Koopman Kernel Regression

Many machine learning approaches for decision making, such as reinforcement learning, rely on simulators or predictive models to forecast the time-evolution of quantities of interest, e.g., the state of an agent or the reward of a policy. Forecasts of such complex phenomena are commonly described by highly nonlinear dynamical systems, making their use in optimization-based decision-making challenging. Koopman operator theory offers a beneficial paradigm for addressing this problem by characterizing forecasts via linear time-invariant (LTI) ODEs, turning multi-step forecasts into sparse matrix multiplication. Though there exists a variety of learning approaches, they usually lack crucial learning-theoretic guarantees, making the behavior of the obtained models with increasing data and dimensionality unclear. We address the aforementioned by deriving a universal Koopman-invariant reproducing kernel Hilbert space (RKHS) that solely spans transformations into LTI dynamical systems. The resulting Koopman Kernel Regression (KKR) framework enables the use of statistical learning tools from function approximation for novel convergence results and generalization error bounds under weaker assumptions than existing work. Our experiments demonstrate superior forecasting performance compared to Koopman operator and sequential data predictors in RKHS.

==> plots/data/bernoulli3/kernel_error_frob_norm_R20_D200000_N5.csv <==
D M L U
1.768010000000000000e+05 3.449392970651388168e-03 5.312985740602016449e-05 6.845655851066112518e-03
1.562930000000000000e+05 5.240578204393386841e-03 6.443401798605918884e-05 1.041672192513942719e-02
1.381640000000000000e+05 7.715360261499881744e-03 6.035482510924339294e-05 1.537036523222923279e-02
1.221370000000000000e+05 9.243235923349857330e-03 6.434600800275802612e-05 1.842212677001953125e-02
1.079700000000000000e+05 1.099285483360290527e-02 1.000000016862383526e-16 2.210689336061477661e-02
9.544600000000000000e+04 1.223600003868341446e-02 1.000000016862383526e-16 2.552583813667297363e-02
8.437500000000000000e+04 1.261218450963497162e-02 1.000000016862383526e-16 2.605356648564338684e-02
7.458800000000000000e+04 1.259041205048561096e-02 1.000000016862383526e-16 2.558872103691101074e-02
6.593600000000000000e+04 1.445628516376018524e-02 1.000000016862383526e-16 2.931232564151287079e-02
5.828800000000000000e+04 1.630752347409725189e-02 1.000000016862383526e-16 3.401877731084823608e-02
5.152700000000000000e+04 1.757263392210006714e-02 1.000000016862383526e-16 3.556359559297561646e-02
4.555000000000000000e+04 2.003115788102149963e-02 1.000000016862383526e-16 4.044898971915245056e-02
4.026600000000000000e+04 2.226152643561363220e-02 1.000000016862383526e-16 4.487749561667442322e-02
3.559600000000000000e+04 2.468805387616157532e-02 1.000000016862383526e-16 5.159191042184829712e-02
3.146700000000000000e+04 2.621796354651451111e-02 1.000000016862383526e-16 5.657660216093063354e-02
2.781700000000000000e+04 2.728258445858955383e-02 1.000000016862383526e-16 5.997618287801742554e-02
2.459000000000000000e+04 2.833224087953567505e-02 1.000000016862383526e-16 6.165907531976699829e-02
2.173800000000000000e+04 3.099445439875125885e-02 1.000000016862383526e-16 6.578613817691802979e-02
1.921600000000000000e+04 3.264431655406951904e-02 1.000000016862383526e-16 7.093764841556549072e-02
1.698700000000000000e+04 3.690087050199508667e-02 1.000000016862383526e-16 7.892963290214538574e-02
1.501700000000000000e+04 3.754270449280738831e-02 1.000000016862383526e-16 8.079598844051361084e-02
1.327500000000000000e+04 4.203078895807266235e-02 1.000000016862383526e-16 8.639648556709289551e-02
1.173500000000000000e+04 4.251613840460777283e-02 1.000000016862383526e-16 8.590147644281387329e-02
1.037400000000000000e+04 4.310597479343414307e-02 1.000000016862383526e-16 8.818127214908599854e-02
9.171000000000000000e+03 4.669514670968055725e-02 1.000000016862383526e-16 9.454993903636932373e-02
8.107000000000000000e+03 4.825315624475479126e-02 1.000000016862383526e-16 9.675775468349456787e-02
7.167000000000000000e+03 5.343778431415557861e-02 1.000000016862383526e-16 1.078641116619110107e-01
6.336000000000000000e+03 6.108109652996063232e-02 5.245506763458251953e-04 1.216376423835754395e-01
5.601000000000000000e+03 6.242899969220161438e-02 1.000000016862383526e-16 1.254618763923645020e-01
4.951000000000000000e+03 6.381335109472274780e-02 1.000000016862383526e-16 1.278009712696075439e-01
4.377000000000000000e+03 6.610582768917083740e-02 1.000000016862383526e-16 1.341927945613861084e-01
3.869000000000000000e+03 7.297310978174209595e-02 1.000000016862383526e-16 1.471389830112457275e-01
3.420000000000000000e+03 7.555577158927917480e-02 1.000000016862383526e-16 1.516848802566528320e-01
3.024000000000000000e+03 7.531335204839706421e-02 1.183077692985534668e-03 1.494436264038085938e-01
2.673000000000000000e+03 8.155108243227005005e-02 2.975687384605407715e-04 1.628046035766601562e-01
2.363000000000000000e+03 8.528037369251251221e-02 9.504333138465881348e-04 1.696103215217590332e-01
2.089000000000000000e+03 9.251649677753448486e-02 9.701922535896301270e-04 1.840628087520599365e-01
1.847000000000000000e+03 1.043035462498664856e-01 1.000000016862383526e-16 2.125364243984222412e-01
1.633000000000000000e+03 1.143224462866783142e-01 1.000000016862383526e-16 2.320454716682434082e-01
1.443000000000000000e+03 1.244133785367012024e-01 1.000000016862383526e-16 2.590028941631317139e-01
1.276000000000000000e+03 1.335863173007965088e-01 1.000000016862383526e-16 2.724523544311523438e-01
1.128000000000000000e+03 1.485249102115631104e-01 1.000000016862383526e-16 3.091629743576049805e-01
9.970000000000000000e+02 1.560905575752258301e-01 1.000000016862383526e-16 3.256388902664184570e-01
8.820000000000000000e+02 1.838845014572143555e-01 1.000000016862383526e-16 3.787243366241455078e-01
7.790000000000000000e+02 1.743580996990203857e-01 1.000000016862383526e-16 3.593083024024963379e-01
6.890000000000000000e+02 1.757575869560241699e-01 1.000000016862383526e-16 3.630236983299255371e-01
6.090000000000000000e+02 1.929878741502761841e-01 1.000000016862383526e-16 4.138802886009216309e-01
5.390000000000000000e+02 2.126072198152542114e-01 1.000000016862383526e-16 4.568525254726409912e-01
4.760000000000000000e+02 2.167828977108001709e-01 1.000000016862383526e-16 4.568883180618286133e-01
4.210000000000000000e+02 2.317619919776916504e-01 1.000000016862383526e-16 4.751237630844116211e-01
3.720000000000000000e+02 2.405489087104797363e-01 1.000000016862383526e-16 4.836070537567138672e-01
3.290000000000000000e+02 2.582080662250518799e-01 1.000000016862383526e-16 5.272153615951538086e-01
2.910000000000000000e+02 2.846841216087341309e-01 1.000000016862383526e-16 5.860230922698974609e-01
2.570000000000000000e+02 3.051807582378387451e-01 1.000000016862383526e-16 6.414583921432495117e-01
2.270000000000000000e+02 3.341224193572998047e-01 1.000000016862383526e-16 7.177888154983520508e-01
2.010000000000000000e+02 3.523592054843902588e-01 1.000000016862383526e-16 7.227394580841064453e-01
1.780000000000000000e+02 4.066079258918762207e-01 1.000000016862383526e-16 8.172308802604675293e-01
1.570000000000000000e+02 4.453614056110382080e-01 1.000000016862383526e-16 9.060745239257812500e-01
1.390000000000000000e+02 4.193874597549438477e-01 1.000000016862383526e-16 8.396012783050537109e-01
1.230000000000000000e+02 4.412316977977752686e-01 2.883464097976684570e-03 8.795799016952514648e-01
1.090000000000000000e+02 4.739153683185577393e-01 1.000000016862383526e-16 9.701712131500244141e-01
9.600000000000000000e+01 5.171095132827758789e-01 1.000000016862383526e-16 1.051552534103393555e+00
8.500000000000000000e+01 5.719158053398132324e-01 1.000000016862383526e-16 1.165599465370178223e+00
7.500000000000000000e+01 5.950915217399597168e-01 1.000000016862383526e-16 1.215842485427856445e+00
6.700000000000000000e+01 6.268067359924316406e-01 1.000000016862383526e-16 1.282713413238525391e+00
5.900000000000000000e+01 6.835155487060546875e-01 1.000000016862383526e-16 1.407743930816650391e+00
5.200000000000000000e+01 7.667525410652160645e-01 1.000000016862383526e-16 1.617136001586914062e+00
4.600000000000000000e+01 7.839413881301879883e-01 1.000000016862383526e-16 1.643865823745727539e+00
4.100000000000000000e+01 7.958668470382690430e-01 1.000000016862383526e-16 1.692452549934387207e+00
3.600000000000000000e+01 8.355870246887207031e-01 1.000000016862383526e-16 1.713460445404052734e+00
3.200000000000000000e+01 8.592792153358459473e-01 1.000000016862383526e-16 1.770668268203735352e+00
2.800000000000000000e+01 9.076409935951232910e-01 1.000000016862383526e-16 1.889401197433471680e+00
2.500000000000000000e+01 9.444241523742675781e-01 1.000000016862383526e-16 2.014769077301025391e+00
2.200000000000000000e+01 1.010311126708984375e+00 1.000000016862383526e-16 2.227638721466064453e+00
2.000000000000000000e+01 1.099805474281311035e+00 1.000000016862383526e-16 2.461111545562744141e+00
1.800000000000000000e+01 1.177888751029968262e+00 1.000000016862383526e-16 2.711511135101318359e+00
1.600000000000000000e+01 1.214682221412658691e+00 1.000000016862383526e-16 2.896008491516113281e+00
1.400000000000000000e+01 1.310619592666625977e+00 1.000000016862383526e-16 3.272257804870605469e+00
1.200000000000000000e+01 1.491757869720458984e+00 1.000000016862383526e-16 3.790322065353393555e+00
1.100000000000000000e+01 1.583022952079772949e+00 1.000000016862383526e-16 4.124040603637695312e+00
1.000000000000000000e+01 1.460114240646362305e+00 1.000000016862383526e-16 4.056208133697509766e+00
9.000000000000000000e+00 1.334078550338745117e+00 1.000000016862383526e-16 3.934265613555908203e+00
8.000000000000000000e+00 1.453153252601623535e+00 1.000000016862383526e-16 4.356984138488769531e+00
7.000000000000000000e+00 1.502607941627502441e+00 1.000000016862383526e-16 4.697799205780029297e+00
6.000000000000000000e+00 1.099636435508728027e+00 1.000000016862383526e-16 2.423812866210937500e+00
5.000000000000000000e+00 1.212581753730773926e+00 1.000000016862383526e-16 2.781682014465332031e+00
4.000000000000000000e+00 1.352022647857666016e+00 1.000000016862383526e-16 3.340242385864257812e+00
3.000000000000000000e+00 1.352727532386779785e+00 1.000000016862383526e-16 3.707247734069824219e+00
2.000000000000000000e+00 1.488799333572387695e+00 1.000000016862383526e-16 4.680877208709716797e+00


==> plots/data/bernoulli3/overD/excess_risk_over_D_by_N19_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.259097581108411211e-02 1.683349348622336511e-03 2.349860227354588771e-02
3.000000000000000000e+00 1.572516405334075176e-02 2.281296269076263372e-03 2.916903183760524015e-02
4.000000000000000000e+00 1.807361018533508099e-02 3.303223407570490475e-03 3.284399696309966976e-02
5.000000000000000000e+00 2.117306269550075018e-02 5.232312182361403136e-03 3.711381320864010069e-02
6.000000000000000000e+00 2.500898557870338476e-02 6.271598885033591309e-03 4.374637227237317821e-02
7.000000000000000000e+00 2.888032956980168819e-02 1.076354333648524286e-02 4.699711580311813353e-02
8.000000000000000000e+00 3.336408396717160940e-02 1.394637836862022348e-02 5.278178956572299185e-02
9.000000000000000000e+00 3.656090501074989868e-02 1.632771421138324436e-02 5.679409581011655300e-02
1.000000000000000000e+01 3.888754620372007059e-02 2.008416242862106835e-02 5.769092997881906937e-02
1.100000000000000000e+01 4.230791190639138222e-02 2.127281478754782310e-02 6.334300902523494481e-02
1.200000000000000000e+01 4.567338017902026343e-02 2.532822914622109844e-02 6.601853121181942841e-02
1.300000000000000000e+01 4.858728575830658508e-02 2.850680706859660962e-02 6.866776444801656054e-02
1.400000000000000000e+01 4.966101465591540171e-02 3.118650808329060525e-02 6.813552122854019122e-02
1.500000000000000000e+01 5.254263477399945259e-02 3.439796788629628788e-02 7.068730166170261731e-02
1.600000000000000000e+01 5.325957480818033218e-02 3.528616287768854276e-02 7.123298673867212161e-02
1.700000000000000000e+01 5.409517566052576137e-02 3.634487320211422789e-02 7.184547811893729485e-02
1.800000000000000000e+01 5.540294770617038012e-02 3.745083931831809376e-02 7.335505609402266647e-02
1.900000000000000000e+01 5.625763364757100510e-02 3.820890827240067816e-02 7.430635902274132509e-02
2.000000000000000000e+01 5.675094784237444401e-02 3.772088024933430150e-02 7.578101543541458651e-02
2.100000000000000000e+01 5.723511691515644623e-02 3.874570874898240758e-02 7.572452508133048488e-02
2.200000000000000000e+01 5.721135713004817797e-02 3.919199654435057828e-02 7.523071771574577071e-02
2.400000000000000000e+01 5.799484109350790811e-02 4.024302151262047073e-02 7.574666067439533856e-02
2.500000000000000000e+01 5.829225907412668301e-02 4.075376984182951801e-02 7.583074830642384800e-02
2.700000000000000000e+01 5.839512586438407732e-02 4.088300688978892261e-02 7.590724483897923203e-02
2.800000000000000000e+01 5.880498366119960713e-02 4.079260926169013535e-02 7.681735806070907890e-02
3.000000000000000000e+01 5.831703415606170893e-02 4.070884646280224783e-02 7.592522184932117002e-02
3.200000000000000000e+01 5.826924780073265003e-02 4.066220768809531566e-02 7.587628791336997747e-02
3.400000000000000000e+01 5.824309249874204397e-02 4.062588124249900956e-02 7.586030375498507838e-02
3.600000000000000000e+01 5.822967819403856993e-02 4.056371897723325126e-02 7.589563741084388859e-02
3.800000000000000000e+01 5.820843282466133667e-02 4.054658016512024954e-02 7.587028548420242380e-02
4.100000000000000000e+01 5.819680173105249571e-02 4.052638865304991622e-02 7.586721480905507520e-02
4.300000000000000000e+01 5.819310872660329176e-02 4.051850822010018977e-02 7.586770923310640069e-02
4.600000000000000000e+01 5.807930712277690338e-02 4.046109633291798680e-02 7.569751791263581997e-02
4.900000000000000000e+01 5.806633476944019628e-02 4.045845088173206927e-02 7.567421865714832330e-02
5.200000000000000000e+01 5.804797599557787180e-02 4.044592304444734332e-02 7.565002894670840028e-02
5.500000000000000000e+01 5.805438283520440029e-02 4.045139765863596526e-02 7.565736801177283533e-02
5.800000000000000000e+01 5.804087043118973804e-02 4.045236189005335659e-02 7.562937897232611950e-02
6.200000000000000000e+01 5.803383797562370466e-02 4.044451891660273690e-02 7.562315703464467243e-02
6.600000000000000000e+01 5.803514365106821060e-02 4.044824835180825529e-02 7.562203895032816592e-02
7.000000000000000000e+01 5.802893495031943155e-02 4.043994375416337661e-02 7.561792614647548649e-02
7.400000000000000000e+01 5.803176993504166603e-02 4.044109837527822687e-02 7.562244149480509825e-02
7.900000000000000000e+01 5.802756613896539045e-02 4.043854232172337804e-02 7.561658995620740287e-02
8.300000000000000000e+01 5.802329843087742495e-02 4.043823502126300817e-02 7.560836184049184172e-02
8.900000000000000000e+01 5.802130027829358744e-02 4.043740713063127823e-02 7.560519342595589665e-02
9.400000000000000000e+01 5.802058234500388073e-02 4.043155609346072571e-02 7.560960859654702881e-02
1.000000000000000000e+02 5.801738049679746462e-02 4.043029889388890380e-02 7.560446209970603237e-02
1.060000000000000000e+02 5.801655340474098921e-02 4.042907974968103918e-02 7.560402705980093230e-02
1.130000000000000000e+02 5.802088727553685737e-02 4.043465265907731504e-02 7.560712189199639277e-02
1.200000000000000000e+02 5.802219496884693933e-02 4.043519669783347814e-02 7.560919323986040053e-02
1.270000000000000000e+02 5.802211669894555973e-02 4.043584294284884029e-02 7.560839045504227918e-02
1.350000000000000000e+02 5.802136275451630354e-02 4.043454438225103226e-02 7.560818112678158176e-02
1.430000000000000000e+02 5.802111851517111063e-02 4.043539695315763460e-02 7.560684007718458666e-02
1.520000000000000000e+02 5.802090473783513142e-02 4.043473989847506944e-02 7.560706957719519339e-02
1.620000000000000000e+02 5.802143000376721454e-02 4.043451538128543798e-02 7.560834462624899110e-02
1.720000000000000000e+02 5.802149368294825388e-02 4.043427850233852205e-02 7.560870886355798570e-02
1.830000000000000000e+02 5.802197661250829697e-02 4.043508410050670326e-02 7.560886912450989761e-02
1.940000000000000000e+02 5.802084012733151747e-02 4.043453221782225548e-02 7.560714803684077945e-02
2.060000000000000000e+02 5.802064489883681370e-02 4.043452360904677134e-02 7.560676618862685605e-02
2.190000000000000000e+02 5.801994978295018507e-02 4.043466644112944652e-02 7.560523312477092361e-02
2.330000000000000000e+02 5.801887259197732044e-02 4.043416816282486420e-02 7.560357702112976974e-02
2.470000000000000000e+02 5.801944465686877800e-02 4.043516091348864361e-02 7.560372840024891239e-02
2.620000000000000000e+02 5.801960643536100554e-02 4.043543209267908695e-02 7.560378077804291719e-02
2.790000000000000000e+02 5.801917728967964649e-02 4.043504601583717412e-02 7.560330856352212581e-02
2.960000000000000000e+02 5.801900355921437574e-02 4.043473413900604968e-02 7.560327297942270874e-02
3.140000000000000000e+02 5.801999576700230671e-02 4.043581027660393679e-02 7.560418125740067663e-02
3.340000000000000000e+02 5.801825741461167502e-02 4.043333260531950524e-02 7.560318222390384479e-02
3.550000000000000000e+02 5.801986208340773749e-02 4.043722584368085460e-02 7.560249832313462037e-02
3.770000000000000000e+02 5.802093942960103584e-02 4.043766438946422292e-02 7.560421446973784876e-02
4.000000000000000000e+02 5.802180439544220997e-02 4.043839174068872278e-02 7.560521705019569716e-02


==> plots/data/bernoulli3/overD/excess_risk_over_D_by_N19_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.739103564371665203e-02 2.285119627406831735e-03 3.249695166002647406e-02
3.000000000000000000e+00 2.201930806040763855e-02 5.842033357820772960e-03 3.819658276299450761e-02
4.000000000000000000e+00 2.440101591249306881e-02 8.547691766549611603e-03 4.025434005843652602e-02
5.000000000000000000e+00 2.832305338233709335e-02 9.627416758575736699e-03 4.701869000609845001e-02
6.000000000000000000e+00 3.151984093710780144e-02 1.199505670325368492e-02 5.104462517096192142e-02
7.000000000000000000e+00 3.077230555936694145e-02 1.194473849008023322e-02 4.959987262865364621e-02
8.000000000000000000e+00 3.270950665076573921e-02 1.355541811591460394e-02 5.186359518561687448e-02
9.000000000000000000e+00 3.292930884614897514e+04 9.999999999999999988e-15 2.610700206529965799e+05
1.000000000000000000e+01 3.383920444507167122e+04 9.999999999999999988e-15 2.619328637854229310e+05
1.100000000000000000e+01 3.487091976439565042e+04 9.999999999999999988e-15 2.629161006004245719e+05
1.200000000000000000e+01 1.043728025216298738e+04 9.999999999999999988e-15 5.219835941189372534e+04
1.300000000000000000e+01 8.515597662503210813e+03 9.999999999999999988e-15 4.727146662727090006e+04
1.400000000000000000e+01 2.662891953582184578e+04 9.999999999999999988e-15 1.463693981367884262e+05
1.500000000000000000e+01 9.722435358286912378e+04 9.999999999999999988e-15 4.016573386515059974e+05
1.600000000000000000e+01 5.464377009804966860e+06 9.999999999999999988e-15 4.124536790590544045e+07
1.700000000000000000e+01 1.862572021737494873e+12 9.999999999999999988e-15 1.475757533136133008e+13
1.800000000000000000e+01 1.862361013365238525e+12 9.999999999999999988e-15 1.476096654349698047e+13
1.900000000000000000e+01 4.601106199822017578e+12 9.999999999999999988e-15 3.641406939454446094e+13
2.000000000000000000e+01 4.601983727591774414e+12 9.999999999999999988e-15 3.642021880333026562e+13
2.100000000000000000e+01 4.624706321536575195e+12 9.999999999999999988e-15 3.638874970139338281e+13
2.200000000000000000e+01 5.865028920989590820e+12 9.999999999999999988e-15 4.625915861881192969e+13
2.400000000000000000e+01 9.248211240769960938e+12 9.999999999999999988e-15 7.277196216189521875e+13
2.500000000000000000e+01 9.369931364715810547e+12 9.999999999999999988e-15 7.288744856104898438e+13
2.700000000000000000e+01 1.498290600845974414e+13 9.999999999999999988e-15 1.110754363458455312e+14
2.800000000000000000e+01 2.167851249478501172e+13 9.999999999999999988e-15 1.643857270641625938e+14
3.000000000000000000e+01 2.231276389290666797e+13 9.999999999999999988e-15 1.645982172532809062e+14
3.200000000000000000e+01 6.999390857960735156e+13 9.999999999999999988e-15 4.384316688747976250e+14
3.400000000000000000e+01 7.062894784107312500e+13 9.999999999999999988e-15 4.344090844624568125e+14
3.600000000000000000e+01 1.244336436314525781e+14 9.999999999999999988e-15 8.616426383937396250e+14
3.800000000000000000e+01 1.285861405618132031e+14 9.999999999999999988e-15 8.652543422780712500e+14
4.100000000000000000e+01 7.280207655877087500e+13 9.999999999999999988e-15 4.025583050968084375e+14
4.300000000000000000e+01 2.807967521268407031e+13 9.999999999999999988e-15 1.258916669385338438e+14
4.600000000000000000e+01 2.068356742330477734e+13 9.999999999999999988e-15 9.432708887557885938e+13
4.900000000000000000e+01 2.462423499261026953e+13 9.999999999999999988e-15 1.057540961731144219e+14
5.200000000000000000e+01 8.928904201771019531e+12 9.999999999999999988e-15 3.244780403652025000e+13
5.500000000000000000e+01 2.553992447754814844e+13 9.999999999999999988e-15 1.108949940043605938e+14
5.800000000000000000e+01 9.110171429071009375e+13 9.999999999999999988e-15 5.100963681770753750e+14
6.200000000000000000e+01 1.533880703878929500e+15 9.999999999999999988e-15 7.719803379206720000e+15
6.600000000000000000e+01 2.217406743846135254e+12 9.999999999999999988e-15 5.191574761055858398e+12
7.000000000000000000e+01 2.631102935240566895e+12 9.999999999999999988e-15 7.210088011350246094e+12
7.400000000000000000e+01 7.754595000000000000e+05 nan nan
7.900000000000000000e+01 3.021366886400000000e+12 nan nan
8.300000000000000000e+01 nan nan nan
8.900000000000000000e+01 nan nan nan
9.400000000000000000e+01 nan nan nan
1.000000000000000000e+02 nan nan nan
1.060000000000000000e+02 nan nan nan
1.130000000000000000e+02 nan nan nan
1.200000000000000000e+02 nan nan nan
1.270000000000000000e+02 nan nan nan
1.350000000000000000e+02 nan nan nan
1.430000000000000000e+02 nan nan nan
1.520000000000000000e+02 nan nan nan
1.620000000000000000e+02 nan nan nan
1.720000000000000000e+02 nan nan nan
1.830000000000000000e+02 nan nan nan
1.940000000000000000e+02 nan nan nan
2.060000000000000000e+02 nan nan nan
2.190000000000000000e+02 nan nan nan
2.330000000000000000e+02 nan nan nan
2.470000000000000000e+02 nan nan nan
2.620000000000000000e+02 nan nan nan
2.790000000000000000e+02 nan nan nan
2.960000000000000000e+02 nan nan nan
3.140000000000000000e+02 nan nan nan
3.340000000000000000e+02 nan nan nan
3.550000000000000000e+02 nan nan nan
3.770000000000000000e+02 nan nan nan
4.000000000000000000e+02 nan nan nan


==> plots/data/bernoulli3/overD/excess_risk_over_D_by_N200_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 4.211182473227381706e-03 4.262696843502981718e-04 7.996095262104464807e-03
3.000000000000000000e+00 3.988395056997736006e-03 4.784237234767806102e-04 7.498366390518691402e-03
4.000000000000000000e+00 3.420967143028974533e-03 2.172337536521483370e-04 6.624700532405800729e-03
5.000000000000000000e+00 2.917694558467095241e-03 1.599631365199159772e-04 5.675425980414274506e-03
6.000000000000000000e+00 2.693899422107885137e-03 1.731850323940416214e-04 5.214613811821728652e-03
7.000000000000000000e+00 2.170776283795324609e-03 9.999999999999999988e-15 4.373822575132690904e-03
8.000000000000000000e+00 1.855539478128775954e-03 9.999999999999999988e-15 3.884717566266013018e-03
9.000000000000000000e+00 1.563451665788306855e-03 3.394856840569946896e-06 3.123508474736043546e-03
1.000000000000000000e+01 1.277918659980059601e-03 9.999999999999999988e-15 2.690731840078422650e-03
1.100000000000000000e+01 1.204749525034761294e-03 9.999999999999999988e-15 2.566828020110728352e-03
1.200000000000000000e+01 1.053025735018309206e-03 9.999999999999999988e-15 2.277881433442742465e-03
1.300000000000000000e+01 9.442972738421909771e-04 9.999999999999999988e-15 2.100173620184316546e-03
1.400000000000000000e+01 7.926401225025377908e-04 9.999999999999999988e-15 1.677698603922570843e-03
1.500000000000000000e+01 7.711978820831669754e-04 9.999999999999999988e-15 1.780084052266749876e-03
1.600000000000000000e+01 6.393322579848851337e-04 9.999999999999999988e-15 1.357046607078997956e-03
1.700000000000000000e+01 6.194782842309601864e-04 9.999999999999999988e-15 1.295130009296430402e-03
1.800000000000000000e+01 5.502962952353603878e-04 9.999999999999999988e-15 1.267229953126921063e-03
1.900000000000000000e+01 5.673589998878014740e-04 9.999999999999999988e-15 1.459233560667175331e-03
2.000000000000000000e+01 8.309485257692964541e-04 9.999999999999999988e-15 3.750208624342742970e-03
2.100000000000000000e+01 8.990457983297043274e-04 9.999999999999999988e-15 3.918432627240272213e-03
2.200000000000000000e+01 5.449811859155792018e-04 9.999999999999999988e-15 1.382625018170634225e-03
2.400000000000000000e+01 6.246676981239337447e-04 9.999999999999999988e-15 2.083260141447915419e-03
2.500000000000000000e+01 5.429400711515578468e-04 9.999999999999999988e-15 1.924242991318265376e-03
2.700000000000000000e+01 4.546514974966460736e-04 9.999999999999999988e-15 2.049269335637748327e-03
2.800000000000000000e+01 2.989550479621054242e-04 9.999999999999999988e-15 1.063089807810506989e-03
3.000000000000000000e+01 3.121650106550077908e-04 9.999999999999999988e-15 1.393018123507922630e-03
3.200000000000000000e+01 2.591484220981025706e-04 9.999999999999999988e-15 1.151236952170711344e-03
3.400000000000000000e+01 1.575799058931200700e-04 9.999999999999999988e-15 4.377993476235281624e-04
3.600000000000000000e+01 1.462980390745845791e-04 9.999999999999999988e-15 4.294621792893689709e-04
3.800000000000000000e+01 1.125529139850793141e-04 9.999999999999999988e-15 2.495143586502567338e-04
4.100000000000000000e+01 1.077217952267043726e-04 9.999999999999999988e-15 2.417121303394347671e-04
4.300000000000000000e+01 1.041602395162044559e-04 9.999999999999999988e-15 2.350948748224032756e-04
4.600000000000000000e+01 8.761989613503828878e-05 9.999999999999999988e-15 1.939817371479106087e-04
4.900000000000000000e+01 7.541719787695910782e-05 9.999999999999999988e-15 1.653263696494885993e-04
5.200000000000000000e+01 7.290825302182686607e-05 9.999999999999999988e-15 1.603366510389254789e-04
5.500000000000000000e+01 7.212702212200383656e-05 9.999999999999999988e-15 1.599178952534847150e-04
5.800000000000000000e+01 7.087888968726474559e-05 9.999999999999999988e-15 1.587358343934477175e-04
6.200000000000000000e+01 7.068176122023335517e-05 9.999999999999999988e-15 1.581899918302742550e-04
6.600000000000000000e+01 7.017951979075102975e-05 9.999999999999999988e-15 1.575301626846238741e-04
7.000000000000000000e+01 7.032499703048718253e-05 9.999999999999999988e-15 1.578064709660870928e-04
7.400000000000000000e+01 6.966490877857722808e-05 9.999999999999999988e-15 1.569769750134120991e-04
7.900000000000000000e+01 6.932903427999310985e-05 9.999999999999999988e-15 1.564634816048925180e-04
8.300000000000000000e+01 6.821261941543828322e-05 9.999999999999999988e-15 1.550019002688169756e-04
8.900000000000000000e+01 6.807376378977399178e-05 9.999999999999999988e-15 1.549169967643350572e-04
9.400000000000000000e+01 6.813206433283387775e-05 9.999999999999999988e-15 1.549870801522955659e-04
1.000000000000000000e+02 6.793727148609225730e-05 9.999999999999999988e-15 1.550012531955315327e-04
1.060000000000000000e+02 6.796140799754842043e-05 9.999999999999999988e-15 1.551164902477587945e-04
1.130000000000000000e+02 6.775161496837729680e-05 9.999999999999999988e-15 1.548579422058392265e-04
1.200000000000000000e+02 6.774129178666044027e-05 9.999999999999999988e-15 1.548399671859474738e-04
1.270000000000000000e+02 6.764608129590972418e-05 9.999999999999999988e-15 1.546921458347657609e-04
1.350000000000000000e+02 6.746649936909913925e-05 9.999999999999999988e-15 1.541325118202902184e-04
1.430000000000000000e+02 6.746943859070597682e-05 9.999999999999999988e-15 1.541864162191760993e-04
1.520000000000000000e+02 6.746352145607185924e-05 9.999999999999999988e-15 1.541531997444265919e-04
1.620000000000000000e+02 6.736790104847993610e-05 9.999999999999999988e-15 1.539539578891838199e-04
1.720000000000000000e+02 6.727419656726851827e-05 9.999999999999999988e-15 1.536982063913752000e-04
1.830000000000000000e+02 6.723191207432439875e-05 9.999999999999999988e-15 1.535685560786222538e-04
1.940000000000000000e+02 6.723325990757682269e-05 9.999999999999999988e-15 1.535841565107658397e-04
2.060000000000000000e+02 6.725694868237042101e-05 9.999999999999999988e-15 1.536059475981579176e-04
2.190000000000000000e+02 6.728573024853783102e-05 9.999999999999999988e-15 1.536341482683356379e-04
2.330000000000000000e+02 6.732389044827868929e-05 9.999999999999999988e-15 1.538057239530833220e-04
2.470000000000000000e+02 6.734349824455421185e-05 9.999999999999999988e-15 1.537870471561702819e-04
2.620000000000000000e+02 6.728445839598862221e-05 9.999999999999999988e-15 1.536647066596471916e-04
2.790000000000000000e+02 6.724914529362042992e-05 9.999999999999999988e-15 1.536007012654056283e-04
2.960000000000000000e+02 6.722318452527058219e-05 9.999999999999999988e-15 1.534875964245636839e-04
3.140000000000000000e+02 6.722542752868321259e-05 9.999999999999999988e-15 1.534754815420428977e-04
3.340000000000000000e+02 6.712104580704665602e-05 9.999999999999999988e-15 1.531361308253699385e-04
3.550000000000000000e+02 6.708669900490349391e-05 9.999999999999999988e-15 1.530238027240207331e-04
3.770000000000000000e+02 6.705729701176703350e-05 9.999999999999999988e-15 1.528646887481194695e-04
4.000000000000000000e+02 6.707798123291770786e-05 9.999999999999999988e-15 1.529372657500541405e-04


==> plots/data/bernoulli3/overD/excess_risk_over_D_by_N200_theirs.csv <==
N y ym yp
2.000000000000000000e+00 8.104261631766954480e-03 1.941651404099302598e-03 1.426687185943460723e-02
3.000000000000000000e+00 8.115842007100582123e-03 2.281577579165071715e-03 1.395010643503609253e-02
4.000000000000000000e+00 8.906470301250616131e-03 2.983438836539792881e-03 1.482950176596143851e-02
5.000000000000000000e+00 8.930229271451631604e-03 1.299759197271380812e-03 1.656069934563188240e-02
6.000000000000000000e+00 9.438010243078073444e-03 1.545580180813159107e-03 1.733044030534298952e-02
7.000000000000000000e+00 1.013573367769519430e-02 2.102390873933946899e-03 1.816907648145644344e-02
8.000000000000000000e+00 1.048747031018137932e-02 2.558396326271748442e-03 1.841654429409100846e-02
9.000000000000000000e+00 1.073916737611095053e-02 3.001742751429645889e-03 1.847659200079225517e-02
1.000000000000000000e+01 1.122359698638319969e-02 3.637802576104193740e-03 1.880939139666220478e-02
1.100000000000000000e+01 1.131465472280979156e-02 3.887122093135682126e-03 1.874218735248390014e-02
1.200000000000000000e+01 1.101422728970646858e-02 3.508059641790288452e-03 1.852039493762264871e-02
1.300000000000000000e+01 1.105099124833941460e-02 3.503585360315902147e-03 1.859839713636292705e-02
1.400000000000000000e+01 1.099459889034430128e-02 3.509799332653071834e-03 1.847939844803552986e-02
1.500000000000000000e+01 1.091366726905107498e-02 3.490485927747074245e-03 1.833684861035507485e-02
1.600000000000000000e+01 1.031879545189440250e-02 3.321020444461032263e-03 1.731657045932777361e-02
1.700000000000000000e+01 2.252268185839056969e-02 9.999999999999999988e-15 8.788279240102518652e-02
1.800000000000000000e+01 5.478018762854238582e-02 9.999999999999999988e-15 2.812445487979089442e-01
1.900000000000000000e+01 4.496745015300499665e-02 9.999999999999999988e-15 1.963295407260978176e-01
2.000000000000000000e+01 1.387072777239760912e-01 9.999999999999999988e-15 6.757441931452502493e-01
2.100000000000000000e+01 1.076444985907680091e-01 9.999999999999999988e-15 5.155029746038471972e-01
2.200000000000000000e+01 2.853393337184873535e-01 9.999999999999999988e-15 1.348689481149037528e+00
2.400000000000000000e+01 2.787604065185102509e-01 9.999999999999999988e-15 1.204988135793778836e+00
2.500000000000000000e+01 2.652917513526820703e-01 9.999999999999999988e-15 1.169192003277834901e+00
2.700000000000000000e+01 1.514640592640110528e+00 9.999999999999999988e-15 8.954031284874092833e+00
2.800000000000000000e+01 4.527777473228828065e+00 9.999999999999999988e-15 2.696371254393629258e+01
3.000000000000000000e+01 1.055110565113136545e+01 9.999999999999999988e-15 5.471145004233482467e+01
3.200000000000000000e+01 4.891803447234754465e+00 9.999999999999999988e-15 1.735118146710824405e+01
3.400000000000000000e+01 4.382033396822711069e+01 9.999999999999999988e-15 2.012002465403965914e+02
3.600000000000000000e+01 1.641775630166133340e+02 9.999999999999999988e-15 7.332928441118824594e+02
3.800000000000000000e+01 5.736630600970238447e+01 9.999999999999999988e-15 1.822467229152048844e+02
4.100000000000000000e+01 5.526360947291055936e+02 9.999999999999999988e-15 2.350150960547883187e+03
4.300000000000000000e+01 8.759131680627664309e+02 9.999999999999999988e-15 3.153277259169890385e+03
4.600000000000000000e+01 1.993038779894510981e+03 9.999999999999999988e-15 5.841639286298812294e+03
4.900000000000000000e+01 3.767036610265573017e+03 9.999999999999999988e-15 1.905822890096761330e+04
5.200000000000000000e+01 5.128983682632446289e+03 9.999999999999999988e-15 1.700558316541956083e+04
5.500000000000000000e+01 1.685852072588602823e+04 9.999999999999999988e-15 8.576716296598786721e+04
5.800000000000000000e+01 3.131143253389994425e+04 9.999999999999999988e-15 1.198484669661886583e+05
6.200000000000000000e+01 1.516836012363433838e+05 9.999999999999999988e-15 7.240343022206890164e+05
6.600000000000000000e+01 7.019511051951090805e+06 9.999999999999999988e-15 3.497659553808935732e+07
7.000000000000000000e+01 1.139423987445831299e+06 9.999999999999999988e-15 7.499488812183644623e+06
7.400000000000000000e+01 1.792856848367267230e+05 9.999999999999999988e-15 9.582645245213869493e+05
7.900000000000000000e+01 3.691832171644548653e+05 9.999999999999999988e-15 1.798592333084234037e+06
8.300000000000000000e+01 5.948932403326034546e+03 9.999999999999999988e-15 1.435950521022858084e+04
8.900000000000000000e+01 2.866020202636718750e-01 4.321560264344784241e-02 5.299884378838959353e-01
9.400000000000000000e+01 1.435344219207763672e+00 nan nan
1.000000000000000000e+02 nan nan nan
1.060000000000000000e+02 nan nan nan
1.130000000000000000e+02 nan nan nan
1.200000000000000000e+02 nan nan nan
1.270000000000000000e+02 nan nan nan
1.350000000000000000e+02 nan nan nan
1.430000000000000000e+02 nan nan nan
1.520000000000000000e+02 nan nan nan
1.620000000000000000e+02 nan nan nan
1.720000000000000000e+02 nan nan nan
1.830000000000000000e+02 nan nan nan
1.940000000000000000e+02 nan nan nan
2.060000000000000000e+02 nan nan nan
2.190000000000000000e+02 nan nan nan
2.330000000000000000e+02 nan nan nan
2.470000000000000000e+02 nan nan nan
2.620000000000000000e+02 nan nan nan
2.790000000000000000e+02 nan nan nan
2.960000000000000000e+02 nan nan nan
3.140000000000000000e+02 nan nan nan
3.340000000000000000e+02 nan nan nan
3.550000000000000000e+02 nan nan nan
3.770000000000000000e+02 nan nan nan
4.000000000000000000e+02 nan nan nan


==> plots/data/bernoulli3/overD/excess_risk_over_D_by_N62_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 7.695455026502410860e-03 9.999999999999999988e-15 1.610000941980499825e-02
3.000000000000000000e+00 7.183277475026746302e-03 9.999999999999999988e-15 1.557948131414273879e-02
4.000000000000000000e+00 7.132825402853389292e-03 9.999999999999999988e-15 1.989017022887374850e-02
5.000000000000000000e+00 7.450802251696586609e-03 9.999999999999999988e-15 2.188870150746780041e-02
6.000000000000000000e+00 8.038644387852400541e-03 9.999999999999999988e-15 2.439455670740801538e-02
7.000000000000000000e+00 5.448224774833458454e-03 9.999999999999999988e-15 1.301119913541074792e-02
8.000000000000000000e+00 5.690777145597773583e-03 9.999999999999999988e-15 1.348980250333180197e-02
9.000000000000000000e+00 6.294519419801265954e-03 9.999999999999999988e-15 1.540907912212182221e-02
1.000000000000000000e+01 5.597069842527464985e-03 9.999999999999999988e-15 1.169899045275299421e-02
1.100000000000000000e+01 6.547639629085703732e-03 9.999999999999999988e-15 1.402462636087763517e-02
1.200000000000000000e+01 8.110076608621360691e-03 9.999999999999999988e-15 2.277970085255235852e-02
1.300000000000000000e+01 9.669405699241906404e-03 9.999999999999999988e-15 2.286735607941688120e-02
1.400000000000000000e+01 1.092042565627101246e-02 9.999999999999999988e-15 2.703166945888323819e-02
1.500000000000000000e+01 2.116369809664320201e-02 9.999999999999999988e-15 8.394542294781057179e-02
1.600000000000000000e+01 1.334791054129406442e-02 9.999999999999999988e-15 3.767328467567532257e-02
1.700000000000000000e+01 1.397729985546902753e-02 9.999999999999999988e-15 3.759982167839757278e-02
1.800000000000000000e+01 1.059127346222036616e-02 9.999999999999999988e-15 2.778225978622751030e-02
1.900000000000000000e+01 1.102805422488017939e-02 9.999999999999999988e-15 2.758333149995062517e-02
2.000000000000000000e+01 1.451214409826206975e-02 9.999999999999999988e-15 5.245317582033522802e-02
2.100000000000000000e+01 1.614889090706128627e-02 9.999999999999999988e-15 5.613875132017603214e-02
2.200000000000000000e+01 1.016048751807829831e-02 9.999999999999999988e-15 2.408470472612253555e-02
2.400000000000000000e+01 1.028203295451627676e-02 9.999999999999999988e-15 2.764682009651727584e-02
2.500000000000000000e+01 1.350658199165385119e-02 9.999999999999999988e-15 4.655681214404738116e-02
2.700000000000000000e+01 7.851943681089323945e-03 9.999999999999999988e-15 1.894119420579445240e-02
2.800000000000000000e+01 7.907936032400661105e-03 9.999999999999999988e-15 2.093172647854141255e-02
3.000000000000000000e+01 6.257779292354825884e-03 9.999999999999999988e-15 1.576830299431126320e-02
3.200000000000000000e+01 5.658462800056440756e-03 9.999999999999999988e-15 1.370740176445248322e-02
3.400000000000000000e+01 5.201473185176534557e-03 9.999999999999999988e-15 1.317996196538234049e-02
3.600000000000000000e+01 4.957160889413596110e-03 9.999999999999999988e-15 1.197078932343685967e-02
3.800000000000000000e+01 4.843568752524636707e-03 9.999999999999999988e-15 1.183735679142058211e-02
4.100000000000000000e+01 4.542778143634980566e-03 9.999999999999999988e-15 1.119438345859614242e-02
4.300000000000000000e+01 4.491928926654509269e-03 9.999999999999999988e-15 1.116186839533862829e-02
4.600000000000000000e+01 4.122609858920138308e-03 9.999999999999999988e-15 1.001969628474064927e-02
4.900000000000000000e+01 3.978783907465792240e-03 9.999999999999999988e-15 9.111523080061151997e-03
5.200000000000000000e+01 3.809652966689706325e-03 9.999999999999999988e-15 8.754190220947305826e-03
5.500000000000000000e+01 3.821076894989043019e-03 9.999999999999999988e-15 8.804768568399729337e-03
5.800000000000000000e+01 3.777701317934164301e-03 9.999999999999999988e-15 8.751111462756963610e-03
6.200000000000000000e+01 3.744749284426992283e-03 9.999999999999999988e-15 8.700148402890022989e-03
6.600000000000000000e+01 3.712665384227875620e-03 9.999999999999999988e-15 8.637886240560185488e-03
7.000000000000000000e+01 3.711749846843304113e-03 9.999999999999999988e-15 8.640392503567264487e-03
7.400000000000000000e+01 3.703785023996412299e-03 9.999999999999999988e-15 8.617549412808747644e-03
7.900000000000000000e+01 3.709026221865011855e-03 9.999999999999999988e-15 8.620560868538110558e-03
8.300000000000000000e+01 3.697055123363194532e-03 9.999999999999999988e-15 8.591863942165893844e-03
8.900000000000000000e+01 3.681455651530995965e-03 9.999999999999999988e-15 8.556145999760296494e-03
9.400000000000000000e+01 3.677011707016693883e-03 9.999999999999999988e-15 8.554258685414014088e-03
1.000000000000000000e+02 3.672364015073981136e-03 9.999999999999999988e-15 8.544827437539152110e-03
1.060000000000000000e+02 3.675590529989373415e-03 9.999999999999999988e-15 8.548197540204466663e-03
1.130000000000000000e+02 3.667987614486870832e-03 9.999999999999999988e-15 8.536213747045785435e-03
1.200000000000000000e+02 3.664640852851638094e-03 9.999999999999999988e-15 8.531005770338870309e-03
1.270000000000000000e+02 3.662201910628937185e-03 9.999999999999999988e-15 8.523866635246844445e-03
1.350000000000000000e+02 3.662086217445903458e-03 9.999999999999999988e-15 8.522009352940000670e-03
1.430000000000000000e+02 3.658681180847148887e-03 9.999999999999999988e-15 8.517589381752748226e-03
1.520000000000000000e+02 3.657152588857570663e-03 9.999999999999999988e-15 8.517513138704836673e-03
1.620000000000000000e+02 3.656959471603234754e-03 9.999999999999999988e-15 8.513234688824852792e-03
1.720000000000000000e+02 3.647291538072749972e-03 9.999999999999999988e-15 8.496109993846565761e-03
1.830000000000000000e+02 3.638892426655123465e-03 9.999999999999999988e-15 8.483896439960850189e-03
1.940000000000000000e+02 3.637800390909736500e-03 9.999999999999999988e-15 8.483652752381805676e-03
2.060000000000000000e+02 3.638194603505932271e-03 9.999999999999999988e-15 8.484315881061075745e-03
2.190000000000000000e+02 3.636993713371339254e-03 9.999999999999999988e-15 8.481855151992021349e-03
2.330000000000000000e+02 3.638483178292517550e-03 9.999999999999999988e-15 8.481728353835411502e-03
2.470000000000000000e+02 3.637588034810808942e-03 9.999999999999999988e-15 8.480690659732019812e-03
2.620000000000000000e+02 3.635920110051908075e-03 9.999999999999999988e-15 8.478600201884753038e-03
2.790000000000000000e+02 3.635140890158557788e-03 9.999999999999999988e-15 8.477491086786656180e-03
2.960000000000000000e+02 3.635893950558966026e-03 9.999999999999999988e-15 8.478704248553561515e-03
3.140000000000000000e+02 3.635405251770862378e-03 9.999999999999999988e-15 8.477753939856374349e-03
3.340000000000000000e+02 3.636854122911851398e-03 9.999999999999999988e-15 8.479399314023527978e-03
3.550000000000000000e+02 3.636482011036908709e-03 9.999999999999999988e-15 8.478810540922551361e-03
3.770000000000000000e+02 3.635078130779826559e-03 9.999999999999999988e-15 8.475625661067662936e-03
4.000000000000000000e+02 3.634912295941224777e-03 9.999999999999999988e-15 8.476308619917835921e-03


==> plots/data/bernoulli3/overD/excess_risk_over_D_by_N62_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.258252374827861786e-02 3.532158837111132668e-03 2.163288865944610478e-02
3.000000000000000000e+00 1.364129750678936583e-02 3.975473494465383770e-03 2.330712151911334962e-02
4.000000000000000000e+00 1.358037286748488802e-02 2.579537855421490389e-03 2.458120787954828565e-02
5.000000000000000000e+00 1.620790439968307697e-02 4.367469165514843710e-03 2.804833963385131024e-02
6.000000000000000000e+00 1.506973073507348639e-02 2.173106750205015467e-03 2.796635471994195904e-02
7.000000000000000000e+00 1.580942686026294910e-02 2.898496660316921339e-03 2.872035706020897861e-02
8.000000000000000000e+00 1.594264277567465984e-02 2.499395482588897405e-03 2.938589006876042228e-02
9.000000000000000000e+00 1.612157188355922699e-02 2.481180513631111098e-03 2.976196325348734462e-02
1.000000000000000000e+01 1.653006191675861561e-02 3.628112682429759581e-03 2.943201115108746990e-02
1.100000000000000000e+01 1.622228417545557022e-02 3.593022658191285731e-03 2.885154569271985298e-02
1.200000000000000000e+01 1.581457528906564033e-02 3.979937813004348970e-03 2.764921276512693343e-02
1.300000000000000000e+01 2.189717236983900417e+00 9.999999999999999988e-15 1.725080299162096864e+01
1.400000000000000000e+01 2.377789152786135674e+00 9.999999999999999988e-15 1.794277766438177224e+01
1.500000000000000000e+01 6.657020061587293647e+00 9.999999999999999988e-15 5.188838627394699898e+01
1.600000000000000000e+01 2.320684827557609609e+01 9.999999999999999988e-15 1.399147689405171491e+02
1.700000000000000000e+01 1.836869097780436277e+01 9.999999999999999988e-15 1.052798480881728551e+02
1.800000000000000000e+01 3.334649677660005551e+01 9.999999999999999988e-15 1.887333529092154549e+02
1.900000000000000000e+01 3.318935525328075897e+01 9.999999999999999988e-15 1.868148969824389667e+02
2.000000000000000000e+01 4.424005775758996606e+01 9.999999999999999988e-15 2.432880103519549095e+02
2.100000000000000000e+01 2.693967026031653589e+01 9.999999999999999988e-15 1.311331115646475212e+02
2.200000000000000000e+01 8.415227346803294495e+01 9.999999999999999988e-15 4.639085067718549453e+02
2.400000000000000000e+01 1.874768047740702457e+02 9.999999999999999988e-15 1.268975498787832066e+03
2.500000000000000000e+01 1.246287544415293524e+02 9.999999999999999988e-15 8.352670796101317592e+02
2.700000000000000000e+01 2.353051329985028133e+02 9.999999999999999988e-15 1.034361160680869943e+03
2.800000000000000000e+01 3.944996912682351535e+02 9.999999999999999988e-15 1.875091638703762555e+03
3.000000000000000000e+01 4.486152774652776429e+02 9.999999999999999988e-15 1.543838313404145310e+03
3.200000000000000000e+01 9.299598203684823829e+02 9.999999999999999988e-15 2.858741481828786164e+03
3.400000000000000000e+01 5.654389350249742165e+03 9.999999999999999988e-15 2.626710397196463964e+04
3.600000000000000000e+01 6.274496842668950558e+04 9.999999999999999988e-15 4.160638820936077391e+05
3.800000000000000000e+01 1.036571890693505557e+05 9.999999999999999988e-15 6.730796772455412429e+05
4.100000000000000000e+01 2.373712745002508163e+05 9.999999999999999988e-15 9.415264249559962191e+05
4.300000000000000000e+01 3.083664301808674936e+05 9.999999999999999988e-15 1.131470577077940106e+06
4.600000000000000000e+01 3.273462864612340927e+05 9.999999999999999988e-15 1.330011978435302153e+06
4.900000000000000000e+01 4.496172174273170531e+06 9.999999999999999988e-15 2.506938171027548239e+07
5.200000000000000000e+01 8.460509947868506610e+07 9.999999999999999988e-15 6.154322435736461878e+08
5.500000000000000000e+01 7.981979229856586456e+07 9.999999999999999988e-15 5.166150519365081787e+08
5.800000000000000000e+01 2.323353058647750318e+08 9.999999999999999988e-15 1.329036799410304546e+09
6.200000000000000000e+01 1.129165196377262306e+10 9.999999999999999988e-15 8.825827572618687439e+10
6.600000000000000000e+01 7.342215150365894318e+09 9.999999999999999988e-15 5.326847032437379456e+10
7.000000000000000000e+01 9.455228004736152649e+09 9.999999999999999988e-15 5.326307709184585571e+10
7.400000000000000000e+01 1.712004408329834461e+09 9.999999999999999988e-15 1.025806453535835075e+10
7.900000000000000000e+01 1.744456786965506384e+06 9.999999999999999988e-15 5.170710566986690275e+06
8.300000000000000000e+01 5.546500387369791279e+05 4.577796872473164694e+04 1.063522108749226667e+06
8.900000000000000000e+01 9.648371124267578125e+01 nan nan
9.400000000000000000e+01 nan nan nan
1.000000000000000000e+02 nan nan nan
1.060000000000000000e+02 nan nan nan
1.130000000000000000e+02 nan nan nan
1.200000000000000000e+02 nan nan nan
1.270000000000000000e+02 nan nan nan
1.350000000000000000e+02 nan nan nan
1.430000000000000000e+02 nan nan nan
1.520000000000000000e+02 nan nan nan
1.620000000000000000e+02 nan nan nan
1.720000000000000000e+02 nan nan nan
1.830000000000000000e+02 nan nan nan
1.940000000000000000e+02 nan nan nan
2.060000000000000000e+02 nan nan nan
2.190000000000000000e+02 nan nan nan
2.330000000000000000e+02 nan nan nan
2.470000000000000000e+02 nan nan nan
2.620000000000000000e+02 nan nan nan
2.790000000000000000e+02 nan nan nan
2.960000000000000000e+02 nan nan nan
3.140000000000000000e+02 nan nan nan
3.340000000000000000e+02 nan nan nan
3.550000000000000000e+02 nan nan nan
3.770000000000000000e+02 nan nan nan
4.000000000000000000e+02 nan nan nan


==> plots/data/bernoulli3/overD/test_risk_over_D_by_N19_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.143704998306930065e-01 1.860721800918563873e-01 2.426688195695296257e-01
3.000000000000000000e+00 2.028542061646779471e-01 1.677682455290254171e-01 2.379401668003304771e-01
4.000000000000000000e+00 1.903473662678152323e-01 1.452457503837345509e-01 2.354489821518959136e-01
5.000000000000000000e+00 1.768696014769375324e-01 1.292535304344958613e-01 2.244856725193792035e-01
6.000000000000000000e+00 1.681377311081936055e-01 1.209557632110982994e-01 2.153196990052889115e-01
7.000000000000000000e+00 1.530982605957736664e-01 1.049670241857561248e-01 2.012294970057912080e-01
8.000000000000000000e+00 1.407517852106442147e-01 9.193356635043851977e-02 1.895700040708498957e-01
9.000000000000000000e+00 1.330067308153957129e-01 8.461751384377871887e-02 1.813959477870127068e-01
1.000000000000000000e+01 1.223769789406408820e-01 7.751853203172240359e-02 1.672354258495593604e-01
1.100000000000000000e+01 1.139906592046221051e-01 6.904189246302344651e-02 1.589394259462207637e-01
1.200000000000000000e+01 1.047463812477265749e-01 6.537371079422744924e-02 1.441190517012256866e-01
1.300000000000000000e+01 9.720651095267385244e-02 5.896095667588405892e-02 1.354520652294636529e-01
1.400000000000000000e+01 9.006876770096521045e-02 5.596553348174299058e-02 1.241720019201874303e-01
1.500000000000000000e+01 8.288247049010048773e-02 5.147815858316096699e-02 1.142867823970400154e-01
1.600000000000000000e+01 7.881798199377954006e-02 4.926728564199471527e-02 1.083686783455643649e-01
1.700000000000000000e+01 7.746767951175570488e-02 4.834431241575702642e-02 1.065910466077543833e-01
1.800000000000000000e+01 7.380770589224994183e-02 4.658172952181674487e-02 1.010336822626831388e-01
1.900000000000000000e+01 7.086111923369269039e-02 4.728870343240952623e-02 9.443353503497585455e-02
2.000000000000000000e+01 6.892009060053776170e-02 4.454458594235283925e-02 9.329559525872269110e-02
2.100000000000000000e+01 6.672970096891124581e-02 4.169584657432316016e-02 9.176355536349933839e-02
2.200000000000000000e+01 6.467975951575984095e-02 4.246339081667133142e-02 8.689612821484835048e-02
2.400000000000000000e+01 6.186938739847391844e-02 4.298740822811615570e-02 8.075136656883168118e-02
2.500000000000000000e+01 6.053989027471592260e-02 4.225363164091457124e-02 7.882614890851727396e-02
2.700000000000000000e+01 5.913682041379312443e-02 4.159354335064285868e-02 7.668009747694339018e-02
2.800000000000000000e+01 5.947886337526142597e-02 4.096745111513173943e-02 7.799027563539111252e-02
3.000000000000000000e+01 5.852570404143383337e-02 4.089401392445657368e-02 7.615739415841109305e-02
3.200000000000000000e+01 5.841260915622115135e-02 4.080801531931813053e-02 7.601720299312417217e-02
3.400000000000000000e+01 5.835054900186757015e-02 4.072386458967672263e-02 7.597723341405841768e-02
3.600000000000000000e+01 5.830145716511955095e-02 4.062816636513240376e-02 7.597474796510669814e-02
3.800000000000000000e+01 5.826212190246830153e-02 4.059091901961407733e-02 7.593332478532252572e-02
4.100000000000000000e+01 5.823807744309306145e-02 4.055844997385546491e-02 7.591770491233065798e-02
4.300000000000000000e+01 5.823236828049024177e-02 4.054881861181332259e-02 7.591591794916716096e-02
4.600000000000000000e+01 5.809666115480164456e-02 4.047760393420841984e-02 7.571571837539486927e-02
4.900000000000000000e+01 5.807743415546914173e-02 4.047008090825791882e-02 7.568478740268036464e-02
5.200000000000000000e+01 5.805643240455538034e-02 4.045550454199769302e-02 7.565736026711306073e-02
5.500000000000000000e+01 5.806143543062110973e-02 4.045901709668303647e-02 7.566385376455918299e-02
5.800000000000000000e+01 5.804643139708787203e-02 4.045904936491011294e-02 7.563381342926563111e-02
6.200000000000000000e+01 5.803705356083810329e-02 4.044851205694045826e-02 7.562559506473574833e-02
6.600000000000000000e+01 5.803742275262872147e-02 4.045133034999457561e-02 7.562351515526286039e-02
7.000000000000000000e+01 5.803076387383043766e-02 4.044257503185116898e-02 7.561895271580970634e-02
7.400000000000000000e+01 5.803333622558663057e-02 4.044327744610960729e-02 7.562339500506365386e-02
7.900000000000000000e+01 5.802846703833589720e-02 4.043959729564616801e-02 7.561733678102562639e-02
8.300000000000000000e+01 5.802390173388024402e-02 4.043888351229395911e-02 7.560891995546653588e-02
8.900000000000000000e+01 5.802168720401823521e-02 4.043788723869851803e-02 7.560548716933795932e-02
9.400000000000000000e+01 5.802085444641610218e-02 4.043186854892007187e-02 7.560984034391213249e-02
1.000000000000000000e+02 5.801757269849380089e-02 4.043060026622583014e-02 7.560454513076177163e-02
1.060000000000000000e+02 5.801667975417027640e-02 4.042924185521311331e-02 7.560411765312743948e-02
1.130000000000000000e+02 5.802097171545028687e-02 4.043472200542784500e-02 7.560722142547272873e-02
1.200000000000000000e+02 5.802226543892174959e-02 4.043525151834915371e-02 7.560927935949435241e-02
1.270000000000000000e+02 5.802217657522609068e-02 4.043589298623462280e-02 7.560846016421755855e-02
1.350000000000000000e+02 5.802141502499580383e-02 4.043459255618990500e-02 7.560823749380170267e-02
1.430000000000000000e+02 5.802116469324877096e-02 4.043543410212776384e-02 7.560689528436978502e-02
1.520000000000000000e+02 5.802094866521656513e-02 4.043477309559726646e-02 7.560712423483587075e-02
1.620000000000000000e+02 5.802147183567285538e-02 4.043454130529193502e-02 7.560840236605377573e-02
1.720000000000000000e+02 5.802152973289290833e-02 4.043430459028404117e-02 7.560875487550178242e-02
1.830000000000000000e+02 5.802201079980780912e-02 4.043510627758488407e-02 7.560891532203073417e-02
1.940000000000000000e+02 5.802086954160282778e-02 4.043454989778183517e-02 7.560718918542382039e-02
2.060000000000000000e+02 5.802067392505705357e-02 4.043454265435948713e-02 7.560680519575462000e-02
2.190000000000000000e+02 5.801997485104948282e-02 4.043468381153557389e-02 7.560526589056339175e-02
2.330000000000000000e+02 5.801889727202554775e-02 4.043418403707668002e-02 7.560361050697442242e-02
2.470000000000000000e+02 5.801946712502589060e-02 4.043517631213545266e-02 7.560375793791632160e-02
2.620000000000000000e+02 5.801962886471301317e-02 4.043544705565063624e-02 7.560381067377539011e-02
2.790000000000000000e+02 5.801919785638650490e-02 4.043505760860015286e-02 7.560333810417285694e-02
2.960000000000000000e+02 5.801902420353144407e-02 4.043474897513088528e-02 7.560329943193200286e-02
3.140000000000000000e+02 5.802001547999680042e-02 4.043582312751223262e-02 7.560420783248136822e-02
3.340000000000000000e+02 5.801827565301209688e-02 4.043334385695896566e-02 7.560320744906523505e-02
3.550000000000000000e+02 5.801987768306086229e-02 4.043723268686257033e-02 7.560252267925915426e-02
3.770000000000000000e+02 5.802095440837243961e-02 4.043767075469203998e-02 7.560423806205283925e-02
4.000000000000000000e+02 5.802181929660340381e-02 4.043839799901204068e-02 7.560524059419476695e-02


==> plots/data/bernoulli3/overD/test_risk_over_D_by_N19_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.899900178735454970e-01 1.831936992742413950e-01 1.967863364728495990e-01
3.000000000000000000e+00 1.882153603558739119e-01 1.806102183206231837e-01 1.958205023911246401e-01
4.000000000000000000e+00 1.803783783689141273e-01 1.671273550372670835e-01 1.936294017005611712e-01
5.000000000000000000e+00 1.616168264299631119e-01 1.498498653089199995e-01 1.733837875510062243e-01
6.000000000000000000e+00 1.502238223329186440e-01 1.341697502493933158e-01 1.662778944164439721e-01
7.000000000000000000e+00 1.376470330481728011e-01 1.206313086883532559e-01 1.546627574079923462e-01
8.000000000000000000e+00 1.280524833127856255e-01 1.139253041486145979e-01 1.421796624769566530e-01
9.000000000000000000e+00 1.342993494288871625e+04 9.999999999999999988e-15 1.064744148773606430e+05
1.000000000000000000e+01 1.378896753036805057e+04 9.999999999999999988e-15 1.068137521522887546e+05
1.100000000000000000e+01 1.402231902124918997e+04 9.999999999999999988e-15 1.070292344008993241e+05
1.200000000000000000e+01 4.745390713435364887e+03 9.999999999999999988e-15 2.446328387247843784e+04
1.300000000000000000e+01 3.309378410721042655e+03 9.999999999999999988e-15 1.893226304244302446e+04
1.400000000000000000e+01 1.019775722342372501e+04 9.999999999999999988e-15 5.858340310399534792e+04
1.500000000000000000e+01 6.813453119412530214e+04 9.999999999999999988e-15 3.152856907234893879e+05
1.600000000000000000e+01 5.399682116395059042e+06 9.999999999999999988e-15 3.559276817896009237e+07
1.700000000000000000e+01 1.284718198293860596e+12 9.999999999999999988e-15 1.016607817265039648e+13
1.800000000000000000e+01 1.283584792956673096e+12 9.999999999999999988e-15 1.016755394283342773e+13
1.900000000000000000e+01 3.174294938821297363e+12 9.999999999999999988e-15 2.508517494448667188e+13
2.000000000000000000e+01 3.174966151442873535e+12 9.999999999999999988e-15 2.508947158066137891e+13
2.100000000000000000e+01 3.813248250255769043e+12 9.999999999999999988e-15 2.602607191149034375e+13
2.200000000000000000e+01 4.103072161806568359e+12 9.999999999999999988e-15 3.191817340276023438e+13
2.400000000000000000e+01 6.691504404561929688e+12 9.999999999999999988e-15 5.044862905604864844e+13
2.500000000000000000e+01 6.916450918181321289e+12 9.999999999999999988e-15 5.069806201156085156e+13
2.700000000000000000e+01 1.089036931655525781e+13 9.999999999999999988e-15 7.712905728862465625e+13
2.800000000000000000e+01 1.540339026623290625e+13 9.999999999999999988e-15 1.137164515607155781e+14
3.000000000000000000e+01 1.616434633850876758e+13 9.999999999999999988e-15 1.141909848673212656e+14
3.200000000000000000e+01 8.679662998140320312e+13 9.999999999999999988e-15 5.917348375237306250e+14
3.400000000000000000e+01 8.823017356013273438e+13 9.999999999999999988e-15 5.915417226873841250e+14
3.600000000000000000e+01 1.665321444583480625e+14 9.999999999999999988e-15 1.211384957947071250e+15
3.800000000000000000e+01 1.708638567855315625e+14 9.999999999999999988e-15 1.215293131913519250e+15
4.100000000000000000e+01 1.000911423174263125e+14 9.999999999999999988e-15 5.695391348324871250e+14
4.300000000000000000e+01 4.149039243366885156e+13 9.999999999999999988e-15 2.148944663688863750e+14
4.600000000000000000e+01 3.729002204902919531e+13 9.999999999999999988e-15 2.004392627667573125e+14
4.900000000000000000e+01 2.836365364165451953e+13 9.999999999999999988e-15 1.310965054019489844e+14
5.200000000000000000e+01 2.231401049863044922e+13 9.999999999999999988e-15 9.885667255736795312e+13
5.500000000000000000e+01 3.073486681367332422e+13 9.999999999999999988e-15 1.165352543553885469e+14
5.800000000000000000e+01 5.059865629865617188e+13 9.999999999999999988e-15 1.902297324688382500e+14
6.200000000000000000e+01 4.681708894224082500e+14 9.999999999999999988e-15 2.202770614082882500e+15
6.600000000000000000e+01 2.269951677064746875e+13 9.999999999999999988e-15 8.971488076057912500e+13
7.000000000000000000e+01 6.026777691844768555e+12 9.999999999999999988e-15 1.787875357937096875e+13
7.400000000000000000e+01 1.832447000000000000e+06 nan nan
7.900000000000000000e+01 1.309413809848320000e+14 nan nan
8.300000000000000000e+01 nan nan nan
8.900000000000000000e+01 nan nan nan
9.400000000000000000e+01 nan nan nan
1.000000000000000000e+02 nan nan nan
1.060000000000000000e+02 nan nan nan
1.130000000000000000e+02 nan nan nan
1.200000000000000000e+02 nan nan nan
1.270000000000000000e+02 nan nan nan
1.350000000000000000e+02 nan nan nan
1.430000000000000000e+02 nan nan nan
1.520000000000000000e+02 nan nan nan
1.620000000000000000e+02 nan nan nan
1.720000000000000000e+02 nan nan nan
1.830000000000000000e+02 nan nan nan
1.940000000000000000e+02 nan nan nan
2.060000000000000000e+02 nan nan nan
2.190000000000000000e+02 nan nan nan
2.330000000000000000e+02 nan nan nan
2.470000000000000000e+02 nan nan nan
2.620000000000000000e+02 nan nan nan
2.790000000000000000e+02 nan nan nan
2.960000000000000000e+02 nan nan nan
3.140000000000000000e+02 nan nan nan
3.340000000000000000e+02 nan nan nan
3.550000000000000000e+02 nan nan nan
3.770000000000000000e+02 nan nan nan
4.000000000000000000e+02 nan nan nan


==> plots/data/bernoulli3/overD/test_risk_over_D_by_N200_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.069887870457023382e-01 1.718479257177077946e-01 2.421296483736968819e-01
3.000000000000000000e+00 1.911314120516180992e-01 1.447960070093332052e-01 2.374668170939029932e-01
4.000000000000000000e+00 1.749885515115844614e-01 1.184490127679053706e-01 2.315280902552635522e-01
5.000000000000000000e+00 1.576735908844663359e-01 9.810721403204253344e-02 2.172399677368901383e-01
6.000000000000000000e+00 1.445677730080205947e-01 8.824900927438998621e-02 2.008865367416511893e-01
7.000000000000000000e+00 1.251933697688703828e-01 6.897893494996618080e-02 1.814078045877745848e-01
8.000000000000000000e+00 1.081603169829274264e-01 5.024310037296177839e-02 1.660775335928930674e-01
9.000000000000000000e+00 9.687145330584219505e-02 3.946698365281314097e-02 1.542759229588712422e-01
1.000000000000000000e+01 8.368898080031310360e-02 2.807293692464037788e-02 1.393050246759858224e-01
1.100000000000000000e+01 7.173517295511071257e-02 1.463356569031667997e-02 1.288367802199047452e-01
1.200000000000000000e+01 5.945700015035981778e-02 8.943225428339487970e-03 1.099707748723801476e-01
1.300000000000000000e+01 4.952548100300191436e-02 1.105038356778019482e-03 9.794592364922580230e-02
1.400000000000000000e+01 4.203498395630352741e-02 9.999999999999999988e-15 8.429372241911574359e-02
1.500000000000000000e+01 3.148841912601104548e-02 9.999999999999999988e-15 6.746310412735967432e-02
1.600000000000000000e+01 2.661707900157731996e-02 9.999999999999999988e-15 5.944388419137383583e-02
1.700000000000000000e+01 2.432934812895837240e-02 9.999999999999999988e-15 5.608839380596893770e-02
1.800000000000000000e+01 1.930828336147290616e-02 9.999999999999999988e-15 4.810199649322614845e-02
1.900000000000000000e+01 1.569887019528929881e-02 9.999999999999999988e-15 3.879000164215287011e-02
2.000000000000000000e+01 1.331828014493415500e-02 9.999999999999999988e-15 3.617083434148562343e-02
2.100000000000000000e+01 1.105372985633342429e-02 9.999999999999999988e-15 3.109082686968781678e-02
2.200000000000000000e+01 7.952921181640704162e-03 9.999999999999999988e-15 2.499992383228527917e-02
2.400000000000000000e+01 5.785342911470555023e-03 9.999999999999999988e-15 1.868337483382390141e-02
2.500000000000000000e+01 3.865562766653359624e-03 9.999999999999999988e-15 1.218028198705773876e-02
2.700000000000000000e+01 1.693970816177170491e-03 9.999999999999999988e-15 5.214744222829326495e-03
2.800000000000000000e+01 1.270790343975628954e-03 9.999999999999999988e-15 4.172166617105015247e-03
3.000000000000000000e+01 7.926287898953887634e-04 9.999999999999999988e-15 2.439398044980113991e-03
3.200000000000000000e+01 6.205581477540059740e-04 9.999999999999999988e-15 1.940395623246730841e-03
3.400000000000000000e+01 4.315893085428494365e-04 9.999999999999999988e-15 1.074106339454637595e-03
3.600000000000000000e+01 3.442153631567634875e-04 9.999999999999999988e-15 8.698762367890926781e-04
3.800000000000000000e+01 2.722695601278246613e-04 9.999999999999999988e-15 6.063860148447812112e-04
4.100000000000000000e+01 2.375303025322258175e-04 9.999999999999999988e-15 5.393793706349075175e-04
4.300000000000000000e+01 2.257448106017060643e-04 9.999999999999999988e-15 5.244320854576712361e-04
4.600000000000000000e+01 1.597981861702161557e-04 1.744072939396332797e-06 3.178522994010359514e-04
4.900000000000000000e+01 1.283893658410306671e-04 3.106344802470702550e-05 2.257152836573543086e-04
5.200000000000000000e+01 1.172823983021468590e-04 2.891826682732420251e-05 2.056465297769695020e-04
5.500000000000000000e+01 1.139817355806371779e-04 2.541049969816411562e-05 2.025529714631102538e-04
5.800000000000000000e+01 1.084360603348007575e-04 2.185342985917604125e-05 1.950186908104254737e-04
6.200000000000000000e+01 1.037269184583540922e-04 1.766516211208815884e-05 1.897886748046200391e-04
6.600000000000000000e+01 1.010283690069021107e-04 1.600791271810626478e-05 1.860488252956979567e-04
7.000000000000000000e+01 9.960533888412707859e-05 1.427738295612803019e-05 1.849332948121261270e-04
7.400000000000000000e+01 9.780034694510202065e-05 1.288980281983691343e-05 1.827108910703671143e-04
7.900000000000000000e+01 9.533459539549464501e-05 1.008535102591908892e-05 1.805838397650702011e-04
8.300000000000000000e+01 9.315211055612356028e-05 8.159497061790559362e-06 1.781447240504565612e-04
8.900000000000000000e+01 9.256609865815335070e-05 7.439608117490331706e-06 1.776925891988163832e-04
9.400000000000000000e+01 9.223695466668384291e-05 7.050922608799588482e-06 1.774229867245680973e-04
1.000000000000000000e+02 9.166909052282790071e-05 6.229025208521099706e-06 1.771091558371347017e-04
1.060000000000000000e+02 9.143778640918753808e-05 5.910003131043902336e-06 1.769655696873311738e-04
1.130000000000000000e+02 9.095891512818828084e-05 5.550863514750589006e-06 1.763669667416259727e-04
1.200000000000000000e+02 9.075828082435084831e-05 5.274627084308583275e-06 1.762419345643930998e-04
1.270000000000000000e+02 9.058143755661755825e-05 5.128353643336710393e-06 1.760345214698983926e-04
1.350000000000000000e+02 9.028351951201329939e-05 5.202233540583704003e-06 1.753648054834428948e-04
1.430000000000000000e+02 9.018863609829470840e-05 5.027278974010468784e-06 1.753499932225789345e-04
1.520000000000000000e+02 9.016165267894393764e-05 5.044112398213526833e-06 1.752791929596743620e-04
1.620000000000000000e+02 9.002869993916344505e-05 5.037361248405361458e-06 1.750200386299215422e-04
1.720000000000000000e+02 8.991194747901924678e-05 5.097191644762324417e-06 1.747267033132761556e-04
1.830000000000000000e+02 8.985046576981403632e-05 5.125515943344379258e-06 1.745754155962836798e-04
1.940000000000000000e+02 8.982549269376249867e-05 5.067629320478389847e-06 1.745833560670466075e-04
2.060000000000000000e+02 8.982349582235353558e-05 5.052565242809431922e-06 1.745944264018976528e-04
2.190000000000000000e+02 8.979942737141755060e-05 5.004088894212786352e-06 1.745947658486223149e-04
2.330000000000000000e+02 8.982838583430445545e-05 4.894012101097031673e-06 1.747627595675118792e-04
2.470000000000000000e+02 8.983413583033932049e-05 4.943792804080831237e-06 1.747244788565978097e-04
2.620000000000000000e+02 8.976870560672978172e-05 4.955216727879331812e-06 1.745821944855802316e-04
2.790000000000000000e+02 8.972814007771982836e-05 4.935780012814815361e-06 1.745205001426248549e-04
2.960000000000000000e+02 8.970587293788412353e-05 5.006113705941430824e-06 1.744056321698268298e-04
3.140000000000000000e+02 8.970430379425427269e-05 5.022809003085300611e-06 1.743857985854232583e-04
3.340000000000000000e+02 8.959495280199310252e-05 5.141794925586168569e-06 1.740481106784000365e-04
3.550000000000000000e+02 8.955807618349354016e-05 5.197693721851554200e-06 1.739184586451355261e-04
3.770000000000000000e+02 8.953068419259579969e-05 5.311020258211155212e-06 1.737503481269804442e-04
4.000000000000000000e+02 8.953927582903513361e-05 5.264503002240630879e-06 1.738140486558296363e-04


==> plots/data/bernoulli3/overD/test_risk_over_D_by_N200_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.898924500371018953e-01 1.831313848897982988e-01 1.966535151844054918e-01
3.000000000000000000e+00 1.876555606722831726e-01 1.807701089054550014e-01 1.945410124391113438e-01
4.000000000000000000e+00 1.858642675603429384e-01 1.779794727590359726e-01 1.937490623616499041e-01
5.000000000000000000e+00 1.580942953005433083e-01 1.458285575416210511e-01 1.703600330594655654e-01
6.000000000000000000e+00 1.350467672261098928e-01 1.184259453754455266e-01 1.516675890767742452e-01
7.000000000000000000e+00 1.261653358427186900e-01 1.166505423002967973e-01 1.356801293851405688e-01
8.000000000000000000e+00 1.237085169802109447e-01 1.148077590513332524e-01 1.326092749090886369e-01
9.000000000000000000e+00 1.180983842350542545e-01 1.075195085587132976e-01 1.286772599113951976e-01
1.000000000000000000e+01 1.038356581702828407e-01 9.126882987513852685e-02 1.164024864654271546e-01
1.100000000000000000e+01 1.003597745050986562e-01 8.871384760284285742e-02 1.120057014073544549e-01
1.200000000000000000e+01 9.434909373521804810e-02 8.488661411725570427e-02 1.038115733531803919e-01
1.300000000000000000e+01 9.337709719936053421e-02 8.401378688329420863e-02 1.027404075154268598e-01
1.400000000000000000e+01 8.625842180723945762e-02 7.695033787395773317e-02 9.556650574052118208e-02
1.500000000000000000e+01 8.547954338913162087e-02 7.601793891301185380e-02 9.494114786525138794e-02
1.600000000000000000e+01 8.023284523126979206e-02 6.701204895077750301e-02 9.345364151176208112e-02
1.700000000000000000e+01 8.171629711675147678e-02 4.008763422624794098e-02 1.233449600072550056e-01
1.800000000000000000e+01 9.113532886840403080e-02 9.999999999999999988e-15 2.412219868107385035e-01
1.900000000000000000e+01 7.366467174142599106e-02 9.999999999999999988e-15 1.710340995304706346e-01
2.000000000000000000e+01 1.581591912060199834e-01 9.999999999999999988e-15 5.243652906866627106e-01
2.100000000000000000e+01 1.411019155833249383e-01 9.999999999999999988e-15 4.537509634869452135e-01
2.200000000000000000e+01 3.728230992952982770e-01 9.999999999999999988e-15 1.166188857786141231e+00
2.400000000000000000e+01 4.894922165937411473e-01 9.999999999999999988e-15 1.360142603246647264e+00
2.500000000000000000e+01 6.613366691356835636e-01 9.999999999999999988e-15 2.073536701270424221e+00
2.700000000000000000e+01 1.676862311743510192e+00 9.999999999999999988e-15 6.359483356673159449e+00
2.800000000000000000e+01 5.336691853415686637e+00 9.999999999999999988e-15 2.014701140906410259e+01
3.000000000000000000e+01 1.355379245684404488e+01 9.999999999999999988e-15 4.212069743472498828e+01
3.200000000000000000e+01 1.527345036649300347e+01 9.999999999999999988e-15 4.844623198445520273e+01
3.400000000000000000e+01 7.337749819209177815e+01 9.999999999999999988e-15 2.394026261452809194e+02
3.600000000000000000e+01 2.575631583978732237e+02 9.999999999999999988e-15 6.535818968693558872e+02
3.800000000000000000e+01 1.337024004689107244e+02 9.999999999999999988e-15 3.389564720527259851e+02
4.100000000000000000e+01 8.878521425326665621e+02 9.999999999999999988e-15 1.976402418226647569e+03
4.300000000000000000e+01 1.492953041811784033e+03 9.999999999999999988e-15 3.863117668989620142e+03
4.600000000000000000e+01 5.859550951321919456e+03 9.999999999999999988e-15 1.201201322563235954e+04
4.900000000000000000e+01 6.557892251133918762e+03 9.999999999999999988e-15 2.387987439445730342e+04
5.200000000000000000e+01 1.101656048766771892e+04 9.999999999999999988e-15 3.657450955435771175e+04
5.500000000000000000e+01 4.798827343750000000e+04 9.999999999999999988e-15 2.544064553626670386e+05
5.800000000000000000e+01 5.679495327822367108e+04 9.999999999999999988e-15 1.555338864234130015e+05
6.200000000000000000e+01 2.379759322427113948e+05 9.999999999999999988e-15 6.584869711049484322e+05
6.600000000000000000e+01 3.170601221847534180e+07 9.999999999999999988e-15 1.840741877229578197e+08
7.000000000000000000e+01 1.908588878345489502e+06 9.999999999999999988e-15 1.185872086938640289e+07
7.400000000000000000e+01 2.999314336736043333e+05 9.999999999999999988e-15 1.629807837549688062e+06
7.900000000000000000e+01 4.082388042232414009e+05 9.999999999999999988e-15 1.988535633332449012e+06
8.300000000000000000e+01 1.761071323585510254e+04 9.999999999999999988e-15 4.250967437239107676e+04
8.900000000000000000e+01 1.022817879915237427e+00 5.947119826622560002e-01 1.450923777168218853e+00
9.400000000000000000e+01 6.351106643676757812e+00 nan nan
1.000000000000000000e+02 nan nan nan
1.060000000000000000e+02 nan nan nan
1.130000000000000000e+02 nan nan nan
1.200000000000000000e+02 nan nan nan
1.270000000000000000e+02 nan nan nan
1.350000000000000000e+02 nan nan nan
1.430000000000000000e+02 nan nan nan
1.520000000000000000e+02 nan nan nan
1.620000000000000000e+02 nan nan nan
1.720000000000000000e+02 nan nan nan
1.830000000000000000e+02 nan nan nan
1.940000000000000000e+02 nan nan nan
2.060000000000000000e+02 nan nan nan
2.190000000000000000e+02 nan nan nan
2.330000000000000000e+02 nan nan nan
2.470000000000000000e+02 nan nan nan
2.620000000000000000e+02 nan nan nan
2.790000000000000000e+02 nan nan nan
2.960000000000000000e+02 nan nan nan
3.140000000000000000e+02 nan nan nan
3.340000000000000000e+02 nan nan nan
3.550000000000000000e+02 nan nan nan
3.770000000000000000e+02 nan nan nan
4.000000000000000000e+02 nan nan nan


==> plots/data/bernoulli3/overD/test_risk_over_D_by_N62_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.097651938286920481e-01 1.747621962491170688e-01 2.447681914082670274e-01
3.000000000000000000e+00 1.939638240728527308e-01 1.466477868850895316e-01 2.412798612606159299e-01
4.000000000000000000e+00 1.785793158342130482e-01 1.202484945596387356e-01 2.369101371087873609e-01
5.000000000000000000e+00 1.621412336147235178e-01 9.984929448910742633e-02 2.244331727403396093e-01
6.000000000000000000e+00 1.502050872950349003e-01 8.878968649525029178e-02 2.116204880948195088e-01
7.000000000000000000e+00 1.285699529592723989e-01 7.121598526176182997e-02 1.859239206567829816e-01
8.000000000000000000e+00 1.122034696357635114e-01 5.269832692629398962e-02 1.717086123452330471e-01
9.000000000000000000e+00 1.024700607182846140e-01 4.326091504816141631e-02 1.616792063884078257e-01
1.000000000000000000e+01 8.835450247230862419e-02 3.136350963061979025e-02 1.453454953139974581e-01
1.100000000000000000e+01 7.744977189455919120e-02 1.847966812367843326e-02 1.364198756654399491e-01
1.200000000000000000e+01 6.691742351540597156e-02 1.426605075957262242e-02 1.195687962712393138e-01
1.300000000000000000e+01 5.839104470942402259e-02 4.580056184002007091e-03 1.122020332348460381e-01
1.400000000000000000e+01 5.219134827711968683e-02 1.496016974126802845e-03 1.028866795801125777e-01
1.500000000000000000e+01 5.263394749636063352e-02 9.999999999999999988e-15 1.287958652959593220e-01
1.600000000000000000e+01 3.946655051671162789e-02 9.999999999999999988e-15 8.697795889337317510e-02
1.700000000000000000e+01 3.766377388031590806e-02 9.999999999999999988e-15 8.197438872450801828e-02
1.800000000000000000e+01 2.947518422903764798e-02 9.999999999999999988e-15 6.917023542024437754e-02
1.900000000000000000e+01 2.672618570189418466e-02 9.999999999999999988e-15 6.204536273065051899e-02
2.000000000000000000e+01 2.701181255118475025e-02 9.999999999999999988e-15 7.889829671767285835e-02
2.100000000000000000e+01 2.638727369473296488e-02 9.999999999999999988e-15 8.025885757675690901e-02
2.200000000000000000e+01 1.748157143871746297e-02 9.999999999999999988e-15 4.544139919978455733e-02
2.400000000000000000e+01 1.525432858458467857e-02 9.999999999999999988e-15 4.415538228874436172e-02
2.500000000000000000e+01 1.646553080414984646e-02 9.999999999999999988e-15 5.546865519816127077e-02
2.700000000000000000e+01 8.946583661478749519e-03 9.999999999999999988e-15 2.110398371762189224e-02
2.800000000000000000e+01 8.806628248445727905e-03 9.999999999999999988e-15 2.371342685769115693e-02
3.000000000000000000e+01 6.705987135016282068e-03 9.999999999999999988e-15 1.670174762499412185e-02
3.200000000000000000e+01 5.962140365227242000e-03 9.999999999999999988e-15 1.440861153945079652e-02
3.400000000000000000e+01 5.408828409902828767e-03 9.999999999999999988e-15 1.367137122864118051e-02
3.600000000000000000e+01 5.089623057453233727e-03 9.999999999999999988e-15 1.220125030762499695e-02
3.800000000000000000e+01 4.948998917825520039e-03 9.999999999999999988e-15 1.203470879772288588e-02
4.100000000000000000e+01 4.624228010773852489e-03 9.999999999999999988e-15 1.135337178712624018e-02
4.300000000000000000e+01 4.567711021688107380e-03 9.999999999999999988e-15 1.131632098885432605e-02
4.600000000000000000e+01 4.159873648556337671e-03 9.999999999999999988e-15 1.008530296977087730e-02
4.900000000000000000e+01 4.003311142999639756e-03 9.999999999999999988e-15 9.148515178376736418e-03
5.200000000000000000e+01 3.828497227611175283e-03 9.999999999999999988e-15 8.778798809583368210e-03
5.500000000000000000e+01 3.837814122865287111e-03 9.999999999999999988e-15 8.826315687397409335e-03
5.800000000000000000e+01 3.792449038276875847e-03 9.999999999999999988e-15 8.770331256630486960e-03
6.200000000000000000e+01 3.756286246546854720e-03 9.999999999999999988e-15 8.716489379851640601e-03
6.600000000000000000e+01 3.722747325203575649e-03 9.999999999999999988e-15 8.652631765476264877e-03
7.000000000000000000e+01 3.720817279827315360e-03 9.999999999999999988e-15 8.653990102593465267e-03
7.400000000000000000e+01 3.712012504668867671e-03 9.999999999999999988e-15 8.628681585425826764e-03
7.900000000000000000e+01 3.715907128935214132e-03 9.999999999999999988e-15 8.629933527391161346e-03
8.300000000000000000e+01 3.703213393843422189e-03 9.999999999999999988e-15 8.600200010321606969e-03
8.900000000000000000e+01 3.687236233114769227e-03 9.999999999999999988e-15 8.564059350618921651e-03
9.400000000000000000e+01 3.682570622913772240e-03 9.999999999999999988e-15 8.562008242636195282e-03
1.000000000000000000e+02 3.677675553869145467e-03 9.999999999999999988e-15 8.552237435528757883e-03
1.060000000000000000e+02 3.680790588987292722e-03 9.999999999999999988e-15 8.555509162102303139e-03
1.130000000000000000e+02 3.672985631662110343e-03 9.999999999999999988e-15 8.543367305938118217e-03
1.200000000000000000e+02 3.669527832850386865e-03 9.999999999999999988e-15 8.538007635806907358e-03
1.270000000000000000e+02 3.667048310793082685e-03 9.999999999999999988e-15 8.530812549881430784e-03
1.350000000000000000e+02 3.666899741801898926e-03 9.999999999999999988e-15 8.528929229873727022e-03
1.430000000000000000e+02 3.663452963640641876e-03 9.999999999999999988e-15 8.524465157569049989e-03
1.520000000000000000e+02 3.661883277042458310e-03 9.999999999999999988e-15 8.524352768202394723e-03
1.620000000000000000e+02 3.661666405605501495e-03 9.999999999999999988e-15 8.520047161898986615e-03
1.720000000000000000e+02 3.651967771171863667e-03 9.999999999999999988e-15 8.502895360685686077e-03
1.830000000000000000e+02 3.643560624671712041e-03 9.999999999999999988e-15 8.490684827836872048e-03
1.940000000000000000e+02 3.642451158763530209e-03 9.999999999999999988e-15 8.490419424764571524e-03
2.060000000000000000e+02 3.642836004170627810e-03 9.999999999999999988e-15 8.491067814761077762e-03
2.190000000000000000e+02 3.641623288179592684e-03 9.999999999999999988e-15 8.488583581218456242e-03
2.330000000000000000e+02 3.643106541858287528e-03 9.999999999999999988e-15 8.488452597327748525e-03
2.470000000000000000e+02 3.642200736067024991e-03 9.999999999999999988e-15 8.487398599387281292e-03
2.620000000000000000e+02 3.640524668905224196e-03 9.999999999999999988e-15 8.485296123261704473e-03
2.790000000000000000e+02 3.639743596068001352e-03 9.999999999999999988e-15 8.484188676121585948e-03
2.960000000000000000e+02 3.640496003451213717e-03 9.999999999999999988e-15 8.485400157578154232e-03
3.140000000000000000e+02 3.640004960592098989e-03 9.999999999999999988e-15 8.484442616224871503e-03
3.340000000000000000e+02 3.641449232721546189e-03 9.999999999999999988e-15 8.486082430854651262e-03
3.550000000000000000e+02 3.641072373284259811e-03 9.999999999999999988e-15 8.485491001062498567e-03
3.770000000000000000e+02 3.639668123165999084e-03 9.999999999999999988e-15 8.482307601026160826e-03
4.000000000000000000e+02 3.639497011439137616e-03 9.999999999999999988e-15 8.482982952668770282e-03


==> plots/data/bernoulli3/overD/test_risk_over_D_by_N62_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.898479765901962824e-01 1.830582694606615046e-01 1.966376837197310601e-01
3.000000000000000000e+00 1.879383679479360580e-01 1.808907063194789000e-01 1.949860295763932161e-01
4.000000000000000000e+00 1.844594574843843870e-01 1.751289263651938932e-01 1.937899886035748809e-01
5.000000000000000000e+00 1.635968048746387071e-01 1.494246406133185878e-01 1.777689691359588264e-01
6.000000000000000000e+00 1.416288542871673994e-01 1.249059390199521585e-01 1.583517695543826542e-01
7.000000000000000000e+00 1.299171328234175748e-01 1.158219326801616933e-01 1.440123329666734564e-01
8.000000000000000000e+00 1.238728881192703996e-01 1.106215887718017543e-01 1.371241874667390448e-01
9.000000000000000000e+00 1.176215084269642830e-01 1.043941572284670383e-01 1.308488596254615277e-01
1.000000000000000000e+01 1.081887505327661786e-01 9.675516301103667671e-02 1.196223380544956805e-01
1.100000000000000000e+01 1.034452429351707253e-01 9.173537486738342350e-02 1.151551110029580272e-01
1.200000000000000000e+01 9.643226908519864082e-02 8.481669278430928327e-02 1.080478453860879984e-01
1.300000000000000000e+01 7.214528555050492287e-01 9.999999999999999988e-15 5.065181139032310043e+00
1.400000000000000000e+01 8.302899847428003577e-01 9.999999999999999988e-15 5.354023111496979404e+00
1.500000000000000000e+01 2.066899874713271856e+00 9.999999999999999988e-15 1.516033079919837867e+01
1.600000000000000000e+01 1.005376858656139483e+01 9.999999999999999988e-15 6.228842243369303588e+01
1.700000000000000000e+01 7.844920104524741866e+00 9.999999999999999988e-15 4.504132419768638584e+01
1.800000000000000000e+01 1.573219189847198685e+01 9.999999999999999988e-15 8.336643276423312443e+01
1.900000000000000000e+01 1.663650310889352113e+01 9.999999999999999988e-15 8.370102553902725617e+01
2.000000000000000000e+01 2.435073706589173526e+01 9.999999999999999988e-15 1.119138728924577038e+02
2.100000000000000000e+01 1.748411124783645576e+01 9.999999999999999988e-15 5.967858648008754585e+01
2.200000000000000000e+01 4.458054370388466481e+01 9.999999999999999988e-15 2.102954020176424876e+02
2.400000000000000000e+01 1.181530301319047140e+02 9.999999999999999988e-15 6.390330089230122894e+02
2.500000000000000000e+01 1.263614014423219487e+02 9.999999999999999988e-15 5.648103004081342533e+02
2.700000000000000000e+01 2.402358141933800653e+02 9.999999999999999988e-15 1.102934237489633460e+03
2.800000000000000000e+01 3.008313016904285178e+02 9.999999999999999988e-15 1.366703765996780248e+03
3.000000000000000000e+01 8.912665347080522906e+02 9.999999999999999988e-15 3.068133066475381383e+03
3.200000000000000000e+01 2.750021105498075485e+03 9.999999999999999988e-15 8.946893118544077879e+03
3.400000000000000000e+01 8.342312612113853902e+03 9.999999999999999988e-15 3.783406204184190574e+04
3.600000000000000000e+01 1.933006434807380137e+05 9.999999999999999988e-15 1.445580730447533540e+06
3.800000000000000000e+01 3.285305425300846691e+05 9.999999999999999988e-15 2.369779460154561792e+06
4.100000000000000000e+01 5.243982035929361591e+05 9.999999999999999988e-15 2.581646890075390693e+06
4.300000000000000000e+01 6.015783952363332501e+05 9.999999999999999988e-15 2.337503299799256958e+06
4.600000000000000000e+01 7.403528853328227997e+05 9.999999999999999988e-15 3.111348887274313718e+06
4.900000000000000000e+01 2.340938398944919184e+07 9.999999999999999988e-15 1.580699305718980432e+08
5.200000000000000000e+01 6.748665222761380672e+08 9.999999999999999988e-15 4.875861292317394257e+09
5.500000000000000000e+01 5.810191767125893831e+08 9.999999999999999988e-15 4.011500685254740715e+09
5.800000000000000000e+01 6.175511072366460562e+08 9.999999999999999988e-15 3.495677660236073017e+09
6.200000000000000000e+01 5.956740380338232422e+10 9.999999999999999988e-15 4.659097574517460327e+11
6.600000000000000000e+01 3.154828941043946838e+10 9.999999999999999988e-15 2.398773128255340576e+11
7.000000000000000000e+01 3.063825382828429413e+10 9.999999999999999988e-15 1.944097166684473877e+11
7.400000000000000000e+01 2.827828101327087879e+09 9.999999999999999988e-15 1.641860945042047691e+10
7.900000000000000000e+01 1.579029059208679199e+07 9.999999999999999988e-15 5.316907372279684246e+07
8.300000000000000000e+01 2.000388437174479244e+06 2.604126376149223652e+05 3.740364236734036356e+06
8.900000000000000000e+01 9.650109100341796875e+01 nan nan
9.400000000000000000e+01 nan nan nan
1.000000000000000000e+02 nan nan nan
1.060000000000000000e+02 nan nan nan
1.130000000000000000e+02 nan nan nan
1.200000000000000000e+02 nan nan nan
1.270000000000000000e+02 nan nan nan
1.350000000000000000e+02 nan nan nan
1.430000000000000000e+02 nan nan nan
1.520000000000000000e+02 nan nan nan
1.620000000000000000e+02 nan nan nan
1.720000000000000000e+02 nan nan nan
1.830000000000000000e+02 nan nan nan
1.940000000000000000e+02 nan nan nan
2.060000000000000000e+02 nan nan nan
2.190000000000000000e+02 nan nan nan
2.330000000000000000e+02 nan nan nan
2.470000000000000000e+02 nan nan nan
2.620000000000000000e+02 nan nan nan
2.790000000000000000e+02 nan nan nan
2.960000000000000000e+02 nan nan nan
3.140000000000000000e+02 nan nan nan
3.340000000000000000e+02 nan nan nan
3.550000000000000000e+02 nan nan nan
3.770000000000000000e+02 nan nan nan
4.000000000000000000e+02 nan nan nan


==> plots/data/bernoulli3/overD/train_risk_over_D_by_N19_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.051840047352015972e-01 1.695314606313902961e-01 2.408365488390128983e-01
3.000000000000000000e+00 1.897753628048425012e-01 1.435687686830566800e-01 2.359819569266283223e-01
4.000000000000000000e+00 1.742524278815835714e-01 1.178129565064554851e-01 2.306918992567116578e-01
5.000000000000000000e+00 1.565878976543899626e-01 9.733542875835471397e-02 2.158403665504252111e-01
6.000000000000000000e+00 1.437239972292445600e-01 8.762176453093145634e-02 1.998262299275576637e-01
7.000000000000000000e+00 1.242179310550757948e-01 6.900551150025704961e-02 1.794303506098945400e-01
8.000000000000000000e+00 1.073877013113815337e-01 5.049569572781766741e-02 1.642797068949453931e-01
9.000000000000000000e+00 9.644582558394176885e-02 3.972975796995292103e-02 1.531618931979306097e-01
1.000000000000000000e+01 8.348943274116511770e-02 2.810910973518902095e-02 1.388697557471412214e-01
1.100000000000000000e+01 7.168274742283149703e-02 1.478882355119701120e-02 1.285766712944659829e-01
1.200000000000000000e+01 5.907300118390897831e-02 9.272721486790140577e-03 1.088732808810278230e-01
1.300000000000000000e+01 4.861922488119792968e-02 2.391026377347796328e-04 9.699934712466107278e-02
1.400000000000000000e+01 4.040775339338627953e-02 9.999999999999999988e-15 8.208270572415249378e-02
1.500000000000000000e+01 3.033983565107216049e-02 9.999999999999999988e-15 6.556060056664056446e-02
1.600000000000000000e+01 2.555840720378910191e-02 9.999999999999999988e-15 5.800339542132507825e-02
1.700000000000000000e+01 2.337250404207225074e-02 9.999999999999999988e-15 5.474673115040037258e-02
1.800000000000000000e+01 1.840475839321698004e-02 9.999999999999999988e-15 4.672325127199025013e-02
1.900000000000000000e+01 1.460348519151466462e-02 9.999999999999999988e-15 3.714247270257832467e-02
2.000000000000000000e+01 1.216914258342664291e-02 9.999999999999999988e-15 3.427591277780742129e-02
2.100000000000000000e+01 9.494583906719830310e-03 9.999999999999999988e-15 2.846721720718639603e-02
2.200000000000000000e+01 7.468401972052636680e-03 9.999999999999999988e-15 2.455144016947182622e-02
2.400000000000000000e+01 3.874546250183167565e-03 9.999999999999999988e-15 1.366544076366176495e-02
2.500000000000000000e+01 2.247631509040578287e-03 9.999999999999999988e-15 8.576323766874525967e-03
2.700000000000000000e+01 7.416944721825302622e-04 9.999999999999999988e-15 2.431902140639771639e-03
2.800000000000000000e+01 6.738794389301953078e-04 9.999999999999999988e-15 2.920806523457293753e-03
3.000000000000000000e+01 2.086703161315502650e-04 9.999999999999999988e-15 5.644135168184227390e-04
3.200000000000000000e+01 1.433617305271658036e-04 9.999999999999999988e-15 3.836416177968906801e-04
3.400000000000000000e+01 1.074567416689357484e-04 9.999999999999999988e-15 3.000506420941202799e-04
3.600000000000000000e+01 7.177913981356216788e-05 9.999999999999999988e-15 2.124889779238560319e-04
3.800000000000000000e+01 5.368894726842654563e-05 9.999999999999999988e-15 1.576292567334487140e-04
4.100000000000000000e+01 4.127586683585112570e-05 9.999999999999999988e-15 1.301933295334989501e-04
4.300000000000000000e+01 3.925953851080521417e-05 9.999999999999999988e-15 1.289655945479892740e-04
4.600000000000000000e+01 1.735408271249146500e-05 9.999999999999999988e-15 4.904756374336551310e-05
4.900000000000000000e+01 1.109938224767385331e-05 9.999999999999999988e-15 2.933008333216103523e-05
5.200000000000000000e+01 8.456070657025804849e-06 9.999999999999999988e-15 2.277950079262586045e-05
5.500000000000000000e+01 7.052736031779953216e-06 9.999999999999999988e-15 1.947040331712998317e-05
5.800000000000000000e+01 5.560682130460274472e-06 9.999999999999999988e-15 1.699464699364575208e-05
6.200000000000000000e+01 3.215599958158084963e-06 9.999999999999999988e-15 8.810014342846019970e-06
6.600000000000000000e+01 2.278868410865442229e-06 9.999999999999999988e-15 5.706809013488682655e-06
7.000000000000000000e+01 1.828666586600746768e-06 9.999999999999999988e-15 4.720805380740308709e-06
7.400000000000000000e+01 1.566059021647821629e-06 9.999999999999999988e-15 4.198362062186742949e-06
7.900000000000000000e+01 9.010691996251077879e-07 9.999999999999999988e-15 2.409851563557118294e-06
8.300000000000000000e+01 6.030892610124164461e-07 9.999999999999999988e-15 1.577903802461509913e-06
8.900000000000000000e+01 3.868934009461829091e-07 9.999999999999999988e-15 8.717912525279178258e-07
9.400000000000000000e+01 2.722532820575995771e-07 9.999999999999999988e-15 6.059927346489664753e-07
1.000000000000000000e+02 1.927033232707042743e-07 9.999999999999999988e-15 5.220915350127687518e-07
1.060000000000000000e+02 1.261518411029468319e-07 9.999999999999999988e-15 2.932703913468448186e-07
1.130000000000000000e+02 8.447663058889591493e-08 9.999999999999999988e-15 1.718206594060355344e-07
1.200000000000000000e+02 7.002058799906081565e-08 2.393197780332438101e-09 1.376479782177892064e-07
1.270000000000000000e+02 6.029963522946601984e-08 9.999999999999999988e-15 1.212387446539736930e-07
1.350000000000000000e+02 5.216952111049740621e-08 9.999999999999999988e-15 1.092780602542012448e-07
1.430000000000000000e+02 4.577889812136989162e-08 9.999999999999999988e-15 9.563148633135439924e-08
1.520000000000000000e+02 4.378976188138909026e-08 9.999999999999999988e-15 9.858134750578602023e-08
1.620000000000000000e+02 4.145098411502864250e-08 9.999999999999999988e-15 9.623520556521046477e-08
1.720000000000000000e+02 3.592290030487074032e-08 9.999999999999999988e-15 8.698296373573544200e-08
1.830000000000000000e+02 3.401159518606755583e-08 9.999999999999999988e-15 8.524140097673175435e-08
1.940000000000000000e+02 2.936259344693548101e-08 9.999999999999999988e-15 7.121576889642431132e-08
2.060000000000000000e+02 2.905366308416275708e-08 9.999999999999999988e-15 7.139379816177882520e-08
2.190000000000000000e+02 2.531211289411953650e-08 9.999999999999999988e-15 6.112045999510444910e-08
2.330000000000000000e+02 2.477267713416978970e-08 9.999999999999999988e-15 6.271480585813794306e-08
2.470000000000000000e+02 2.253095511666377079e-08 9.999999999999999988e-15 5.841484050435949436e-08
2.620000000000000000e+02 2.218626377290903654e-08 9.999999999999999988e-15 5.805259877576720290e-08
2.790000000000000000e+02 2.037987323344481183e-08 9.999999999999999988e-15 5.451207332197296496e-08
2.960000000000000000e+02 2.058374983307520445e-08 9.999999999999999988e-15 5.362542631546533335e-08
3.140000000000000000e+02 1.989120076636985424e-08 9.999999999999999988e-15 5.186860845648982536e-08
3.340000000000000000e+02 1.825205352250687882e-08 9.999999999999999988e-15 4.668049643327128660e-08
3.550000000000000000e+02 1.565574350599156431e-08 9.999999999999999988e-15 4.092376725013942870e-08
3.770000000000000000e+02 1.529265820227054817e-08 9.999999999999999988e-15 3.975205661143299170e-08
4.000000000000000000e+02 1.507961590434721630e-08 9.999999999999999988e-15 3.976481075775450800e-08


==> plots/data/bernoulli3/overD/train_risk_over_D_by_N19_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.850784687946240015e-01 1.645918599560507456e-01 2.055650776331972573e-01
3.000000000000000000e+00 1.768315474813183241e-01 1.524246851726379082e-01 2.012384097899987401e-01
4.000000000000000000e+00 1.642626098667581969e-01 1.368642882724133703e-01 1.916609314611030235e-01
5.000000000000000000e+00 1.394734590624769621e-01 1.140702549769857799e-01 1.648766631479681444e-01
6.000000000000000000e+00 1.238215086050331593e-01 9.916311625347468128e-02 1.484799009565916372e-01
7.000000000000000000e+00 1.128948344849050045e-01 8.782195968330669400e-02 1.379677092865033150e-01
8.000000000000000000e+00 1.026393726933747530e-01 7.822018398382615811e-02 1.270585614029233479e-01
9.000000000000000000e+00 4.635918714788649231e+04 9.999999999999999988e-15 3.675443964516324922e+05
1.000000000000000000e+01 4.762811912369370839e+04 9.999999999999999988e-15 3.687465445436316077e+05
1.100000000000000000e+01 4.889318766593273176e+04 9.999999999999999988e-15 3.699388665886961971e+05
1.200000000000000000e+01 1.518262590021345204e+04 9.999999999999999988e-15 7.612794059989381640e+04
1.300000000000000000e+01 1.182493104492861312e+04 9.999999999999999988e-15 6.614931652093568118e+04
1.400000000000000000e+01 3.682663403020038822e+04 9.999999999999999988e-15 2.048811380335555295e+05
1.500000000000000000e+01 1.653588492545787303e+05 9.999999999999999988e-15 7.079571341731483117e+05
1.600000000000000000e+01 1.040759109561117552e+07 9.999999999999999988e-15 7.569053057278119028e+07
1.700000000000000000e+01 3.147289763605495605e+12 9.999999999999999988e-15 2.492364767771984375e+13
1.800000000000000000e+01 3.145945150416720215e+12 9.999999999999999988e-15 2.492851881542899609e+13
1.900000000000000000e+01 7.775400482690468750e+12 9.999999999999999988e-15 6.149923734776763281e+13
2.000000000000000000e+01 7.776949777789698242e+12 9.999999999999999988e-15 6.150968390632182031e+13
2.100000000000000000e+01 8.408950945840199219e+12 9.999999999999999988e-15 6.212950183121771875e+13
2.200000000000000000e+01 9.965717320989748047e+12 9.999999999999999988e-15 7.817389049995959375e+13
2.400000000000000000e+01 1.592554219053088477e+13 9.999999999999999988e-15 1.231770974944572344e+14
2.500000000000000000e+01 1.626702341426993555e+13 9.999999999999999988e-15 1.235100502746506094e+14
2.700000000000000000e+01 2.586903834967360547e+13 9.999999999999999988e-15 1.881785250150074062e+14
2.800000000000000000e+01 3.708186811105798438e+13 9.999999999999999988e-15 2.780880989609986875e+14
3.000000000000000000e+01 3.846799740285611719e+13 9.999999999999999988e-15 2.787584516115089688e+14
3.200000000000000000e+01 1.567489804904084062e+14 9.999999999999999988e-15 1.027276617601664875e+15
3.400000000000000000e+01 1.587743726984558125e+14 9.999999999999999988e-15 1.023621917305599500e+15
3.600000000000000000e+01 2.908292110562086875e+14 9.999999999999999988e-15 2.072108345624637250e+15
3.800000000000000000e+01 2.992697151406690625e+14 9.999999999999999988e-15 2.079486598089240250e+15
4.100000000000000000e+01 1.726575622435824062e+14 9.999999999999999988e-15 9.678581251994375000e+14
4.300000000000000000e+01 6.928770155403205469e+13 9.999999999999999988e-15 3.261725078764840625e+14
4.600000000000000000e+01 5.764354952159321094e+13 9.999999999999999988e-15 2.866217774202246250e+14
4.900000000000000000e+01 5.262485667624260938e+13 9.999999999999999988e-15 2.108620013645802500e+14
5.200000000000000000e+01 3.078316667628230078e+13 9.999999999999999988e-15 1.210021198412543438e+14
5.500000000000000000e+01 5.582086856325082031e+13 9.999999999999999988e-15 2.052103587217968750e+14
5.800000000000000000e+01 1.411615164270710000e+14 9.999999999999999988e-15 6.827675738725620000e+14
6.200000000000000000e+01 2.001258512608722000e+15 9.999999999999999988e-15 9.920105508502748000e+15
6.600000000000000000e+01 2.397462661416420312e+13 9.999999999999999988e-15 8.911788394220840625e+13
7.000000000000000000e+01 8.657880618774202148e+12 9.999999999999999988e-15 2.507301092692920312e+13
7.400000000000000000e+01 2.607906500000000000e+06 nan nan
7.900000000000000000e+01 1.279200140984320000e+14 nan nan
8.300000000000000000e+01 nan nan nan
8.900000000000000000e+01 nan nan nan
9.400000000000000000e+01 nan nan nan
1.000000000000000000e+02 nan nan nan
1.060000000000000000e+02 nan nan nan
1.130000000000000000e+02 nan nan nan
1.200000000000000000e+02 nan nan nan
1.270000000000000000e+02 nan nan nan
1.350000000000000000e+02 nan nan nan
1.430000000000000000e+02 nan nan nan
1.520000000000000000e+02 nan nan nan
1.620000000000000000e+02 nan nan nan
1.720000000000000000e+02 nan nan nan
1.830000000000000000e+02 nan nan nan
1.940000000000000000e+02 nan nan nan
2.060000000000000000e+02 nan nan nan
2.190000000000000000e+02 nan nan nan
2.330000000000000000e+02 nan nan nan
2.470000000000000000e+02 nan nan nan
2.620000000000000000e+02 nan nan nan
2.790000000000000000e+02 nan nan nan
2.960000000000000000e+02 nan nan nan
3.140000000000000000e+02 nan nan nan
3.340000000000000000e+02 nan nan nan
3.550000000000000000e+02 nan nan nan
3.770000000000000000e+02 nan nan nan
4.000000000000000000e+02 nan nan nan


==> plots/data/bernoulli3/overD/train_risk_over_D_by_N200_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.065290439253052168e-01 1.718116203476019455e-01 2.412464675030084882e-01
3.000000000000000000e+00 1.907769700046628714e-01 1.449272141508256839e-01 2.366267258585000588e-01
4.000000000000000000e+00 1.748509260166125900e-01 1.187203985571010645e-01 2.309814534761241156e-01
5.000000000000000000e+00 1.574235463049262762e-01 9.826411849883151528e-02 2.165829741110210371e-01
6.000000000000000000e+00 1.443550949237154268e-01 8.852830014448108409e-02 2.001818897029497557e-01
7.000000000000000000e+00 1.248900214316866625e-01 6.929021751855160560e-02 1.804898253448217194e-01
8.000000000000000000e+00 1.078007279914648536e-01 5.053737896342691549e-02 1.650640770195027918e-01
9.000000000000000000e+00 9.656931337849528063e-02 3.953030239639367810e-02 1.536083243605968762e-01
1.000000000000000000e+01 8.337369508141516394e-02 2.815007520498891830e-02 1.385973149578414165e-01
1.100000000000000000e+01 7.131502397169242613e-02 1.460605656660009244e-02 1.280239913767847737e-01
1.200000000000000000e+01 5.898422541880184861e-02 8.873208651227523780e-03 1.090952421863761734e-01
1.300000000000000000e+01 4.900550268333366682e-02 9.707684556287468625e-04 9.704023691103857985e-02
1.400000000000000000e+01 4.156840925800982939e-02 9.999999999999999988e-15 8.368250355776928051e-02
1.500000000000000000e+01 3.100825109383246667e-02 9.999999999999999988e-15 6.680247818952095296e-02
1.600000000000000000e+01 2.619793489460183269e-02 9.999999999999999988e-15 5.894810045251382136e-02
1.700000000000000000e+01 2.391983512582858754e-02 9.999999999999999988e-15 5.565072108609085688e-02
1.800000000000000000e+01 1.888337936482760784e-02 9.999999999999999988e-15 4.751427140442438662e-02
1.900000000000000000e+01 1.517064799645595485e-02 9.999999999999999988e-15 3.771235542793875684e-02
2.000000000000000000e+01 1.252187454307810734e-02 9.999999999999999988e-15 3.423021182834764392e-02
2.100000000000000000e+01 1.015618423389241798e-02 9.999999999999999988e-15 2.864271759229206418e-02
2.200000000000000000e+01 7.409326766643668620e-03 9.999999999999999988e-15 2.374759787496546343e-02
2.400000000000000000e+01 5.162073419872588616e-03 9.999999999999999988e-15 1.730664435579962537e-02
2.500000000000000000e+01 3.323999698977786466e-03 9.999999999999999988e-15 1.101322660988748349e-02
2.700000000000000000e+01 1.240625900512289494e-03 9.999999999999999988e-15 3.432290442790484133e-03
2.800000000000000000e+01 9.727855087173035162e-04 9.999999999999999988e-15 3.157144780929236390e-03
3.000000000000000000e+01 4.814571584574878216e-04 9.999999999999999988e-15 1.231885075838550989e-03
3.200000000000000000e+01 3.622507473058552145e-04 9.999999999999999988e-15 9.574718850205530402e-04
3.400000000000000000e+01 2.750872633138594088e-04 9.999999999999999988e-15 7.216692160429730944e-04
3.600000000000000000e+01 1.991033000573831093e-04 9.999999999999999988e-15 4.926813101157390996e-04
3.800000000000000000e+01 1.613824937294339179e-04 9.999999999999999988e-15 4.037417926474888195e-04
4.100000000000000000e+01 1.316194051999749202e-04 9.999999999999999988e-15 3.404558540977121843e-04
4.300000000000000000e+01 1.238724216439853474e-04 9.999999999999999988e-15 3.332519568095490829e-04
4.600000000000000000e+01 7.470462946912448388e-05 9.999999999999999988e-15 1.620551174945466773e-04
4.900000000000000000e+01 5.561580371704621939e-05 8.710484247200040385e-06 1.025211231868923984e-04
5.200000000000000000e+01 4.824251894319786516e-05 1.326382060403482211e-05 8.322121728236090820e-05
5.500000000000000000e+01 4.562550443173071091e-05 1.209082757318805264e-05 7.916018129027336918e-05
5.800000000000000000e+01 4.139908476948524896e-05 1.507280264710078580e-05 6.772536689186971551e-05
6.200000000000000000e+01 3.739996347462692938e-05 1.745819705973725961e-05 5.734172988951660255e-05
6.600000000000000000e+01 3.523829097673569777e-05 1.672604664265754917e-05 5.375053531081384298e-05
7.000000000000000000e+01 3.392908300744087302e-05 1.624235733807969368e-05 5.161580867680204898e-05
7.400000000000000000e+01 3.280835152471203020e-05 1.633218074034509997e-05 4.928452230907896044e-05
7.900000000000000000e+01 3.098083547096545243e-05 1.556788626308881510e-05 4.639378467884208636e-05
8.300000000000000000e+01 3.007830227848747390e-05 1.487791393584299402e-05 4.527869062113195378e-05
8.900000000000000000e+01 2.964348058280090109e-05 1.442236260252753619e-05 4.486459856307426430e-05
9.400000000000000000e+01 2.932076672360987496e-05 1.426334424786318881e-05 4.437818919935656111e-05
1.000000000000000000e+02 2.895503446135687037e-05 1.401123137306586188e-05 4.389883754964788056e-05
1.060000000000000000e+02 2.872231006278980203e-05 1.385178670258878819e-05 4.359283342299081587e-05
1.130000000000000000e+02 2.842333754434396914e-05 1.390820870511590948e-05 4.293846638357202880e-05
1.200000000000000000e+02 2.824931211383348645e-05 1.375510248626267565e-05 4.274352174140429893e-05
1.270000000000000000e+02 2.818277429620745161e-05 1.372244806211305875e-05 4.264310053030184787e-05
1.350000000000000000e+02 2.809064451743855179e-05 1.358614812807492379e-05 4.259514090680217808e-05
1.430000000000000000e+02 2.801480361351120146e-05 1.353505742775604388e-05 4.249454979926635905e-05
1.520000000000000000e+02 2.795726608676811148e-05 1.350967622137209442e-05 4.240485595216413023e-05
1.620000000000000000e+02 2.791976337590540425e-05 1.346603313348082686e-05 4.237349361832998333e-05
1.720000000000000000e+02 2.788676614073892779e-05 1.342681489780559955e-05 4.234671738367225941e-05
1.830000000000000000e+02 2.786648276516719497e-05 1.341482531375292049e-05 4.231814021658146605e-05
1.940000000000000000e+02 2.784343350015205942e-05 1.342215498458653831e-05 4.226471201571757884e-05
2.060000000000000000e+02 2.781975768328948107e-05 1.339922683144697505e-05 4.224028853513198708e-05
2.190000000000000000e+02 2.780348596094957619e-05 1.338198678618462447e-05 4.222498513571452792e-05
2.330000000000000000e+02 2.779453080137272991e-05 1.337436081576837584e-05 4.221470078697708568e-05
2.470000000000000000e+02 2.778369118535313836e-05 1.335934018943700815e-05 4.220804218126926688e-05
2.620000000000000000e+02 2.777183703983610030e-05 1.335268396662426046e-05 4.219099011304794014e-05
2.790000000000000000e+02 2.776587455836458313e-05 1.334081484996615225e-05 4.219093426676301400e-05
2.960000000000000000e+02 2.776293957159244391e-05 1.333730375555351945e-05 4.218857538763137006e-05
3.140000000000000000e+02 2.775927333450075102e-05 1.333427605973013228e-05 4.218427060927136806e-05
3.340000000000000000e+02 2.775351558644463884e-05 1.332566662870097802e-05 4.218136454418830136e-05
3.550000000000000000e+02 2.774840660180188934e-05 1.332140983673936124e-05 4.217540336686441405e-05
3.770000000000000000e+02 2.774689753929730424e-05 1.332239627224305414e-05 4.217139880635155602e-05
4.000000000000000000e+02 2.774117454151792117e-05 1.331321623739785667e-05 4.216913284563798229e-05


==> plots/data/bernoulli3/overD/train_risk_over_D_by_N200_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.892563722406824522e-01 1.826855182974747860e-01 1.958272261838901185e-01
3.000000000000000000e+00 1.862361012026667595e-01 1.799437656872803770e-01 1.925284367180531420e-01
4.000000000000000000e+00 1.838299936304489679e-01 1.771150394288479868e-01 1.905449478320499490e-01
5.000000000000000000e+00 1.532246411467591829e-01 1.442238618322259358e-01 1.622254204612924300e-01
6.000000000000000000e+00 1.313088910343746252e-01 1.186714692095983265e-01 1.439463128591509378e-01
7.000000000000000000e+00 1.222714915250738416e-01 1.139046304577198826e-01 1.306383525924277866e-01
8.000000000000000000e+00 1.198657675025363717e-01 1.115352085116609604e-01 1.281963264934117830e-01
9.000000000000000000e+00 1.143115178371469226e-01 1.054761859521371470e-01 1.231468497221566982e-01
1.000000000000000000e+01 1.002146938505272117e-01 9.056582608549398894e-02 1.098635616155604344e-01
1.100000000000000000e+01 9.683579020202159882e-02 8.813840328909379462e-02 1.055331771149494030e-01
1.200000000000000000e+01 9.113355741525690223e-02 8.227685359686934263e-02 9.999026123364446184e-02
1.300000000000000000e+01 9.018663549795746803e-02 8.128173762797788471e-02 9.909153336793705136e-02
1.400000000000000000e+01 8.323218688989679481e-02 7.363522766365619698e-02 9.282914611613739264e-02
1.500000000000000000e+01 8.260515099391341209e-02 7.334342310322439218e-02 9.186687888460243201e-02
1.600000000000000000e+01 7.660285833602149819e-02 6.565011161316099131e-02 8.755560505888200507e-02
1.700000000000000000e+01 8.936640038155019283e-02 9.999999999999999988e-15 1.957720638805234281e-01
1.800000000000000000e+01 1.314680008217692375e-01 9.999999999999999988e-15 5.087683135254970068e-01
1.900000000000000000e+01 1.045234177630239431e-01 9.999999999999999988e-15 3.546365659879659460e-01
2.000000000000000000e+01 2.888663113893319978e-01 9.999999999999999988e-15 1.187344973463225761e+00
2.100000000000000000e+01 2.425144389950825430e-01 9.999999999999999988e-15 9.405770056927602596e-01
2.200000000000000000e+01 6.533525492025850090e-01 9.999999999999999988e-15 2.475542660448208920e+00
2.400000000000000000e+01 7.458805801191678020e-01 9.999999999999999988e-15 2.464804376406505071e+00
2.500000000000000000e+01 8.961067620257381350e-01 9.999999999999999988e-15 2.970799714039605632e+00
2.700000000000000000e+01 3.181552537076640874e+00 9.999999999999999988e-15 1.500897881569541426e+01
2.800000000000000000e+01 9.683331777458079159e+00 9.999999999999999988e-15 4.572281393662604643e+01
3.000000000000000000e+01 2.250207540982713184e+01 9.999999999999999988e-15 9.185145507461903946e+01
3.200000000000000000e+01 1.618171050989379367e+01 9.999999999999999988e-15 4.225463007211922672e+01
3.400000000000000000e+01 1.167706824361036269e+02 9.999999999999999988e-15 4.127595170902650352e+02
3.600000000000000000e+01 4.144391520122687211e+02 9.999999999999999988e-15 1.327785145000552575e+03
3.800000000000000000e+01 1.717181932631259258e+02 9.999999999999999988e-15 4.632333571094013678e+02
4.100000000000000000e+01 1.405710090835889105e+03 9.999999999999999988e-15 4.156136600452562561e+03
4.300000000000000000e+01 2.280553515980640896e+03 9.999999999999999988e-15 6.738251918342488352e+03
4.600000000000000000e+01 7.572574834823608398e+03 9.999999999999999988e-15 1.659285645694260893e+04
4.900000000000000000e+01 8.944454807976881057e+03 9.999999999999999988e-15 3.874594207511033164e+04
5.200000000000000000e+01 1.323120984864234924e+04 9.999999999999999988e-15 3.604329962393025926e+04
5.500000000000000000e+01 4.093923169517517090e+04 9.999999999999999988e-15 1.808788744171209401e+05
5.800000000000000000e+01 7.442531495030720544e+04 9.999999999999999988e-15 2.475382845404826221e+05
6.200000000000000000e+01 3.335650587476094370e+05 9.999999999999999988e-15 1.209934790652133524e+06
6.600000000000000000e+01 3.860129952298990637e+07 9.999999999999999988e-15 2.134808306978307664e+08
7.000000000000000000e+01 2.775790149604797363e+06 9.999999999999999988e-15 1.902223761497353017e+07
7.400000000000000000e+01 3.898646985993491253e+05 9.999999999999999988e-15 1.966556647207471076e+06
7.900000000000000000e+01 7.773446551738977432e+05 9.999999999999999988e-15 3.787071959611509927e+06
8.300000000000000000e+01 2.355964563918113708e+04 9.999999999999999988e-15 5.686917958261966123e+04
8.900000000000000000e+01 8.507176935672760010e-01 8.279282603747079028e-01 8.735071267598440992e-01
9.400000000000000000e+01 4.915762424468994141e+00 nan nan
1.000000000000000000e+02 nan nan nan
1.060000000000000000e+02 nan nan nan
1.130000000000000000e+02 nan nan nan
1.200000000000000000e+02 nan nan nan
1.270000000000000000e+02 nan nan nan
1.350000000000000000e+02 nan nan nan
1.430000000000000000e+02 nan nan nan
1.520000000000000000e+02 nan nan nan
1.620000000000000000e+02 nan nan nan
1.720000000000000000e+02 nan nan nan
1.830000000000000000e+02 nan nan nan
1.940000000000000000e+02 nan nan nan
2.060000000000000000e+02 nan nan nan
2.190000000000000000e+02 nan nan nan
2.330000000000000000e+02 nan nan nan
2.470000000000000000e+02 nan nan nan
2.620000000000000000e+02 nan nan nan
2.790000000000000000e+02 nan nan nan
2.960000000000000000e+02 nan nan nan
3.140000000000000000e+02 nan nan nan
3.340000000000000000e+02 nan nan nan
3.550000000000000000e+02 nan nan nan
3.770000000000000000e+02 nan nan nan
4.000000000000000000e+02 nan nan nan


==> plots/data/bernoulli3/overD/train_risk_over_D_by_N62_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.053263882019867592e-01 1.704041339977764857e-01 2.402486424061970327e-01
3.000000000000000000e+00 1.897496184877430492e-01 1.440653768560860859e-01 2.354338601194000125e-01
4.000000000000000000e+00 1.738986224130106562e-01 1.180907128135896822e-01 2.297065320124316301e-01
5.000000000000000000e+00 1.563401865714695305e-01 9.744636699011174907e-02 2.152340061528273119e-01
6.000000000000000000e+00 1.435553147942603969e-01 8.775591217574242597e-02 1.993547174127783816e-01
7.000000000000000000e+00 1.242120625247480348e-01 6.877600411777891332e-02 1.796481209317171701e-01
8.000000000000000000e+00 1.073412827342205417e-01 5.027022199914971817e-02 1.644123434692913721e-01
9.000000000000000000e+00 9.691441405690663646e-02 3.968255577256132871e-02 1.541462723412519442e-01
1.000000000000000000e+01 8.322988263474447035e-02 2.788406705753282422e-02 1.385756982119561165e-01
1.100000000000000000e+01 7.131729600314429263e-02 1.455900500456284302e-02 1.280755870017257492e-01
1.200000000000000000e+01 5.897066704316481639e-02 8.904715363896420488e-03 1.090366187224332123e-01
1.300000000000000000e+01 4.880529475273457513e-02 6.581040828665465914e-04 9.695248542260259672e-02
1.400000000000000000e+01 4.127092262691197527e-02 9.999999999999999988e-15 8.351968168092754885e-02
1.500000000000000000e+01 3.148891613818705082e-02 9.999999999999999988e-15 6.805548847466807993e-02
1.600000000000000000e+01 2.611863989235037667e-02 9.999999999999999988e-15 5.910863219460070483e-02
1.700000000000000000e+01 2.368647431633992897e-02 9.999999999999999988e-15 5.535675926654029522e-02
1.800000000000000000e+01 1.888391075544859632e-02 9.999999999999999988e-15 4.769976970848421871e-02
1.900000000000000000e+01 1.569813150789893183e-02 9.999999999999999988e-15 3.923236857522896526e-02
2.000000000000000000e+01 1.249966820565381019e-02 9.999999999999999988e-15 3.458248199856280708e-02
2.100000000000000000e+01 1.023838317225530224e-02 9.999999999999999988e-15 2.942753245151227132e-02
2.200000000000000000e+01 7.321083903889302746e-03 9.999999999999999988e-15 2.371826395917022573e-02
2.400000000000000000e+01 4.972295612636419733e-03 9.999999999999999988e-15 1.724232735644116651e-02
2.500000000000000000e+01 2.958948730849897402e-03 9.999999999999999988e-15 1.008634339419699037e-02
2.700000000000000000e+01 1.094640000104618593e-03 9.999999999999999988e-15 3.165470705587781000e-03
2.800000000000000000e+01 8.986922072343380688e-04 9.999999999999999988e-15 3.319828056185176231e-03
3.000000000000000000e+01 4.482078526564237109e-04 9.999999999999999988e-15 1.469529997079118072e-03
3.200000000000000000e+01 3.036776452489675648e-04 9.999999999999999988e-15 9.328267697563121744e-04
3.400000000000000000e+01 2.073552328122711121e-04 9.999999999999999988e-15 6.063683027674694401e-04
3.600000000000000000e+01 1.324622035762482999e-04 9.999999999999999988e-15 3.627075455207888965e-04
3.800000000000000000e+01 1.054302170568159196e-04 9.999999999999999988e-15 2.894450000236588544e-04
4.100000000000000000e+01 8.144989542320975340e-05 9.999999999999999988e-15 2.408064551015611301e-04
4.300000000000000000e+01 7.578211554696660790e-05 9.999999999999999988e-15 2.348758001548694493e-04
4.600000000000000000e+01 3.726380056671511209e-05 9.999999999999999988e-15 9.617966343229490168e-05
4.900000000000000000e+01 2.452723400854968722e-05 9.999999999999999988e-15 5.425738624819651846e-05
5.200000000000000000e+01 1.884428698654498285e-05 9.999999999999999988e-15 4.076190538464119907e-05
5.500000000000000000e+01 1.673720289000850053e-05 9.999999999999999988e-15 3.675758110162499699e-05
5.800000000000000000e+01 1.474771481350482286e-05 9.999999999999999988e-15 3.351807808007562168e-05
6.200000000000000000e+01 1.153700193394039711e-05 9.999999999999999988e-15 2.575852103845647985e-05
6.600000000000000000e+01 1.008190158676332790e-05 9.999999999999999988e-15 2.312996247934473690e-05
7.000000000000000000e+01 9.067436584686561218e-06 9.999999999999999988e-15 2.170233471896634652e-05
7.400000000000000000e+01 8.227507475311313101e-06 9.999999999999999988e-15 1.953038898519301211e-05
7.900000000000000000e+01 6.880924123819909255e-06 9.999999999999999988e-15 1.792326956217283316e-05
8.300000000000000000e+01 6.158256386612492861e-06 9.999999999999999988e-15 1.674274575550518387e-05
8.900000000000000000e+01 5.780585474290944603e-06 9.999999999999999988e-15 1.618598359537307948e-05
9.400000000000000000e+01 5.558917165693344486e-06 9.999999999999999988e-15 1.580815362967414922e-05
1.000000000000000000e+02 5.311553252932791999e-06 9.999999999999999988e-15 1.553442692686573070e-05
1.060000000000000000e+02 5.200041852522947941e-06 9.999999999999999988e-15 1.542976064237126747e-05
1.130000000000000000e+02 4.998002605930788697e-06 9.999999999999999988e-15 1.501553430453649160e-05
1.200000000000000000e+02 4.887005260837777407e-06 9.999999999999999988e-15 1.483262303213116537e-05
1.270000000000000000e+02 4.846407067068033050e-06 9.999999999999999988e-15 1.479254454259853660e-05
1.350000000000000000e+02 4.813552731223562184e-06 9.999999999999999988e-15 1.477003553347341018e-05
1.430000000000000000e+02 4.771764185562687999e-06 9.999999999999999988e-15 1.469829480271773331e-05
1.520000000000000000e+02 4.730707528377564586e-06 9.999999999999999988e-15 1.463359192495878782e-05
1.620000000000000000e+02 4.706961361492882454e-06 9.999999999999999988e-15 1.459571981699927501e-05
1.720000000000000000e+02 4.676226139384749750e-06 9.999999999999999988e-15 1.456866714550373101e-05
1.830000000000000000e+02 4.668207419030363972e-06 9.999999999999999988e-15 1.456202105899948832e-05
1.940000000000000000e+02 4.650774793502066018e-06 9.999999999999999988e-15 1.453741398143527979e-05
2.060000000000000000e+02 4.641413083724306623e-06 9.999999999999999988e-15 1.452574942783680539e-05
2.190000000000000000e+02 4.629563234770373015e-06 9.999999999999999988e-15 1.451625705959579579e-05
2.330000000000000000e+02 4.623356496165816245e-06 9.999999999999999988e-15 1.450995338215727758e-05
2.470000000000000000e+02 4.612692334537982219e-06 9.999999999999999988e-15 1.449997994846006825e-05
2.620000000000000000e+02 4.604536531949143807e-06 9.999999999999999988e-15 1.449050264492728791e-05
2.790000000000000000e+02 4.602732099678874533e-06 9.999999999999999988e-15 1.448891098018130731e-05
2.960000000000000000e+02 4.602099781999176478e-06 9.999999999999999988e-15 1.448966534515579765e-05
3.140000000000000000e+02 4.599731180684092826e-06 9.999999999999999988e-15 1.448868134545981296e-05
3.340000000000000000e+02 4.595094105811862825e-06 9.999999999999999988e-15 1.447814671272449138e-05
3.550000000000000000e+02 4.590333105847221873e-06 9.999999999999999988e-15 1.446939187941475369e-05
3.770000000000000000e+02 4.589973123210929109e-06 9.999999999999999988e-15 1.446893675442342478e-05
4.000000000000000000e+02 4.584717453792741537e-06 9.999999999999999988e-15 1.446359952232481560e-05


==> plots/data/bernoulli3/overD/train_risk_over_D_by_N62_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.879221294075250626e-01 1.761802243883046071e-01 1.996640344267455180e-01
3.000000000000000000e+00 1.819008604312936372e-01 1.692445672896975006e-01 1.945571535728897739e-01
4.000000000000000000e+00 1.774969163040319986e-01 1.620240123073956318e-01 1.929698203006683654e-01
5.000000000000000000e+00 1.526285721920430660e-01 1.346866556093839207e-01 1.705704887747022114e-01
6.000000000000000000e+00 1.313958396203815937e-01 1.139957594217569231e-01 1.487959198190062504e-01
7.000000000000000000e+00 1.203134056801597324e-01 1.037293990125609661e-01 1.368974123477584848e-01
8.000000000000000000e+00 1.137354741804301739e-01 9.922863529951098105e-02 1.282423130613493667e-01
9.000000000000000000e+00 1.075963545590639114e-01 9.413024468254298227e-02 1.210624644355848406e-01
1.000000000000000000e+01 9.795919293537735939e-02 8.482154191665458587e-02 1.110968439541001329e-01
1.100000000000000000e+01 9.365432259316246177e-02 8.020236447924530832e-02 1.071062807070796152e-01
1.200000000000000000e+01 8.773542839723329212e-02 7.475692934585391469e-02 1.007139274486126695e-01
1.300000000000000000e+01 2.886419065839921583e+00 9.999999999999999988e-15 2.229486384799354681e+01
1.400000000000000000e+01 3.183625058581431855e+00 9.999999999999999988e-15 2.326055548825807762e+01
1.500000000000000000e+01 8.698871606650451227e+00 9.999999999999999988e-15 6.702268904878685873e+01
1.600000000000000000e+01 3.323743975954130292e+01 9.999999999999999988e-15 2.017291758080806972e+02
1.700000000000000000e+01 2.619282237063938013e+01 9.999999999999999988e-15 1.497682114017106869e+02
1.800000000000000000e+01 4.906289155486350495e+01 9.999999999999999988e-15 2.711138520747161920e+02
1.900000000000000000e+01 4.981313158858878154e+01 9.999999999999999988e-15 2.693715673728405022e+02
2.000000000000000000e+01 6.858114088424675003e+01 9.999999999999999988e-15 3.532479559676158942e+02
2.100000000000000000e+01 4.441465057779956993e+01 9.999999999999999988e-15 1.864810224850781424e+02
2.200000000000000000e+01 1.287232524307910353e+02 9.999999999999999988e-15 6.708790159890817222e+02
2.400000000000000000e+01 2.918934648615929177e+02 9.999999999999999988e-15 1.881772391591408450e+03
2.500000000000000000e+01 2.253393976983109894e+02 9.999999999999999988e-15 1.289781261831280290e+03
2.700000000000000000e+01 4.446660935089457780e+02 9.999999999999999988e-15 1.979313490289557194e+03
2.800000000000000000e+01 6.903814859119398761e+02 9.999999999999999988e-15 3.183543156530687611e+03
3.000000000000000000e+01 1.261389724743630040e+03 9.999999999999999988e-15 4.172357004478564704e+03
3.200000000000000000e+01 3.399611410132454239e+03 9.999999999999999988e-15 1.042270087526997304e+04
3.400000000000000000e+01 1.308288117491515914e+04 9.999999999999999988e-15 6.207849065955927654e+04
3.600000000000000000e+01 1.546653139211883245e+05 9.999999999999999988e-15 1.061907955279618967e+06
3.800000000000000000e+01 2.577657653736124339e+05 9.999999999999999988e-15 1.732218999867386417e+06
4.100000000000000000e+01 5.018900245501597528e+05 9.999999999999999988e-15 2.064818612990004942e+06
4.300000000000000000e+01 6.947677521560987225e+05 9.999999999999999988e-15 2.629872684449678287e+06
4.600000000000000000e+01 9.770005333303213120e+05 9.999999999999999988e-15 4.080962454851275776e+06
4.900000000000000000e+01 2.719325786328212917e+07 9.999999999999999988e-15 1.811997563224654198e+08
5.200000000000000000e+01 7.553268841893553734e+08 9.999999999999999988e-15 5.487079633367429733e+09
5.500000000000000000e+01 6.445991916419905424e+08 9.999999999999999988e-15 4.506790404666096687e+09
5.800000000000000000e+01 6.801437468379354477e+08 9.999999999999999988e-15 3.631727123105777264e+09
6.200000000000000000e+01 4.860541281293314362e+10 9.999999999999999988e-15 3.779419111658784790e+11
6.600000000000000000e+01 2.451605043935612488e+10 9.999999999999999988e-15 1.869784920384364014e+11
7.000000000000000000e+01 2.121486288610015106e+10 9.999999999999999988e-15 1.453684034967176208e+11
7.400000000000000000e+01 1.183519470967262506e+09 9.999999999999999988e-15 6.269158019712665558e+09
7.900000000000000000e+01 1.752566424045889825e+07 9.999999999999999988e-15 5.829264075128120929e+07
8.300000000000000000e+01 2.555038475911458489e+06 3.592085698996405117e+05 4.750868381923276931e+06
8.900000000000000000e+01 1.737723685801029205e-02 nan nan
9.400000000000000000e+01 nan nan nan
1.000000000000000000e+02 nan nan nan
1.060000000000000000e+02 nan nan nan
1.130000000000000000e+02 nan nan nan
1.200000000000000000e+02 nan nan nan
1.270000000000000000e+02 nan nan nan
1.350000000000000000e+02 nan nan nan
1.430000000000000000e+02 nan nan nan
1.520000000000000000e+02 nan nan nan
1.620000000000000000e+02 nan nan nan
1.720000000000000000e+02 nan nan nan
1.830000000000000000e+02 nan nan nan
1.940000000000000000e+02 nan nan nan
2.060000000000000000e+02 nan nan nan
2.190000000000000000e+02 nan nan nan
2.330000000000000000e+02 nan nan nan
2.470000000000000000e+02 nan nan nan
2.620000000000000000e+02 nan nan nan
2.790000000000000000e+02 nan nan nan
2.960000000000000000e+02 nan nan nan
3.140000000000000000e+02 nan nan nan
3.340000000000000000e+02 nan nan nan
3.550000000000000000e+02 nan nan nan
3.770000000000000000e+02 nan nan nan
4.000000000000000000e+02 nan nan nan


==> plots/data/bernoulli3/overH/excess_risk_over_H_by_D100_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.876107562732916637e-02 9.999999999999999988e-15 4.312969331256213956e-02
3.000000000000000000e+00 2.995233644833206199e-02 9.999999999999999988e-15 6.770478692544912303e-02
4.000000000000000000e+00 4.218789075518240145e-02 9.999999999999999988e-15 9.413815814454734587e-02
5.000000000000000000e+00 5.535738211513793056e-02 9.999999999999999988e-15 1.222730453801965655e-01
6.000000000000000000e+00 6.917577287398064823e-02 9.999999999999999988e-15 1.515677758281885890e-01
7.000000000000000000e+00 8.358394867461053923e-02 9.999999999999999988e-15 1.818749417150020420e-01
9.000000000000000000e+00 1.137005620424436786e-01 9.999999999999999988e-15 2.447139422784651019e-01
1.000000000000000000e+01 1.293060445883990328e-01 9.999999999999999988e-15 2.769810486199694166e-01
1.300000000000000000e+01 1.841041349252918735e-01 9.999999999999999988e-15 3.840556951812717501e-01
1.500000000000000000e+01 2.961120626860065386e-01 9.999999999999999988e-15 7.002851279784536587e-01


==> plots/data/bernoulli3/overH/excess_risk_over_H_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.375912832872321134e+00 9.999999999999999988e-15 4.896339188711952950e+00
3.000000000000000000e+00 1.937460910218457288e-01 9.999999999999999988e-15 5.505651415021503015e-01
4.000000000000000000e+00 1.045285072177648544e-01 1.372288393523185546e-03 2.076847260420065233e-01
5.000000000000000000e+00 1.140298260531077829e-01 7.140458972164601126e-03 2.209191931340509507e-01
6.000000000000000000e+00 1.394519818325837546e-01 9.999999999999999988e-15 3.044388378278743978e-01
7.000000000000000000e+00 1.744555473948518343e-01 9.999999999999999988e-15 3.559237793615732670e-01
9.000000000000000000e+00 2.975786303480466022e-01 1.241947103328572277e-02 5.827377896628074261e-01
1.000000000000000000e+01 3.288910095579922199e-01 9.999999999999999988e-15 6.633938024023524616e-01
1.300000000000000000e+01 5.255745543787876395e-01 5.935075202288547791e-02 9.917983567346897456e-01
1.500000000000000000e+01 6.303965548674265174e-01 1.004760096052172980e-01 1.160317100129635737e+00


==> plots/data/bernoulli3/overH/test_risk_over_H_by_D100_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.876109022183906558e-02 9.999999999999999988e-15 4.312971160732825132e-02
3.000000000000000000e+00 2.995236164989971070e-02 9.999999999999999988e-15 6.770481716151466323e-02
4.000000000000000000e+00 4.218792983571498928e-02 9.999999999999999988e-15 9.413820502714422001e-02
5.000000000000000000e+00 5.535743955109258957e-02 9.999999999999999988e-15 1.222731115745676889e-01
6.000000000000000000e+00 6.917585162045725156e-02 9.999999999999999988e-15 1.515678627862493411e-01
7.000000000000000000e+00 8.358405342854287323e-02 9.999999999999999988e-15 1.818750506911010478e-01
9.000000000000000000e+00 1.137007975069839888e-01 9.999999999999999988e-15 2.447141740784772312e-01
1.000000000000000000e+01 1.293064319770564907e-01 9.999999999999999988e-15 2.769814086436561684e-01
1.300000000000000000e+01 1.841076520431670360e-01 9.999999999999999988e-15 3.840585449795943518e-01
1.500000000000000000e+01 2.961268677706054286e-01 9.999999999999999988e-15 7.002984802634000250e-01


==> plots/data/bernoulli3/overH/test_risk_over_H_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.908870363452782160e+00 9.999999999999999988e-15 5.957071740126550274e+00
3.000000000000000000e+00 7.768743163906037807e-01 9.999999999999999988e-15 2.401534609111967811e+00
4.000000000000000000e+00 4.080270462048550262e-01 1.353346976291835979e-01 6.807193947805264544e-01
5.000000000000000000e+00 3.746219745371490717e-01 1.786731109709104870e-01 5.705708381033876009e-01
6.000000000000000000e+00 4.757595613288382874e-01 1.870301920945562912e-01 7.644889305631202836e-01
7.000000000000000000e+00 6.393336107333501550e-01 3.098827751173324208e-01 9.687844463493678893e-01
9.000000000000000000e+00 1.105353868566453457e+00 6.583792159615540207e-01 1.552328521171352893e+00
1.000000000000000000e+01 1.349644255513946289e+00 8.133329018039241465e-01 1.885955609223968432e+00
1.300000000000000000e+01 2.234458404903610695e+00 1.443756096575519621e+00 3.025160713231701770e+00
1.500000000000000000e+01 2.847846154123544693e+00 1.908899557242667910e+00 3.786792751004421476e+00


==> plots/data/bernoulli3/overH/train_risk_over_H_by_D100_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.469742826784639116e-08 9.999999999999999988e-15 3.997231200861350026e-08
3.000000000000000000e+00 2.539618981778346551e-08 9.999999999999999988e-15 6.545404346885865896e-08
4.000000000000000000e+00 3.885622268153440101e-08 9.999999999999999988e-15 9.520835252664700419e-08
5.000000000000000000e+00 5.704588961856030965e-08 9.999999999999999988e-15 1.330696314767773474e-07
6.000000000000000000e+00 7.850726942149055532e-08 9.999999999999999988e-15 1.796903464576918451e-07
7.000000000000000000e+00 1.051012883529489628e-07 9.999999999999999988e-15 2.366302985781512496e-07
9.000000000000000000e+00 2.346860903205497954e-07 3.259765727300206566e-08 4.367745233680975517e-07
1.000000000000000000e+01 3.879666510275825431e-07 7.822386671976123405e-08 6.977094353354037991e-07
1.300000000000000000e+01 3.516117409082160965e-06 3.778262501512891286e-07 6.654408568013032378e-06
1.500000000000000000e+01 1.480548032854282250e-05 1.868889601321152419e-06 2.774207105576449259e-05


==> plots/data/bernoulli3/overH/train_risk_over_H_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.132434114037702333e+00 9.999999999999999988e-15 9.797940057336257169e+00
3.000000000000000000e+00 8.878470320875445632e-01 9.999999999999999988e-15 2.824557157583000411e+00
4.000000000000000000e+00 3.528279003997643604e-01 7.051041969643123686e-02 6.351453811030974839e-01
5.000000000000000000e+00 2.730970097084839954e-01 1.374564275153460635e-01 4.087375919016219550e-01
6.000000000000000000e+00 3.443558059322337495e-01 1.820874545096999031e-01 5.066241573547676236e-01
7.000000000000000000e+00 4.809845862910151482e-01 2.901329652104028822e-01 6.718362073716274141e-01
9.000000000000000000e+00 8.421508089328805235e-01 6.145603593640788231e-01 1.069741258501682335e+00
1.000000000000000000e+01 1.062518330756574869e+00 7.659728211489171823e-01 1.359063840364232556e+00
1.300000000000000000e+01 1.809581778943538666e+00 1.398332162588827643e+00 2.220831395298249689e+00
1.500000000000000000e+01 2.336862505724032868e+00 1.831648992073820592e+00 2.842076019374244922e+00


==> plots/data/bernoulli3/overH_mm/excess_risk_over_H_by_D100_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.876107562732916637e-02 2.103074075421318412e-05 1.050603017210960388e-01
3.000000000000000000e+00 2.995233644833206199e-02 3.477020072750747204e-05 1.581764817237854004e-01
4.000000000000000000e+00 4.218789075518240145e-02 7.088374695740640163e-05 2.114711552858352661e-01
5.000000000000000000e+00 5.535738211513793056e-02 6.725107232341542840e-05 2.648917138576507568e-01
6.000000000000000000e+00 6.917577287398064823e-02 8.278261520899832249e-05 3.183783590793609619e-01
7.000000000000000000e+00 8.358394867461053923e-02 1.011583008221350610e-04 3.719407021999359131e-01
9.000000000000000000e+00 1.137005620424436786e-01 1.609156461199745536e-04 4.792166948318481445e-01
1.000000000000000000e+01 1.293060445883990328e-01 2.053615171462297440e-04 5.329155921936035156e-01
1.300000000000000000e+01 1.841041349252918735e-01 1.299081137403845787e-03 6.955506205558776855e-01
1.500000000000000000e+01 2.961120626860065386e-01 3.380344482138752937e-03 1.939009547233581543e+00


==> plots/data/bernoulli3/overH_mm/excess_risk_over_H_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.375912832872321134e+00 4.030346870422363281e-03 1.919343948364257812e+01
3.000000000000000000e+00 1.937460910218457288e-01 1.066619157791137695e-02 2.202110767364501953e+00
4.000000000000000000e+00 1.045285072177648544e-01 1.363992691040039062e-03 4.342953264713287354e-01
5.000000000000000000e+00 1.140298260531077829e-01 2.530753612518310547e-03 5.275454521179199219e-01
6.000000000000000000e+00 1.394519818325837546e-01 8.357912302017211914e-04 8.427244424819946289e-01
7.000000000000000000e+00 1.744555473948518343e-01 3.214776515960693359e-03 1.015854597091674805e+00
9.000000000000000000e+00 2.975786303480466022e-01 1.016211509704589844e-02 1.379534244537353516e+00
1.000000000000000000e+01 3.288910095579922199e-01 5.560040473937988281e-03 1.510711669921875000e+00
1.300000000000000000e+01 5.255745543787876395e-01 6.890177726745605469e-03 1.972255945205688477e+00
1.500000000000000000e+01 6.303965548674265174e-01 1.011347770690917969e-02 2.207013845443725586e+00


==> plots/data/bernoulli3/overH_mm/excess_risk_over_H_by_D15_SK.csv <==
N y ym yp
2.000000000000000000e+00 3.604663677255066229e-02 1.173815859662466039e-05 3.448623873334131784e-01
7.000000000000000000e+00 1.447068042714919900e-01 1.403387631336191197e-04 5.600552051234615192e-01
9.000000000000000000e+00 2.469481902793722594e-01 2.952316955167410628e-04 1.639536451888606639e+00
1.000000000000000000e+01 2.841731114244645529e-01 5.066149216790600705e-04 8.884748904203251252e-01
1.200000000000000000e+01 4.282069814455451429e-01 2.264936029832161427e-03 1.286294288360414484e+00
1.300000000000000000e+01 4.742147433210541774e-01 3.928298776489380813e-03 1.342631349018581721e+00
1.400000000000000000e+01 6.704311982544518544e-01 9.950409393887455975e-03 2.572528665975220896e+00
1.500000000000000000e+01 7.236305283148247725e-01 2.119025961475768521e-02 2.205684215719659669e+00


==> plots/data/bernoulli3/overH_mm/excess_risk_over_H_by_D2_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.124204241981108937e-01 4.796266555786132812e-03 5.520325303077697754e-01
3.000000000000000000e+00 1.905859007189671106e-01 1.794105768203735352e-02 4.914823770523071289e-01
4.000000000000000000e+00 2.476880786319573813e-01 9.582281112670898438e-03 6.828713417053222656e-01
5.000000000000000000e+00 2.284403368830680847e-01 6.747007369995117188e-03 7.475004196166992188e-01
6.000000000000000000e+00 2.390644450982411795e-01 4.365921020507812500e-03 8.847403526306152344e-01
7.000000000000000000e+00 3.128697623809178485e-01 9.829998016357421875e-04 1.034827709197998047e+00
9.000000000000000000e+00 4.169265925884246826e-01 1.858234405517578125e-03 1.309127092361450195e+00
1.000000000000000000e+01 4.563148021697998047e-01 1.214218139648437500e-02 1.466558456420898438e+00
1.300000000000000000e+01 5.491854151089986535e-01 1.188659667968750000e-02 1.900230884552001953e+00
1.500000000000000000e+01 6.137715677420297888e-01 9.213447570800781250e-03 2.120881557464599609e+00


==> plots/data/bernoulli3/overH_mm/test_risk_over_H_by_D100_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.876109022183906558e-02 2.103157748933881521e-05 1.050603091716766357e-01
3.000000000000000000e+00 2.995236164989971070e-02 3.477326026768423617e-05 1.581764817237854004e-01
4.000000000000000000e+00 4.218792983571498928e-02 7.091425504768267274e-05 2.114711701869964600e-01
5.000000000000000000e+00 5.535743955109258957e-02 6.729531742166727781e-05 2.648917436599731445e-01
6.000000000000000000e+00 6.917585162045725156e-02 8.284000796265900135e-05 3.183783888816833496e-01
7.000000000000000000e+00 8.358405342854287323e-02 1.012381981126964092e-04 3.719407320022583008e-01
9.000000000000000000e+00 1.137007975069839888e-01 1.611733896424993873e-04 4.792167544364929199e-01
1.000000000000000000e+01 1.293064319770564907e-01 2.057354868156835437e-04 5.329156517982482910e-01
1.300000000000000000e+01 1.841076520431670360e-01 1.301099662669003010e-03 6.955572962760925293e-01
1.500000000000000000e+01 2.961268677706054286e-01 3.396347630769014359e-03 1.939018487930297852e+00


==> plots/data/bernoulli3/overH_mm/test_risk_over_H_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.908870363452782160e+00 1.144484505057334900e-01 2.730364608764648438e+01
3.000000000000000000e+00 7.768743163906037807e-01 9.186885505914688110e-02 9.736808776855468750e+00
4.000000000000000000e+00 4.080270462048550262e-01 7.904322445392608643e-02 1.409307479858398438e+00
5.000000000000000000e+00 3.746219745371490717e-01 6.137503311038017273e-02 9.130749106407165527e-01
6.000000000000000000e+00 4.757595613288382874e-01 7.936841994524002075e-02 1.472068428993225098e+00
7.000000000000000000e+00 6.393336107333501550e-01 1.421215832233428955e-01 1.808990001678466797e+00
9.000000000000000000e+00 1.105353868566453457e+00 1.499287635087966919e-01 2.532355070114135742e+00
1.000000000000000000e+01 1.349644255513946289e+00 8.065223693847656250e-02 2.838760852813720703e+00
1.300000000000000000e+01 2.234458404903610695e+00 4.944541156291961670e-01 3.990450382232666016e+00
1.500000000000000000e+01 2.847846154123544693e+00 7.562609910964965820e-01 4.909186840057373047e+00


==> plots/data/bernoulli3/overH_mm/test_risk_over_H_by_D15_SK.csv <==
N y ym yp
2.000000000000000000e+00 3.604663791764992076e-02 1.173834167423964351e-05 3.448624391297029357e-01
7.000000000000000000e+00 1.447068049379268972e-01 1.403387717316794531e-04 5.600552053295531074e-01
9.000000000000000000e+00 2.492383670394371364e-01 2.952317104338032230e-04 1.749464906525246111e+00
1.000000000000000000e+01 2.841731280332713827e-01 5.066149276835552571e-04 8.884748945624110217e-01
1.200000000000000000e+01 4.387999131678018694e-01 2.264936116136466275e-03 1.404191018963162563e+00
1.300000000000000000e+01 4.742148170981774769e-01 3.928298818053081211e-03 1.342631349180741340e+00
1.400000000000000000e+01 6.727420943990713997e-01 9.950410984744573889e-03 2.643001303654495260e+00
1.500000000000000000e+01 7.236307590289748903e-01 2.119025965363456609e-02 2.205695144830910337e+00


==> plots/data/bernoulli3/overH_mm/test_risk_over_H_by_D2_theirs.csv <==
N y ym yp
2.000000000000000000e+00 6.412954460829496384e-01 4.101848602294921875e-01 1.009197354316711426e+00
3.000000000000000000e+00 9.166664630174636841e-01 5.535577535629272461e-01 1.339581847190856934e+00
4.000000000000000000e+00 1.250988669693470001e+00 8.257021903991699219e-01 1.846001386642456055e+00
5.000000000000000000e+00 1.623265717178583145e+00 9.632784724235534668e-01 2.395064830780029297e+00
6.000000000000000000e+00 2.183539554476737976e+00 1.577859520912170410e+00 2.774092912673950195e+00
7.000000000000000000e+00 2.834762016932169448e+00 2.066212654113769531e+00 3.496899604797363281e+00
9.000000000000000000e+00 4.387115776538848877e+00 3.331025838851928711e+00 5.117064476013183594e+00
1.000000000000000000e+01 5.200344880421956084e+00 4.022745609283447266e+00 5.999514102935791016e+00
1.300000000000000000e+01 7.791872223218281768e+00 6.250895977020263672e+00 8.922150611877441406e+00
1.500000000000000000e+01 9.567039559284845396e+00 7.844114780426025391e+00 1.086200618743896484e+01


==> plots/data/bernoulli3/overH_mm/test_trajectory_r2_i27_100_ours_isometric_.csv <==
T X
0.000000000000000000e+00 8.596488833427429199e-02
7.142857462167739868e-02 1.140969768166542053e-01
1.428571492433547974e-01 1.510682702064514160e-01
2.142857313156127930e-01 1.991794705390930176e-01
2.857142984867095947e-01 2.607524394989013672e-01
3.571428656578063965e-01 3.382627964019775391e-01
4.285714626312255859e-01 4.317587614059448242e-01
5.000000000000000000e-01 5.371960401535034180e-01
5.714285969734191895e-01 6.467940807342529297e-01
6.428571939468383789e-01 7.484071850776672363e-01
7.142857313156127930e-01 8.325771093368530273e-01
7.857143282890319824e-01 8.946058154106140137e-01
8.571429252624511719e-01 9.372460842132568359e-01
9.285714626312255859e-01 9.639384150505065918e-01
1.000000000000000000e+00 9.802033901214599609e-01


==> plots/data/bernoulli3/overH_mm/test_trajectory_r2_i27_2_data.csv <==
T X
0.000000000000000000e+00 8.591890335083007812e-02
7.142857462167739868e-02 1.140094324946403503e-01
1.428571492433547974e-01 1.509594023227691650e-01
2.142857313156127930e-01 1.991421282291412354e-01
2.857142984867095947e-01 2.610411643981933594e-01
3.571428656578063965e-01 3.385923504829406738e-01
4.285714626312255859e-01 4.318903088569641113e-01
5.000000000000000000e-01 5.373870134353637695e-01
5.714285969734191895e-01 6.467406749725341797e-01
6.428571939468383789e-01 7.483975887298583984e-01
7.142857313156127930e-01 8.323140740394592285e-01
7.857143282890319824e-01 8.942594528198242188e-01
8.571429252624511719e-01 9.359930157661437988e-01
9.285714626312255859e-01 9.623056054115295410e-01
1.000000000000000000e+00 9.781816601753234863e-01


==> plots/data/bernoulli3/overH_mm/test_trajectory_r2_i27_2_theirs.csv <==
T X
0.000000000000000000e+00 1.493145444255144366e-14
7.142857462167739868e-02 1.565339248195754540e-14
1.428571492433547974e-01 1.641023505505410235e-14
2.142857313156127930e-01 1.720367114553793958e-14
2.857142984867095947e-01 1.803546935820292407e-14
3.571428656578063965e-01 1.890748638926943725e-14
4.285714626312255859e-01 1.982166533231848049e-14
5.000000000000000000e-01 2.078004414862114763e-14
5.714285969734191895e-01 2.178476244340220302e-14
6.428571939468383789e-01 2.283805807770829255e-14
7.142857313156127930e-01 2.394228241500099413e-14
7.857143282890319824e-01 2.509989523895913427e-14
8.571429252624511719e-01 2.631347830600594406e-14
9.285714626312255859e-01 2.758574042750674277e-14
1.000000000000000000e+00 2.891951746976893778e-14


==> plots/data/bernoulli3/overH_mm/train_risk_over_H_by_D100_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.469742826784639116e-08 2.085189312883706236e-11 1.282523385270906147e-07
3.000000000000000000e+00 2.539618981778346551e-08 1.704177909900295163e-10 2.002808940915201674e-07
4.000000000000000000e+00 3.885622268153440101e-08 4.675009823706943735e-10 2.752907164449425181e-07
5.000000000000000000e+00 5.704588961856030965e-08 1.017364414934718297e-09 3.540886552855226910e-07
6.000000000000000000e+00 7.850726942149055532e-08 1.274718774979533009e-09 4.536857147741102381e-07
7.000000000000000000e+00 1.051012883529489628e-07 2.696263434742718346e-09 5.789904093944642227e-07
9.000000000000000000e+00 2.346860903205497954e-07 1.140982330838369307e-08 8.910633937375678215e-07
1.000000000000000000e+01 3.879666510275825431e-07 3.639472012650912802e-08 1.278042304875270929e-06
1.300000000000000000e+01 3.516117409082160965e-06 2.627277524425153388e-07 1.638908179302234203e-05
1.500000000000000000e+01 1.480548032854282250e-05 8.796804422672721557e-07 5.250088725006207824e-05


==> plots/data/bernoulli3/overH_mm/train_risk_over_H_by_D15_SK.csv <==
N y ym yp
2.000000000000000000e+00 1.145099258787066725e-09 1.291542122762515250e-13 5.179628975103888089e-08
7.000000000000000000e+00 6.664348919105705049e-10 1.830017190856764664e-12 9.922628561395692217e-09
9.000000000000000000e+00 2.290176760064889603e-03 1.839388944325812518e-12 1.099284546366393889e-01
1.000000000000000000e+01 1.660880682510815229e-08 3.795805843262612887e-12 2.672312434975424421e-07
1.200000000000000000e+01 1.059293172225680459e-02 1.993752278349987213e-11 5.084601406181578076e-01
1.300000000000000000e+01 7.377712325985779250e-08 1.454942195099623235e-11 3.292250588280150772e-06
1.400000000000000000e+01 2.310896144619603403e-03 1.419134376459742120e-11 7.047263767927428035e-02
1.500000000000000000e+01 2.307141500909217593e-07 5.777693212629454602e-12 1.092911125078251365e-05


==> plots/data/bernoulli3/overH_mm/train_risk_over_H_by_D2_theirs.csv <==
N y ym yp
2.000000000000000000e+00 6.197052585581938056e-01 3.889100551605224609e-01 1.242835879325866699e+00
3.000000000000000000e+00 7.516680366049209860e-01 3.612914979457855225e-01 1.280809044837951660e+00
4.000000000000000000e+00 1.022003659357627159e+00 7.121353149414062500e-01 1.335074543952941895e+00
5.000000000000000000e+00 1.438820303728183037e+00 9.063748717308044434e-01 1.846897721290588379e+00
6.000000000000000000e+00 2.044314821561177720e+00 1.486298799514770508e+00 2.401527881622314453e+00
7.000000000000000000e+00 2.774427617589632522e+00 2.322828531265258789e+00 3.160150051116943359e+00
9.000000000000000000e+00 4.370042651891708374e+00 3.512894153594970703e+00 4.927086830139160156e+00
1.000000000000000000e+01 5.218858857949574492e+00 4.282671928405761719e+00 5.861928462982177734e+00
1.300000000000000000e+01 7.866181612014770508e+00 6.599205017089843750e+00 8.829379081726074219e+00
1.500000000000000000e+01 9.675255775451660156e+00 8.194184303283691406e+00 1.079438495635986328e+01


==> plots/data/bernoulli3/overN/excess_risk_over_N_by_D10_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.329219165878991193e-01 8.652398555094958921e-02 1.793198476248486495e-01
4.000000000000000000e+00 1.131020492563645091e-01 7.248558138883057222e-02 1.537185171238984460e-01
6.000000000000000000e+00 9.846302960067987442e-02 6.254773067508517803e-02 1.343783285262745708e-01
1.100000000000000000e+01 6.541822695483763550e-02 3.890968008769722652e-02 9.192677382197804448e-02
1.900000000000000000e+01 3.888754620372007059e-02 2.008416242862106835e-02 5.769092997881906937e-02
3.500000000000000000e+01 1.600681103688354409e-02 4.935194025526239495e-03 2.707842804824085042e-02
6.200000000000000000e+01 5.597069842527464985e-03 9.999999999999999988e-15 1.169899045275299421e-02
1.120000000000000000e+02 1.646020652212125011e-03 9.999999999999999988e-15 3.504637034179077654e-03
2.000000000000000000e+02 1.277918659980059601e-03 9.999999999999999988e-15 2.690731840078422650e-03


==> plots/data/bernoulli3/overN/excess_risk_over_N_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 5.747840591346115000e+15 9.999999999999999988e-15 4.088136503791751200e+16
4.000000000000000000e+00 6.704014954911195000e+15 9.999999999999999988e-15 5.293627285211355200e+16
6.000000000000000000e+00 4.448204646828549219e+13 9.999999999999999988e-15 2.929947802914691875e+14
1.100000000000000000e+01 9.477048981507611275e+07 9.999999999999999988e-15 5.498464894705199003e+08
1.900000000000000000e+01 3.383920444507167122e+04 9.999999999999999988e-15 2.619328637854229310e+05
3.500000000000000000e+01 2.250865350166956699e-02 4.830738877183188285e-03 4.018656812615594570e-02
6.200000000000000000e+01 1.653006191675861561e-02 3.628112682429759581e-03 2.943201115108746990e-02
1.120000000000000000e+02 1.411624982332189936e-02 4.540205936799672840e-03 2.369229370984412414e-02
2.000000000000000000e+02 1.122359698638319969e-02 3.637802576104193740e-03 1.880939139666220478e-02


==> plots/data/bernoulli3/overN/excess_risk_over_N_by_D400_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.035619023566444807e-01 1.912364041868734044e-01 2.158874005264155571e-01
4.000000000000000000e+00 1.754432907328009605e-01 1.597918822811886241e-01 1.910946991844132969e-01
6.000000000000000000e+00 1.523938189881543226e-01 1.367434010080026408e-01 1.680442369683060044e-01
1.100000000000000000e+01 1.011964972907056365e-01 8.070271403143830513e-02 1.216902805499729678e-01
1.900000000000000000e+01 5.802180439544220997e-02 4.043839174068872278e-02 7.560521705019569716e-02
3.500000000000000000e+01 1.877225033240392804e-02 8.125106736779455149e-03 2.941939392802839920e-02
6.200000000000000000e+01 3.634912295941224777e-03 9.999999999999999988e-15 8.476308619917835921e-03
1.120000000000000000e+02 2.919250927106986637e-04 9.999999999999999988e-15 6.181194484139037552e-04
2.000000000000000000e+02 6.707798123291770786e-05 9.999999999999999988e-15 1.529372657500541405e-04


==> plots/data/bernoulli3/overN/excess_risk_over_N_by_D400_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.471799269318580627e-01 2.843997018584043524e-02 6.659198836778756903e-01
4.000000000000000000e+00 nan nan nan
6.000000000000000000e+00 nan nan nan
1.100000000000000000e+01 nan nan nan
1.900000000000000000e+01 nan nan nan
3.500000000000000000e+01 nan nan nan
6.200000000000000000e+01 nan nan nan
1.120000000000000000e+02 nan nan nan
2.000000000000000000e+02 nan nan nan


==> plots/data/bernoulli3/overN/excess_risk_over_N_by_D41_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.035611992081006461e-01 1.912340436852607017e-01 2.158883547309405904e-01
4.000000000000000000e+00 1.754407578458388739e-01 1.597865084383366940e-01 1.910950072533410538e-01
6.000000000000000000e+00 1.523945547329882688e-01 1.367422087861166202e-01 1.680469006798599174e-01
1.100000000000000000e+01 1.012023780494928360e-01 8.070884814473604230e-02 1.216959079542496297e-01
1.900000000000000000e+01 5.819680173105249571e-02 4.052638865304991622e-02 7.586721480905507520e-02
3.500000000000000000e+01 1.926495939551386982e-02 8.222781764492842482e-03 3.030713702653489716e-02
6.200000000000000000e+01 4.542778143634980566e-03 9.999999999999999988e-15 1.119438345859614242e-02
1.120000000000000000e+02 4.425707838890957646e-04 9.999999999999999988e-15 9.730375379704272673e-04
2.000000000000000000e+02 1.077217952267043726e-04 9.999999999999999988e-15 2.417121303394347671e-04


==> plots/data/bernoulli3/overN/excess_risk_over_N_by_D41_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.471799269318580627e-01 2.843997018584043524e-02 6.659198836778756903e-01
4.000000000000000000e+00 1.402639391794800758e+03 9.999999999999999988e-15 3.385876092722409794e+03
6.000000000000000000e+00 1.907853617044469200e+16 9.999999999999999988e-15 7.234425365201284800e+16
1.100000000000000000e+01 5.177462492082021875e+14 9.999999999999999988e-15 2.446264766714729000e+15
1.900000000000000000e+01 7.280207655877087500e+13 9.999999999999999988e-15 4.025583050968084375e+14
3.500000000000000000e+01 1.495443872112403320e+12 9.999999999999999988e-15 8.687122679769932617e+12
6.200000000000000000e+01 2.373712745002508163e+05 9.999999999999999988e-15 9.415264249559962191e+05
1.120000000000000000e+02 2.645923756604393475e+03 9.999999999999999988e-15 1.440108829740930923e+04
2.000000000000000000e+02 5.526360947291055936e+02 9.999999999999999988e-15 2.350150960547883187e+03


==> plots/data/bernoulli3/overN/test_risk_over_N_by_D10_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.145057401309410638e-01 2.009408979362918291e-01 2.280705823255902986e-01
4.000000000000000000e+00 1.962894027431806021e-01 1.762263103845232437e-01 2.163524951018379605e-01
6.000000000000000000e+00 1.816944032907485962e-01 1.570704678950227140e-01 2.063183386864744784e-01
1.100000000000000000e+01 1.492034631470839090e-01 1.132802656429173910e-01 1.851266606512504409e-01
1.900000000000000000e+01 1.223769789406408820e-01 7.751853203172240359e-02 1.672354258495593604e-01
3.500000000000000000e+01 9.847826326343540881e-02 4.307907026689825059e-02 1.538774562599725670e-01
6.200000000000000000e+01 8.835450247230862419e-02 3.136350963061979025e-02 1.453454953139974581e-01
1.120000000000000000e+02 8.442255713877482026e-02 2.849985458486083145e-02 1.403452596926887952e-01
2.000000000000000000e+02 8.368898080031310360e-02 2.807293692464037788e-02 1.393050246759858224e-01


==> plots/data/bernoulli3/overN/test_risk_over_N_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.408446900370336875e+14 9.999999999999999988e-15 2.349050478434011500e+15
4.000000000000000000e+00 8.707176552381601250e+14 9.999999999999999988e-15 6.869293927396691000e+15
6.000000000000000000e+00 6.457981792504683594e+12 9.999999999999999988e-15 3.822406969014521875e+13
1.100000000000000000e+01 1.874212280839486793e+07 9.999999999999999988e-15 1.088823058054416925e+08
1.900000000000000000e+01 1.378896753036805057e+04 9.999999999999999988e-15 1.068137521522887546e+05
3.500000000000000000e+01 1.130503825843334198e-01 9.952442574212271020e-02 1.265763394265441433e-01
6.200000000000000000e+01 1.081887505327661786e-01 9.675516301103667671e-02 1.196223380544956805e-01
1.120000000000000000e+02 1.052660072843233791e-01 9.345936057765920346e-02 1.170726539909875547e-01
2.000000000000000000e+02 1.038356581702828407e-01 9.126882987513852685e-02 1.164024864654271546e-01


==> plots/data/bernoulli3/overN/test_risk_over_N_by_D400_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.035619023566444807e-01 1.912364041868734044e-01 2.158874005264155571e-01
4.000000000000000000e+00 1.754432907328009605e-01 1.597918822811886241e-01 1.910946991844132969e-01
6.000000000000000000e+00 1.523938192985951900e-01 1.367434010632837815e-01 1.680442375339065986e-01
1.100000000000000000e+01 1.011965008607755151e-01 8.070271569162755509e-02 1.216902860299234751e-01
1.900000000000000000e+01 5.802181929660340381e-02 4.043839799901204068e-02 7.560524059419476695e-02
3.500000000000000000e+01 1.877247428637929261e-02 8.124918222738327853e-03 2.942003035002025563e-02
6.200000000000000000e+01 3.639497011439137616e-03 9.999999999999999988e-15 8.482982952668770282e-03
1.120000000000000000e+02 3.098140810683010509e-04 9.999999999999999988e-15 6.368739310557867614e-04
2.000000000000000000e+02 8.953927582903513361e-05 5.264503002240630879e-06 1.738140486558296363e-04


==> plots/data/bernoulli3/overN/test_risk_over_N_by_D400_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.561145290732383728e-01 5.001000784996845194e-02 6.622190502965082937e-01
4.000000000000000000e+00 nan nan nan
6.000000000000000000e+00 nan nan nan
1.100000000000000000e+01 nan nan nan
1.900000000000000000e+01 nan nan nan
3.500000000000000000e+01 nan nan nan
6.200000000000000000e+01 nan nan nan
1.120000000000000000e+02 nan nan nan
2.000000000000000000e+02 nan nan nan


==> plots/data/bernoulli3/overN/test_risk_over_N_by_D41_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.035666521017750197e-01 1.912389311267721215e-01 2.158943730767779179e-01
4.000000000000000000e+00 1.754532624036073685e-01 1.598031772054308297e-01 1.911033476017839072e-01
6.000000000000000000e+00 1.524118813686072826e-01 1.367609589256290892e-01 1.680628038115854761e-01
1.100000000000000000e+01 1.012334421587487016e-01 8.073818970985532917e-02 1.217286946076420739e-01
1.900000000000000000e+01 5.823807744309306145e-02 4.055844997385546491e-02 7.591770491233065798e-02
3.500000000000000000e+01 1.932114703231491148e-02 8.264822627551324935e-03 3.037747143707849803e-02
6.200000000000000000e+01 4.624228010773852489e-03 9.999999999999999988e-15 1.135337178712624018e-02
1.120000000000000000e+02 5.577805797353599946e-04 9.999999999999999988e-15 1.236918921520365703e-03
2.000000000000000000e+02 2.375303025322258175e-04 9.999999999999999988e-15 5.393793706349075175e-04


==> plots/data/bernoulli3/overN/test_risk_over_N_by_D41_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.561145290732383728e-01 5.001000784996845194e-02 6.622190502965082937e-01
4.000000000000000000e+00 1.402646425038576126e+03 9.999999999999999988e-15 3.385873179457450533e+03
6.000000000000000000e+00 5.234925712552166000e+15 9.999999999999999988e-15 1.978248795042962400e+16
1.100000000000000000e+01 1.603634694963455938e+14 9.999999999999999988e-15 7.058985833834608750e+14
1.900000000000000000e+01 1.000911423174263125e+14 9.999999999999999988e-15 5.695391348324871250e+14
3.500000000000000000e+01 1.194485732881177002e+12 9.999999999999999988e-15 6.048839028508615234e+12
6.200000000000000000e+01 5.243982035929361591e+05 9.999999999999999988e-15 2.581646890075390693e+06
1.120000000000000000e+02 4.578324165681998238e+03 9.999999999999999988e-15 1.510879173481703037e+04
2.000000000000000000e+02 8.878521425326665621e+02 9.999999999999999988e-15 1.976402418226647569e+03


==> plots/data/bernoulli3/overN/train_risk_over_N_by_D10_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 8.158382355842756783e-02 2.713557923400623795e-02 1.360320678828488838e-01
4.000000000000000000e+00 8.318735417522778175e-02 2.787823063469772183e-02 1.384964777157578486e-01
6.000000000000000000e+00 8.323137341487078789e-02 2.786560785024853187e-02 1.385971389794930508e-01
1.100000000000000000e+01 8.378523591090925038e-02 2.859860170448061401e-02 1.389718701173378868e-01
1.900000000000000000e+01 8.348943274116511770e-02 2.810910973518902095e-02 1.388697557471412214e-01
3.500000000000000000e+01 8.295067293389972451e-02 2.800565894567937780e-02 1.378956869221200643e-01
6.200000000000000000e+01 8.322988263474447035e-02 2.788406705753282422e-02 1.385756982119561165e-01
1.120000000000000000e+02 8.345388304890850872e-02 2.811249107350752979e-02 1.387952750243094946e-01
2.000000000000000000e+02 8.337369508141516394e-02 2.815007520498891830e-02 1.385973149578414165e-01


==> plots/data/bernoulli3/overN/train_risk_over_N_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 6.088685204888711000e+15 9.999999999999999988e-15 4.322663673541278400e+16
4.000000000000000000e+00 7.574732341977451000e+15 9.999999999999999988e-15 5.980556176672477600e+16
6.000000000000000000e+00 5.094002924912686719e+13 9.999999999999999988e-15 3.300575154591054375e+14
1.100000000000000000e+01 1.135126126005387157e+08 9.999999999999999988e-15 6.582413111097460985e+08
1.900000000000000000e+01 4.762811912369370839e+04 9.999999999999999988e-15 3.687465445436316077e+05
3.500000000000000000e+01 9.702907440563042496e-02 7.783117080089706208e-02 1.162269780103637878e-01
6.200000000000000000e+01 9.795919293537735939e-02 8.482154191665458587e-02 1.110968439541001329e-01
1.120000000000000000e+02 9.937740381186206673e-02 8.755478174589710616e-02 1.112000258778270273e-01
2.000000000000000000e+02 1.002146938505272117e-01 9.056582608549398894e-02 1.098635616155604344e-01


==> plots/data/bernoulli3/overN/train_risk_over_N_by_D400_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.865177740288579731e-11 9.999999999999999988e-15 1.245885267039233554e-10
4.000000000000000000e+00 2.845845682228111419e-10 9.999999999999999988e-15 1.369447363678174283e-09
6.000000000000000000e+00 5.573093213408092964e-10 9.999999999999999988e-15 2.085466001148571923e-09
1.100000000000000000e+01 4.064511242331259044e-09 9.999999999999999988e-15 1.071381110462675884e-08
1.900000000000000000e+01 1.507961590434721630e-08 9.999999999999999988e-15 3.976481075775450800e-08
3.500000000000000000e+01 2.238964690500407635e-07 9.999999999999999988e-15 1.272723107114868016e-06
6.200000000000000000e+01 4.584717453792741537e-06 9.999999999999999988e-15 1.446359952232481560e-05
1.120000000000000000e+02 1.811506494779161963e-05 9.999999999999999988e-15 3.743536280575177348e-05
2.000000000000000000e+02 2.774117454151792117e-05 1.331321623739785667e-05 4.216913284563798229e-05


==> plots/data/bernoulli3/overN/train_risk_over_N_by_D400_theirs.csv <==
N y ym yp
2.000000000000000000e+00 8.934614292164688720e-03 9.999999999999999988e-15 2.157003789946442332e-02
4.000000000000000000e+00 nan nan nan
6.000000000000000000e+00 nan nan nan
1.100000000000000000e+01 nan nan nan
1.900000000000000000e+01 nan nan nan
3.500000000000000000e+01 nan nan nan
6.200000000000000000e+01 nan nan nan
1.120000000000000000e+02 nan nan nan
2.000000000000000000e+02 nan nan nan


==> plots/data/bernoulli3/overN/train_risk_over_N_by_D41_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 5.453019225560966094e-06 9.999999999999999988e-15 1.994071128465182933e-05
4.000000000000000000e+00 1.250512568247893161e-05 9.999999999999999988e-15 4.774851298549414832e-05
6.000000000000000000e+00 1.732583620691248788e-05 9.999999999999999988e-15 5.767306384769219020e-05
1.100000000000000000e+01 3.106416227124005747e-05 9.999999999999999988e-15 9.987695875572402660e-05
1.900000000000000000e+01 4.127586683585112570e-05 9.999999999999999988e-15 1.301933295334989501e-04
3.500000000000000000e+01 5.618764244511945816e-05 9.999999999999999988e-15 1.684121249814518368e-04
6.200000000000000000e+01 8.144989542320975340e-05 9.999999999999999988e-15 2.408064551015611301e-04
1.120000000000000000e+02 1.152097971868215609e-04 9.999999999999999988e-15 3.237953122453527148e-04
2.000000000000000000e+02 1.316194051999749202e-04 9.999999999999999988e-15 3.404558540977121843e-04


==> plots/data/bernoulli3/overN/train_risk_over_N_by_D41_theirs.csv <==
N y ym yp
2.000000000000000000e+00 8.934614292164688720e-03 9.999999999999999988e-15 2.157003789946442332e-02
4.000000000000000000e+00 7.033280249540752038e-03 9.999999999999999988e-15 1.697973213351573751e-02
6.000000000000000000e+00 2.431346191281175600e+16 9.999999999999999988e-15 9.212661249577440000e+16
1.100000000000000000e+01 6.781097230824366250e+14 9.999999999999999988e-15 3.103825172949850500e+15
1.900000000000000000e+01 1.726575622435824062e+14 9.999999999999999988e-15 9.678581251994375000e+14
3.500000000000000000e+01 2.689929228758482910e+12 9.999999999999999988e-15 1.429944983083315039e+13
6.200000000000000000e+01 5.018900245501597528e+05 9.999999999999999988e-15 2.064818612990004942e+06
1.120000000000000000e+02 6.971168205633759499e+03 9.999999999999999988e-15 2.542300755806223242e+04
2.000000000000000000e+02 1.405710090835889105e+03 9.999999999999999988e-15 4.156136600452562561e+03


==> plots/data/bernoulli3/sampleTraj/excess_risk_over_H_by_D100_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.876107562732916637e-02 9.999999999999999988e-15 4.312969331256213956e-02
3.000000000000000000e+00 2.995233644833206199e-02 9.999999999999999988e-15 6.770478692544912303e-02
4.000000000000000000e+00 4.218789075518240145e-02 9.999999999999999988e-15 9.413815814454734587e-02
5.000000000000000000e+00 5.535738211513793056e-02 9.999999999999999988e-15 1.222730453801965655e-01
6.000000000000000000e+00 6.917577287398064823e-02 9.999999999999999988e-15 1.515677758281885890e-01
7.000000000000000000e+00 8.358394867461053923e-02 9.999999999999999988e-15 1.818749417150020420e-01
9.000000000000000000e+00 1.137005620424436786e-01 9.999999999999999988e-15 2.447139422784651019e-01
1.000000000000000000e+01 1.293060445883990328e-01 9.999999999999999988e-15 2.769810486199694166e-01
1.300000000000000000e+01 1.841041349252918735e-01 9.999999999999999988e-15 3.840556951812717501e-01
1.500000000000000000e+01 2.961120626860065386e-01 9.999999999999999988e-15 7.002851279784536587e-01


==> plots/data/bernoulli3/sampleTraj/excess_risk_over_H_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.375912832872321134e+00 9.999999999999999988e-15 4.896339188711952950e+00
3.000000000000000000e+00 1.937460910218457288e-01 9.999999999999999988e-15 5.505651415021503015e-01
4.000000000000000000e+00 1.045285072177648544e-01 1.372288393523185546e-03 2.076847260420065233e-01
5.000000000000000000e+00 1.140298260531077829e-01 7.140458972164601126e-03 2.209191931340509507e-01
6.000000000000000000e+00 1.394519818325837546e-01 9.999999999999999988e-15 3.044388378278743978e-01
7.000000000000000000e+00 1.744555473948518343e-01 9.999999999999999988e-15 3.559237793615732670e-01
9.000000000000000000e+00 2.975786303480466022e-01 1.241947103328572277e-02 5.827377896628074261e-01
1.000000000000000000e+01 3.288910095579922199e-01 9.999999999999999988e-15 6.633938024023524616e-01
1.300000000000000000e+01 5.255745543787876395e-01 5.935075202288547791e-02 9.917983567346897456e-01
1.500000000000000000e+01 6.303965548674265174e-01 1.004760096052172980e-01 1.160317100129635737e+00


==> plots/data/bernoulli3/sampleTraj/test_risk_over_H_by_D100_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.876109022183906558e-02 9.999999999999999988e-15 4.312971160732825132e-02
3.000000000000000000e+00 2.995236164989971070e-02 9.999999999999999988e-15 6.770481716151466323e-02
4.000000000000000000e+00 4.218792983571498928e-02 9.999999999999999988e-15 9.413820502714422001e-02
5.000000000000000000e+00 5.535743955109258957e-02 9.999999999999999988e-15 1.222731115745676889e-01
6.000000000000000000e+00 6.917585162045725156e-02 9.999999999999999988e-15 1.515678627862493411e-01
7.000000000000000000e+00 8.358405342854287323e-02 9.999999999999999988e-15 1.818750506911010478e-01
9.000000000000000000e+00 1.137007975069839888e-01 9.999999999999999988e-15 2.447141740784772312e-01
1.000000000000000000e+01 1.293064319770564907e-01 9.999999999999999988e-15 2.769814086436561684e-01
1.300000000000000000e+01 1.841076520431670360e-01 9.999999999999999988e-15 3.840585449795943518e-01
1.500000000000000000e+01 2.961268677706054286e-01 9.999999999999999988e-15 7.002984802634000250e-01


==> plots/data/bernoulli3/sampleTraj/test_risk_over_H_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.908870363452782160e+00 9.999999999999999988e-15 5.957071740126550274e+00
3.000000000000000000e+00 7.768743163906037807e-01 9.999999999999999988e-15 2.401534609111967811e+00
4.000000000000000000e+00 4.080270462048550262e-01 1.353346976291835979e-01 6.807193947805264544e-01
5.000000000000000000e+00 3.746219745371490717e-01 1.786731109709104870e-01 5.705708381033876009e-01
6.000000000000000000e+00 4.757595613288382874e-01 1.870301920945562912e-01 7.644889305631202836e-01
7.000000000000000000e+00 6.393336107333501550e-01 3.098827751173324208e-01 9.687844463493678893e-01
9.000000000000000000e+00 1.105353868566453457e+00 6.583792159615540207e-01 1.552328521171352893e+00
1.000000000000000000e+01 1.349644255513946289e+00 8.133329018039241465e-01 1.885955609223968432e+00
1.300000000000000000e+01 2.234458404903610695e+00 1.443756096575519621e+00 3.025160713231701770e+00
1.500000000000000000e+01 2.847846154123544693e+00 1.908899557242667910e+00 3.786792751004421476e+00


==> plots/data/bernoulli3/sampleTraj/test_trajectory_r2_i27_100_ours_isometric_.csv <==
T X
0.000000000000000000e+00 8.596488833427429199e-02
7.142857462167739868e-02 1.140969768166542053e-01
1.428571492433547974e-01 1.510682702064514160e-01
2.142857313156127930e-01 1.991794705390930176e-01
2.857142984867095947e-01 2.607524394989013672e-01
3.571428656578063965e-01 3.382627964019775391e-01
4.285714626312255859e-01 4.317587614059448242e-01
5.000000000000000000e-01 5.371960401535034180e-01
5.714285969734191895e-01 6.467940807342529297e-01
6.428571939468383789e-01 7.484071850776672363e-01
7.142857313156127930e-01 8.325771093368530273e-01
7.857143282890319824e-01 8.946058154106140137e-01
8.571429252624511719e-01 9.372460842132568359e-01
9.285714626312255859e-01 9.639384150505065918e-01
1.000000000000000000e+00 9.802033901214599609e-01


==> plots/data/bernoulli3/sampleTraj/test_trajectory_r2_i27_10_data.csv <==
T X
0.000000000000000000e+00 8.591890335083007812e-02
7.142857462167739868e-02 1.140094324946403503e-01
1.428571492433547974e-01 1.509594023227691650e-01
2.142857313156127930e-01 1.991421282291412354e-01
2.857142984867095947e-01 2.610411643981933594e-01
3.571428656578063965e-01 3.385923504829406738e-01
4.285714626312255859e-01 4.318903088569641113e-01
5.000000000000000000e-01 5.373870134353637695e-01
5.714285969734191895e-01 6.467406749725341797e-01
6.428571939468383789e-01 7.483975887298583984e-01
7.142857313156127930e-01 8.323140740394592285e-01
7.857143282890319824e-01 8.942594528198242188e-01
8.571429252624511719e-01 9.359930157661437988e-01
9.285714626312255859e-01 9.623056054115295410e-01
1.000000000000000000e+00 9.781816601753234863e-01


==> plots/data/bernoulli3/sampleTraj/test_trajectory_r2_i27_10_theirs.csv <==
T X
0.000000000000000000e+00 1.986504644155502319e-01
7.142857462167739868e-02 1.859733760356903076e-01
1.428571492433547974e-01 2.173366248607635498e-01
2.142857313156127930e-01 2.729278504848480225e-01
2.857142984867095947e-01 3.374551832675933838e-01
3.571428656578063965e-01 4.024445116519927979e-01
4.285714626312255859e-01 4.654623568058013916e-01
5.000000000000000000e-01 5.275252461433410645e-01
5.714285969734191895e-01 5.902701616287231445e-01
6.428571939468383789e-01 6.540317535400390625e-01
7.142857313156127930e-01 7.172449231147766113e-01
7.857143282890319824e-01 7.769531011581420898e-01
8.571429252624511719e-01 8.298677802085876465e-01
9.285714626312255859e-01 8.733965754508972168e-01
1.000000000000000000e+00 9.062466025352478027e-01


==> plots/data/bernoulli3/sampleTraj/test_trajectory_r2_i43_100_ours_isometric_.csv <==
T X
0.000000000000000000e+00 6.967769563198089600e-02
7.142857462167739868e-02 9.215228259563446045e-02
1.428571492433547974e-01 1.221265792846679688e-01
2.142857313156127930e-01 1.618834137916564941e-01
2.857142984867095947e-01 2.138048708438873291e-01
3.571428656578063965e-01 2.805294394493103027e-01
4.285714626312255859e-01 3.626039922237396240e-01
5.000000000000000000e-01 4.599491357803344727e-01
5.714285969734191895e-01 5.673365592956542969e-01
6.428571939468383789e-01 6.762974262237548828e-01
7.142857313156127930e-01 7.737671732902526855e-01
7.857143282890319824e-01 8.525290489196777344e-01
8.571429252624511719e-01 9.086259603500366211e-01
9.285714626312255859e-01 9.454345703125000000e-01
1.000000000000000000e+00 9.661406874656677246e-01


==> plots/data/bernoulli3/sampleTraj/test_trajectory_r2_i43_10_data.csv <==
T X
0.000000000000000000e+00 6.993699073791503906e-02
7.142857462167739868e-02 9.289106726646423340e-02
1.428571492433547974e-01 1.232022419571876526e-01
2.142857313156127930e-01 1.629959940910339355e-01
2.857142984867095947e-01 2.147134244441986084e-01
3.571428656578063965e-01 2.807766199111938477e-01
4.285714626312255859e-01 3.627732694149017334e-01
5.000000000000000000e-01 4.599800407886505127e-01
5.714285969734191895e-01 5.675670504570007324e-01
6.428571939468383789e-01 6.759929656982421875e-01
7.142857313156127930e-01 7.735732197761535645e-01
7.857143282890319824e-01 8.515741825103759766e-01
8.571429252624511719e-01 9.075877070426940918e-01
9.285714626312255859e-01 9.445502161979675293e-01
1.000000000000000000e+00 9.675281643867492676e-01


==> plots/data/bernoulli3/sampleTraj/test_trajectory_r2_i43_10_theirs.csv <==
T X
0.000000000000000000e+00 1.713556200265884399e-01
7.142857462167739868e-02 1.596102267503738403e-01
1.428571492433547974e-01 1.863739639520645142e-01
2.142857313156127930e-01 2.343713939189910889e-01
2.857142984867095947e-01 2.902324199676513672e-01
3.571428656578063965e-01 3.465239107608795166e-01
4.285714626312255859e-01 4.010961949825286865e-01
5.000000000000000000e-01 4.548355042934417725e-01
5.714285969734191895e-01 5.091922879219055176e-01
6.428571939468383789e-01 5.644901394844055176e-01
7.142857313156127930e-01 6.193891167640686035e-01
7.857143282890319824e-01 6.713200807571411133e-01
8.571429252624511719e-01 7.174084186553955078e-01
9.285714626312255859e-01 7.553773522377014160e-01
1.000000000000000000e+00 7.840816974639892578e-01


==> plots/data/bernoulli3/sampleTraj/test_trajectory_r2_i44_100_ours_isometric_.csv <==
T X
0.000000000000000000e+00 2.449813485145568848e-02
7.142857462167739868e-02 3.223722055554389954e-02
1.428571492433547974e-01 4.274700582027435303e-02
2.142857313156127930e-01 5.714008957147598267e-02
2.857142984867095947e-01 7.665056735277175903e-02
3.571428656578063965e-01 1.026438772678375244e-01
4.285714626312255859e-01 1.364296078681945801e-01
5.000000000000000000e-01 1.804171502590179443e-01
5.714285969734191895e-01 2.370067834854125977e-01
6.428571939468383789e-01 3.094885647296905518e-01
7.142857313156127930e-01 3.977286815643310547e-01
7.857143282890319824e-01 5.007883310317993164e-01
8.571429252624511719e-01 6.089564561843872070e-01
9.285714626312255859e-01 7.098060250282287598e-01
1.000000000000000000e+00 7.911339998245239258e-01


==> plots/data/bernoulli3/sampleTraj/test_trajectory_r2_i44_10_data.csv <==
T X
0.000000000000000000e+00 2.480792999267578125e-02
7.142857462167739868e-02 3.300438821315765381e-02
1.428571492433547974e-01 4.390091821551322937e-02
2.142857313156127930e-01 5.837614089250564575e-02
2.857142984867095947e-01 7.758001983165740967e-02
3.571428656578063965e-01 1.029980480670928955e-01
4.285714626312255859e-01 1.365037858486175537e-01
5.000000000000000000e-01 1.803566962480545044e-01
5.714285969734191895e-01 2.370495051145553589e-01
6.428571939468383789e-01 3.088274598121643066e-01
7.142857313156127930e-01 3.966397047042846680e-01
7.857143282890319824e-01 4.984555542469024658e-01
8.571429252624511719e-01 6.076614856719970703e-01
9.285714626312255859e-01 7.134423255920410156e-01
1.000000000000000000e+00 8.045836687088012695e-01


==> plots/data/bernoulli3/sampleTraj/test_trajectory_r2_i44_10_theirs.csv <==
T X
0.000000000000000000e+00 8.436020463705062866e-02
7.142857462167739868e-02 7.774331420660018921e-02
1.428571492433547974e-01 9.062785655260086060e-02
2.142857313156127930e-01 1.143276616930961609e-01
2.857142984867095947e-01 1.420915275812149048e-01
3.571428656578063965e-01 1.701299399137496948e-01
4.285714626312255859e-01 1.973148435354232788e-01
5.000000000000000000e-01 2.240787595510482788e-01
5.714285969734191895e-01 2.511768043041229248e-01
6.428571939468383789e-01 2.788144648075103760e-01
7.142857313156127930e-01 3.063477277755737305e-01
7.857143282890319824e-01 3.324850797653198242e-01
8.571429252624511719e-01 3.557566702365875244e-01
9.285714626312255859e-01 3.749853968620300293e-01
1.000000000000000000e+00 3.895701169967651367e-01


==> plots/data/bernoulli3/sampleTraj/test_trajectory_r2_i44_SK.csv <==
T X
-9.333333333333333481e-01 5.721289780922234058e-04
-8.666666666666666963e-01 7.469744887202978134e-04
-8.000000000000000444e-01 9.752535843290388584e-04
-7.333333333333333925e-01 1.273295725695788860e-03
-6.666666666666667407e-01 1.662420574575662613e-03
-6.000000000000000888e-01 2.170462626963853836e-03
-5.333333333333333259e-01 2.833762438967823982e-03
-4.666666666666666741e-01 3.699764376506209373e-03
-4.000000000000000222e-01 4.830408375710248947e-03
-3.333333333333333703e-01 6.306554656475782394e-03
-2.666666666666667185e-01 8.233754895627498627e-03
-2.000000000000000666e-01 1.074977591633796692e-02
-1.333333333333333037e-01 1.403439138084650040e-02
-6.666666666666665186e-02 1.832210272550582886e-02
0.000000000000000000e+00 2.391860261559486389e-02
6.666666666666665186e-02 3.126364864505415397e-02
1.333333333333333037e-01 4.077474238843312171e-02
1.999999999999999556e-01 5.320774084434290452e-02
2.666666666666666075e-01 6.940533329116907457e-02
3.333333333333332593e-01 9.045545574076670203e-02
3.999999999999999112e-01 1.177511155912965291e-01
4.666666666666665630e-01 1.529954213185538148e-01
5.333333333333332149e-01 1.981377199336776807e-01
5.999999999999998668e-01 2.552057720592858514e-01
6.666666666666665186e-01 3.258252143756361630e-01
7.333333333333331705e-01 4.103263270203575952e-01
7.999999999999998224e-01 5.065233070517818348e-01
8.666666666666664742e-01 6.085701434556753942e-01
9.333333333333331261e-01 7.075664641328975879e-01
9.999999999999997780e-01 7.941744471426042118e-01


==> plots/data/bernoulli3/sampleTraj/train_risk_over_H_by_D100_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.469742826784639116e-08 9.999999999999999988e-15 3.997231200861350026e-08
3.000000000000000000e+00 2.539618981778346551e-08 9.999999999999999988e-15 6.545404346885865896e-08
4.000000000000000000e+00 3.885622268153440101e-08 9.999999999999999988e-15 9.520835252664700419e-08
5.000000000000000000e+00 5.704588961856030965e-08 9.999999999999999988e-15 1.330696314767773474e-07
6.000000000000000000e+00 7.850726942149055532e-08 9.999999999999999988e-15 1.796903464576918451e-07
7.000000000000000000e+00 1.051012883529489628e-07 9.999999999999999988e-15 2.366302985781512496e-07
9.000000000000000000e+00 2.346860903205497954e-07 3.259765727300206566e-08 4.367745233680975517e-07
1.000000000000000000e+01 3.879666510275825431e-07 7.822386671976123405e-08 6.977094353354037991e-07
1.300000000000000000e+01 3.516117409082160965e-06 3.778262501512891286e-07 6.654408568013032378e-06
1.500000000000000000e+01 1.480548032854282250e-05 1.868889601321152419e-06 2.774207105576449259e-05


==> plots/data/bernoulli3/sampleTraj/train_risk_over_H_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.132434114037702333e+00 9.999999999999999988e-15 9.797940057336257169e+00
3.000000000000000000e+00 8.878470320875445632e-01 9.999999999999999988e-15 2.824557157583000411e+00
4.000000000000000000e+00 3.528279003997643604e-01 7.051041969643123686e-02 6.351453811030974839e-01
5.000000000000000000e+00 2.730970097084839954e-01 1.374564275153460635e-01 4.087375919016219550e-01
6.000000000000000000e+00 3.443558059322337495e-01 1.820874545096999031e-01 5.066241573547676236e-01
7.000000000000000000e+00 4.809845862910151482e-01 2.901329652104028822e-01 6.718362073716274141e-01
9.000000000000000000e+00 8.421508089328805235e-01 6.145603593640788231e-01 1.069741258501682335e+00
1.000000000000000000e+01 1.062518330756574869e+00 7.659728211489171823e-01 1.359063840364232556e+00
1.300000000000000000e+01 1.809581778943538666e+00 1.398332162588827643e+00 2.220831395298249689e+00
1.500000000000000000e+01 2.336862505724032868e+00 1.831648992073820592e+00 2.842076019374244922e+00


==> plots/data/bernoulli3/sampleTraj/train_trajectory_r2_i1_100_ours_isometric_.csv <==
T X
0.000000000000000000e+00 -6.349956989288330078e-01
7.142857462167739868e-02 -7.376972436904907227e-01
1.428571492433547974e-01 -8.240689039230346680e-01
2.142857313156127930e-01 -8.885983228683471680e-01
2.857142984867095947e-01 -9.322241544723510742e-01
3.571428656578063965e-01 -9.597938060760498047e-01
4.285714626312255859e-01 -9.766508340835571289e-01
5.000000000000000000e-01 -9.867469668388366699e-01
5.714285969734191895e-01 -9.923301935195922852e-01
6.428571939468383789e-01 -9.953940510749816895e-01
7.142857313156127930e-01 -9.976781606674194336e-01
7.857143282890319824e-01 -9.984140992164611816e-01
8.571429252624511719e-01 -9.990290403366088867e-01
9.285714626312255859e-01 -9.995417594909667969e-01
1.000000000000000000e+00 -9.999021291732788086e-01


==> plots/data/bernoulli3/sampleTraj/train_trajectory_r2_i1_10_theirs.csv <==
T X
0.000000000000000000e+00 -5.973793864250183105e-01
7.142857462167739868e-02 -7.439254522323608398e-01
1.428571492433547974e-01 -8.458683490753173828e-01
2.142857313156127930e-01 -8.956289291381835938e-01
2.857142984867095947e-01 -9.229463934898376465e-01
3.571428656578063965e-01 -9.541319608688354492e-01
4.285714626312255859e-01 -9.898518919944763184e-01
5.000000000000000000e-01 -1.013487696647644043e+00
5.714285969734191895e-01 -1.012658476829528809e+00
6.428571939468383789e-01 -9.911395907402038574e-01
7.142857313156127930e-01 -9.637979865074157715e-01
7.857143282890319824e-01 -9.437645673751831055e-01
8.571429252624511719e-01 -9.346725344657897949e-01
9.285714626312255859e-01 -9.325768947601318359e-01
1.000000000000000000e+00 -9.327721595764160156e-01


==> plots/data/bernoulli3/sampleTraj/train_trajectory_r2_i1_data.csv <==
T X
0.000000000000000000e+00 -6.348702907562255859e-01
7.142857462167739868e-02 -7.379404902458190918e-01
1.428571492433547974e-01 -8.241398334503173828e-01
2.142857313156127930e-01 -8.885046839714050293e-01
2.857142984867095947e-01 -9.322529435157775879e-01
3.571428656578063965e-01 -9.600047469139099121e-01
4.285714626312255859e-01 -9.768149256706237793e-01
5.000000000000000000e-01 -9.867069721221923828e-01
5.714285969734191895e-01 -9.924277067184448242e-01
6.428571939468383789e-01 -9.957025647163391113e-01
7.142857313156127930e-01 -9.975663423538208008e-01
7.857143282890319824e-01 -9.986234903335571289e-01
8.571429252624511719e-01 -9.992219209671020508e-01
9.285714626312255859e-01 -9.995603561401367188e-01
1.000000000000000000e+00 -9.997516274452209473e-01


==> plots/data/bernoulli3/sampleTraj/train_trajectory_r2_i20_100_ours_isometric_.csv <==
T X
0.000000000000000000e+00 7.617163658142089844e-01
7.142857462167739868e-02 8.424448966979980469e-01
1.428571492433547974e-01 9.010691642761230469e-01
2.142857313156127930e-01 9.406422376632690430e-01
2.857142984867095947e-01 9.654630422592163086e-01
3.571428656578063965e-01 9.799517393112182617e-01
4.285714626312255859e-01 9.883595705032348633e-01
5.000000000000000000e-01 9.935684800148010254e-01
5.714285969734191895e-01 9.962167739868164062e-01
6.428571939468383789e-01 9.981028437614440918e-01
7.142857313156127930e-01 9.991106986999511719e-01
7.857143282890319824e-01 9.993448853492736816e-01
8.571429252624511719e-01 9.993558526039123535e-01
9.285714626312255859e-01 1.000204920768737793e+00
1.000000000000000000e+00 1.000604867935180664e+00


==> plots/data/bernoulli3/sampleTraj/train_trajectory_r2_i20_10_data.csv <==
T X
0.000000000000000000e+00 7.616832256317138672e-01
7.142857462167739868e-02 8.425514698028564453e-01
1.428571492433547974e-01 9.013840556144714355e-01
2.142857313156127930e-01 9.405854344367980957e-01
2.857142984867095947e-01 9.651156067848205566e-01
3.571428656578063965e-01 9.798452854156494141e-01
4.285714626312255859e-01 9.884672760963439941e-01
5.000000000000000000e-01 9.934380054473876953e-01
5.714285969734191895e-01 9.962784051895141602e-01
6.428571939468383789e-01 9.978932142257690430e-01
7.142857313156127930e-01 9.988086223602294922e-01
7.857143282890319824e-01 9.993267059326171875e-01
8.571429252624511719e-01 9.996196031570434570e-01
9.285714626312255859e-01 9.997851252555847168e-01
1.000000000000000000e+00 9.998786449432373047e-01


==> plots/data/bernoulli3/sampleTraj/train_trajectory_r2_i20_10_theirs.csv <==
T X
0.000000000000000000e+00 9.351022839546203613e-01
7.142857462167739868e-02 9.040712714195251465e-01
1.428571492433547974e-01 8.928011059761047363e-01
2.142857313156127930e-01 9.165508747100830078e-01
2.857142984867095947e-01 9.680169224739074707e-01
3.571428656578063965e-01 1.027110457420349121e+00
4.285714626312255859e-01 1.072818517684936523e+00
5.000000000000000000e-01 1.091924667358398438e+00
5.714285969734191895e-01 1.082147240638732910e+00
6.428571939468383789e-01 1.050145268440246582e+00
7.142857313156127930e-01 1.006682515144348145e+00
7.857143282890319824e-01 9.616521596908569336e-01
8.571429252624511719e-01 9.209104180335998535e-01
9.285714626312255859e-01 8.855891823768615723e-01
1.000000000000000000e+00 8.534090518951416016e-01


==> plots/data/bernoulli3/sampleTraj/train_trajectory_r2_i27_100_ours_isometric_.csv <==
T X
0.000000000000000000e+00 -4.130970835685729980e-01
7.142857462167739868e-02 -5.167438983917236328e-01
1.428571492433547974e-01 -6.263123750686645508e-01
2.142857313156127930e-01 -7.303087711334228516e-01
2.857142984867095947e-01 -8.181862831115722656e-01
3.571428656578063965e-01 -8.838186264038085938e-01
4.285714626312255859e-01 -9.292167425155639648e-01
5.000000000000000000e-01 -9.583725333213806152e-01
5.714285969734191895e-01 -9.756076335906982422e-01
6.428571939468383789e-01 -9.857953786849975586e-01
7.142857313156127930e-01 -9.919590950012207031e-01
7.857143282890319824e-01 -9.952726364135742188e-01
8.571429252624511719e-01 -9.974234104156494141e-01
9.285714626312255859e-01 -9.984340667724609375e-01
1.000000000000000000e+00 -9.987777471542358398e-01


==> plots/data/bernoulli3/sampleTraj/train_trajectory_r2_i27_10_theirs.csv <==
T X
0.000000000000000000e+00 -5.035079717636108398e-01
7.142857462167739868e-02 -5.176391005516052246e-01
1.428571492433547974e-01 -6.023257374763488770e-01
2.142857313156127930e-01 -7.058090567588806152e-01
2.857142984867095947e-01 -7.883006930351257324e-01
3.571428656578063965e-01 -8.427958488464355469e-01
4.285714626312255859e-01 -8.836185932159423828e-01
5.000000000000000000e-01 -9.230740070343017578e-01
5.714285969734191895e-01 -9.595081806182861328e-01
6.428571939468383789e-01 -9.827776551246643066e-01
7.142857313156127930e-01 -9.865369200706481934e-01
7.857143282890319824e-01 -9.744229912757873535e-01
8.571429252624511719e-01 -9.564605355262756348e-01
9.285714626312255859e-01 -9.413851499557495117e-01
1.000000000000000000e+00 -9.322307705879211426e-01


==> plots/data/bernoulli3/sampleTraj/train_trajectory_r2_i27_data.csv <==
T X
0.000000000000000000e+00 -4.131424427032470703e-01
7.142857462167739868e-02 -5.168259739875793457e-01
1.428571492433547974e-01 -6.262897253036499023e-01
2.142857313156127930e-01 -7.302944064140319824e-01
2.857142984867095947e-01 -8.180974721908569336e-01
3.571428656578063965e-01 -8.842126727104187012e-01
4.285714626312255859e-01 -9.294455051422119141e-01
5.000000000000000000e-01 -9.582703709602355957e-01
5.714285969734191895e-01 -9.757819175720214844e-01
6.428571939468383789e-01 -9.861052632331848145e-01
7.142857313156127930e-01 -9.920818209648132324e-01
7.857143282890319824e-01 -9.955052733421325684e-01
8.571429252624511719e-01 -9.974542856216430664e-01
9.285714626312255859e-01 -9.985600113868713379e-01
1.000000000000000000e+00 -9.991860389709472656e-01


==> plots/data/bernoulli3/sampleTraj/train_trajectory_r2_i36_100_ours_isometric_.csv <==
T X
0.000000000000000000e+00 -5.493120551109313965e-01
7.142857462167739868e-02 -6.579187512397766113e-01
1.428571492433547974e-01 -7.585448026657104492e-01
2.142857313156127930e-01 -8.402060270309448242e-01
2.857142984867095947e-01 -8.996475338935852051e-01
3.571428656578063965e-01 -9.394514560699462891e-01
4.285714626312255859e-01 -9.642549157142639160e-01
5.000000000000000000e-01 -9.795964956283569336e-01
5.714285969734191895e-01 -9.882732629776000977e-01
6.428571939468383789e-01 -9.930659532546997070e-01
7.142857313156127930e-01 -9.963257312774658203e-01
7.857143282890319824e-01 -9.976033568382263184e-01
8.571429252624511719e-01 -9.985588788986206055e-01
9.285714626312255859e-01 -9.991807341575622559e-01
1.000000000000000000e+00 -9.997902512550354004e-01


==> plots/data/bernoulli3/sampleTraj/train_trajectory_r2_i36_10_theirs.csv <==
T X
0.000000000000000000e+00 -6.277636289596557617e-01
7.142857462167739868e-02 -7.196426391601562500e-01
1.428571492433547974e-01 -8.361847996711730957e-01
2.142857313156127930e-01 -9.340092539787292480e-01
2.857142984867095947e-01 -1.002508640289306641e+00
3.571428656578063965e-01 -1.054122209548950195e+00
4.285714626312255859e-01 -1.101109385490417480e+00
5.000000000000000000e-01 -1.142563581466674805e+00
5.714285969734191895e-01 -1.168878316879272461e+00
6.428571939468383789e-01 -1.173818469047546387e+00
7.142857313156127930e-01 -1.161110043525695801e+00
7.857143282890319824e-01 -1.141239523887634277e+00
8.571429252624511719e-01 -1.123754382133483887e+00
9.285714626312255859e-01 -1.112500786781311035e+00
1.000000000000000000e+00 -1.106530427932739258e+00


==> plots/data/bernoulli3/sampleTraj/train_trajectory_r2_i36_SK.csv <==
T X
-9.333333333333333481e-01 -1.573954895138740540e-02
-8.666666666666666963e-01 -2.054784260690212250e-02
-8.000000000000000444e-01 -2.682338096201419830e-02
-7.333333333333333925e-01 -3.501187264919281006e-02
-6.666666666666667407e-01 -4.569195583462715149e-02
-6.000000000000000888e-01 -5.961182713508605957e-02
-5.333333333333333259e-01 -7.773225754499435425e-02
-4.666666666666666741e-01 -1.012722849845886230e-01
-4.000000000000000222e-01 -1.317464411258697510e-01
-3.333333333333333703e-01 -1.709665507078170776e-01
-2.666666666666667185e-01 -2.209511250257492065e-01
-2.000000000000000666e-01 -2.836378514766693115e-01
-1.333333333333333037e-01 -3.602492511272430420e-01
-6.666666666666665186e-02 -4.502092003822326660e-01
0.000000000000000000e+00 -5.498423576354980469e-01
6.666666666666665186e-02 -6.518022945334432938e-01
1.333333333333333037e-01 -7.465604158360013010e-01
1.999999999999999556e-01 -8.259350844555531923e-01
2.666666666666666075e-01 -8.861967363455155455e-01
3.333333333333332593e-01 -9.283385591954764759e-01
3.999999999999999112e-01 -9.560447067558460743e-01
4.666666666666665630e-01 -9.735000920071974484e-01
5.333333333333332149e-01 -9.841960483313264563e-01
5.999999999999998668e-01 -9.906375683477820493e-01
6.666666666666665186e-01 -9.944751918859390249e-01
7.333333333333331705e-01 -9.967481115888701115e-01
7.999999999999998224e-01 -9.980884028430703214e-01
8.666666666666664742e-01 -9.988770720302512229e-01
9.333333333333331261e-01 -9.993410160865019431e-01
9.999999999999997780e-01 -9.996132004663432769e-01


==> plots/data/bernoulli3/sampleTraj/train_trajectory_r2_i36_data.csv <==
T X
0.000000000000000000e+00 -5.493204593658447266e-01
7.142857462167739868e-02 -6.584163904190063477e-01
1.428571492433547974e-01 -7.585471868515014648e-01
2.142857313156127930e-01 -8.401498794555664062e-01
2.857142984867095947e-01 -8.997209668159484863e-01
3.571428656578063965e-01 -9.395171999931335449e-01
4.285714626312255859e-01 -9.644634127616882324e-01
5.000000000000000000e-01 -9.794597029685974121e-01
5.714285969734191895e-01 -9.882436990737915039e-01
6.428571939468383789e-01 -9.933098554611206055e-01
7.142857313156127930e-01 -9.962054491043090820e-01
7.857143282890319824e-01 -9.978518486022949219e-01
8.571429252624511719e-01 -9.987851977348327637e-01
9.285714626312255859e-01 -9.993134737014770508e-01
1.000000000000000000e+00 -9.996121525764465332e-01


==> plots/data/bistable/kernel_error_frob_norm_R20_D200000_N5.csv <==
D M L U
1.768010000000000000e+05 3.449392970651388168e-03 5.312985740602016449e-05 6.845655851066112518e-03
1.562930000000000000e+05 5.240578204393386841e-03 6.443401798605918884e-05 1.041672192513942719e-02
1.381640000000000000e+05 7.715360261499881744e-03 6.035482510924339294e-05 1.537036523222923279e-02
1.221370000000000000e+05 9.243235923349857330e-03 6.434600800275802612e-05 1.842212677001953125e-02
1.079700000000000000e+05 1.099285483360290527e-02 1.000000016862383526e-16 2.210689336061477661e-02
9.544600000000000000e+04 1.223600003868341446e-02 1.000000016862383526e-16 2.552583813667297363e-02
8.437500000000000000e+04 1.261218450963497162e-02 1.000000016862383526e-16 2.605356648564338684e-02
7.458800000000000000e+04 1.259041205048561096e-02 1.000000016862383526e-16 2.558872103691101074e-02
6.593600000000000000e+04 1.445628516376018524e-02 1.000000016862383526e-16 2.931232564151287079e-02
5.828800000000000000e+04 1.630752347409725189e-02 1.000000016862383526e-16 3.401877731084823608e-02
5.152700000000000000e+04 1.757263392210006714e-02 1.000000016862383526e-16 3.556359559297561646e-02
4.555000000000000000e+04 2.003115788102149963e-02 1.000000016862383526e-16 4.044898971915245056e-02
4.026600000000000000e+04 2.226152643561363220e-02 1.000000016862383526e-16 4.487749561667442322e-02
3.559600000000000000e+04 2.468805387616157532e-02 1.000000016862383526e-16 5.159191042184829712e-02
3.146700000000000000e+04 2.621796354651451111e-02 1.000000016862383526e-16 5.657660216093063354e-02
2.781700000000000000e+04 2.728258445858955383e-02 1.000000016862383526e-16 5.997618287801742554e-02
2.459000000000000000e+04 2.833224087953567505e-02 1.000000016862383526e-16 6.165907531976699829e-02
2.173800000000000000e+04 3.099445439875125885e-02 1.000000016862383526e-16 6.578613817691802979e-02
1.921600000000000000e+04 3.264431655406951904e-02 1.000000016862383526e-16 7.093764841556549072e-02
1.698700000000000000e+04 3.690087050199508667e-02 1.000000016862383526e-16 7.892963290214538574e-02
1.501700000000000000e+04 3.754270449280738831e-02 1.000000016862383526e-16 8.079598844051361084e-02
1.327500000000000000e+04 4.203078895807266235e-02 1.000000016862383526e-16 8.639648556709289551e-02
1.173500000000000000e+04 4.251613840460777283e-02 1.000000016862383526e-16 8.590147644281387329e-02
1.037400000000000000e+04 4.310597479343414307e-02 1.000000016862383526e-16 8.818127214908599854e-02
9.171000000000000000e+03 4.669514670968055725e-02 1.000000016862383526e-16 9.454993903636932373e-02
8.107000000000000000e+03 4.825315624475479126e-02 1.000000016862383526e-16 9.675775468349456787e-02
7.167000000000000000e+03 5.343778431415557861e-02 1.000000016862383526e-16 1.078641116619110107e-01
6.336000000000000000e+03 6.108109652996063232e-02 5.245506763458251953e-04 1.216376423835754395e-01
5.601000000000000000e+03 6.242899969220161438e-02 1.000000016862383526e-16 1.254618763923645020e-01
4.951000000000000000e+03 6.381335109472274780e-02 1.000000016862383526e-16 1.278009712696075439e-01
4.377000000000000000e+03 6.610582768917083740e-02 1.000000016862383526e-16 1.341927945613861084e-01
3.869000000000000000e+03 7.297310978174209595e-02 1.000000016862383526e-16 1.471389830112457275e-01
3.420000000000000000e+03 7.555577158927917480e-02 1.000000016862383526e-16 1.516848802566528320e-01
3.024000000000000000e+03 7.531335204839706421e-02 1.183077692985534668e-03 1.494436264038085938e-01
2.673000000000000000e+03 8.155108243227005005e-02 2.975687384605407715e-04 1.628046035766601562e-01
2.363000000000000000e+03 8.528037369251251221e-02 9.504333138465881348e-04 1.696103215217590332e-01
2.089000000000000000e+03 9.251649677753448486e-02 9.701922535896301270e-04 1.840628087520599365e-01
1.847000000000000000e+03 1.043035462498664856e-01 1.000000016862383526e-16 2.125364243984222412e-01
1.633000000000000000e+03 1.143224462866783142e-01 1.000000016862383526e-16 2.320454716682434082e-01
1.443000000000000000e+03 1.244133785367012024e-01 1.000000016862383526e-16 2.590028941631317139e-01
1.276000000000000000e+03 1.335863173007965088e-01 1.000000016862383526e-16 2.724523544311523438e-01
1.128000000000000000e+03 1.485249102115631104e-01 1.000000016862383526e-16 3.091629743576049805e-01
9.970000000000000000e+02 1.560905575752258301e-01 1.000000016862383526e-16 3.256388902664184570e-01
8.820000000000000000e+02 1.838845014572143555e-01 1.000000016862383526e-16 3.787243366241455078e-01
7.790000000000000000e+02 1.743580996990203857e-01 1.000000016862383526e-16 3.593083024024963379e-01
6.890000000000000000e+02 1.757575869560241699e-01 1.000000016862383526e-16 3.630236983299255371e-01
6.090000000000000000e+02 1.929878741502761841e-01 1.000000016862383526e-16 4.138802886009216309e-01
5.390000000000000000e+02 2.126072198152542114e-01 1.000000016862383526e-16 4.568525254726409912e-01
4.760000000000000000e+02 2.167828977108001709e-01 1.000000016862383526e-16 4.568883180618286133e-01
4.210000000000000000e+02 2.317619919776916504e-01 1.000000016862383526e-16 4.751237630844116211e-01
3.720000000000000000e+02 2.405489087104797363e-01 1.000000016862383526e-16 4.836070537567138672e-01
3.290000000000000000e+02 2.582080662250518799e-01 1.000000016862383526e-16 5.272153615951538086e-01
2.910000000000000000e+02 2.846841216087341309e-01 1.000000016862383526e-16 5.860230922698974609e-01
2.570000000000000000e+02 3.051807582378387451e-01 1.000000016862383526e-16 6.414583921432495117e-01
2.270000000000000000e+02 3.341224193572998047e-01 1.000000016862383526e-16 7.177888154983520508e-01
2.010000000000000000e+02 3.523592054843902588e-01 1.000000016862383526e-16 7.227394580841064453e-01
1.780000000000000000e+02 4.066079258918762207e-01 1.000000016862383526e-16 8.172308802604675293e-01
1.570000000000000000e+02 4.453614056110382080e-01 1.000000016862383526e-16 9.060745239257812500e-01
1.390000000000000000e+02 4.193874597549438477e-01 1.000000016862383526e-16 8.396012783050537109e-01
1.230000000000000000e+02 4.412316977977752686e-01 2.883464097976684570e-03 8.795799016952514648e-01
1.090000000000000000e+02 4.739153683185577393e-01 1.000000016862383526e-16 9.701712131500244141e-01
9.600000000000000000e+01 5.171095132827758789e-01 1.000000016862383526e-16 1.051552534103393555e+00
8.500000000000000000e+01 5.719158053398132324e-01 1.000000016862383526e-16 1.165599465370178223e+00
7.500000000000000000e+01 5.950915217399597168e-01 1.000000016862383526e-16 1.215842485427856445e+00
6.700000000000000000e+01 6.268067359924316406e-01 1.000000016862383526e-16 1.282713413238525391e+00
5.900000000000000000e+01 6.835155487060546875e-01 1.000000016862383526e-16 1.407743930816650391e+00
5.200000000000000000e+01 7.667525410652160645e-01 1.000000016862383526e-16 1.617136001586914062e+00
4.600000000000000000e+01 7.839413881301879883e-01 1.000000016862383526e-16 1.643865823745727539e+00
4.100000000000000000e+01 7.958668470382690430e-01 1.000000016862383526e-16 1.692452549934387207e+00
3.600000000000000000e+01 8.355870246887207031e-01 1.000000016862383526e-16 1.713460445404052734e+00
3.200000000000000000e+01 8.592792153358459473e-01 1.000000016862383526e-16 1.770668268203735352e+00
2.800000000000000000e+01 9.076409935951232910e-01 1.000000016862383526e-16 1.889401197433471680e+00
2.500000000000000000e+01 9.444241523742675781e-01 1.000000016862383526e-16 2.014769077301025391e+00
2.200000000000000000e+01 1.010311126708984375e+00 1.000000016862383526e-16 2.227638721466064453e+00
2.000000000000000000e+01 1.099805474281311035e+00 1.000000016862383526e-16 2.461111545562744141e+00
1.800000000000000000e+01 1.177888751029968262e+00 1.000000016862383526e-16 2.711511135101318359e+00
1.600000000000000000e+01 1.214682221412658691e+00 1.000000016862383526e-16 2.896008491516113281e+00
1.400000000000000000e+01 1.310619592666625977e+00 1.000000016862383526e-16 3.272257804870605469e+00
1.200000000000000000e+01 1.491757869720458984e+00 1.000000016862383526e-16 3.790322065353393555e+00
1.100000000000000000e+01 1.583022952079772949e+00 1.000000016862383526e-16 4.124040603637695312e+00
1.000000000000000000e+01 1.460114240646362305e+00 1.000000016862383526e-16 4.056208133697509766e+00
9.000000000000000000e+00 1.334078550338745117e+00 1.000000016862383526e-16 3.934265613555908203e+00
8.000000000000000000e+00 1.453153252601623535e+00 1.000000016862383526e-16 4.356984138488769531e+00
7.000000000000000000e+00 1.502607941627502441e+00 1.000000016862383526e-16 4.697799205780029297e+00
6.000000000000000000e+00 1.099636435508728027e+00 1.000000016862383526e-16 2.423812866210937500e+00
5.000000000000000000e+00 1.212581753730773926e+00 1.000000016862383526e-16 2.781682014465332031e+00
4.000000000000000000e+00 1.352022647857666016e+00 1.000000016862383526e-16 3.340242385864257812e+00
3.000000000000000000e+00 1.352727532386779785e+00 1.000000016862383526e-16 3.707247734069824219e+00
2.000000000000000000e+00 1.488799333572387695e+00 1.000000016862383526e-16 4.680877208709716797e+00


==> plots/data/bistable/overD/excess_risk_over_D_by_N19_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.259097581108411211e-02 1.683349348622336511e-03 2.349860227354588771e-02
3.000000000000000000e+00 1.572516405334075176e-02 2.281296269076263372e-03 2.916903183760524015e-02
4.000000000000000000e+00 1.807361018533508099e-02 3.303223407570490475e-03 3.284399696309966976e-02
5.000000000000000000e+00 2.117306269550075018e-02 5.232312182361403136e-03 3.711381320864010069e-02
6.000000000000000000e+00 2.500898557870338476e-02 6.271598885033591309e-03 4.374637227237317821e-02
7.000000000000000000e+00 2.888032956980168819e-02 1.076354333648524286e-02 4.699711580311813353e-02
8.000000000000000000e+00 3.336408396717160940e-02 1.394637836862022348e-02 5.278178956572299185e-02
9.000000000000000000e+00 3.656090501074989868e-02 1.632771421138324436e-02 5.679409581011655300e-02
1.000000000000000000e+01 3.888754620372007059e-02 2.008416242862106835e-02 5.769092997881906937e-02
1.100000000000000000e+01 4.230791190639138222e-02 2.127281478754782310e-02 6.334300902523494481e-02
1.200000000000000000e+01 4.567338017902026343e-02 2.532822914622109844e-02 6.601853121181942841e-02
1.300000000000000000e+01 4.858728575830658508e-02 2.850680706859660962e-02 6.866776444801656054e-02
1.400000000000000000e+01 4.966101465591540171e-02 3.118650808329060525e-02 6.813552122854019122e-02
1.500000000000000000e+01 5.254263477399945259e-02 3.439796788629628788e-02 7.068730166170261731e-02
1.600000000000000000e+01 5.325957480818033218e-02 3.528616287768854276e-02 7.123298673867212161e-02
1.700000000000000000e+01 5.409517566052576137e-02 3.634487320211422789e-02 7.184547811893729485e-02
1.800000000000000000e+01 5.540294770617038012e-02 3.745083931831809376e-02 7.335505609402266647e-02
1.900000000000000000e+01 5.625763364757100510e-02 3.820890827240067816e-02 7.430635902274132509e-02
2.000000000000000000e+01 5.675094784237444401e-02 3.772088024933430150e-02 7.578101543541458651e-02
2.100000000000000000e+01 5.723511691515644623e-02 3.874570874898240758e-02 7.572452508133048488e-02
2.200000000000000000e+01 5.721135713004817797e-02 3.919199654435057828e-02 7.523071771574577071e-02
2.400000000000000000e+01 5.799484109350790811e-02 4.024302151262047073e-02 7.574666067439533856e-02
2.500000000000000000e+01 5.829225907412668301e-02 4.075376984182951801e-02 7.583074830642384800e-02
2.700000000000000000e+01 5.839512586438407732e-02 4.088300688978892261e-02 7.590724483897923203e-02
2.800000000000000000e+01 5.880498366119960713e-02 4.079260926169013535e-02 7.681735806070907890e-02
3.000000000000000000e+01 5.831703415606170893e-02 4.070884646280224783e-02 7.592522184932117002e-02
3.200000000000000000e+01 5.826924780073265003e-02 4.066220768809531566e-02 7.587628791336997747e-02
3.400000000000000000e+01 5.824309249874204397e-02 4.062588124249900956e-02 7.586030375498507838e-02
3.600000000000000000e+01 5.822967819403856993e-02 4.056371897723325126e-02 7.589563741084388859e-02
3.800000000000000000e+01 5.820843282466133667e-02 4.054658016512024954e-02 7.587028548420242380e-02
4.100000000000000000e+01 5.819680173105249571e-02 4.052638865304991622e-02 7.586721480905507520e-02
4.300000000000000000e+01 5.819310872660329176e-02 4.051850822010018977e-02 7.586770923310640069e-02
4.600000000000000000e+01 5.807930712277690338e-02 4.046109633291798680e-02 7.569751791263581997e-02
4.900000000000000000e+01 5.806633476944019628e-02 4.045845088173206927e-02 7.567421865714832330e-02
5.200000000000000000e+01 5.804797599557787180e-02 4.044592304444734332e-02 7.565002894670840028e-02
5.500000000000000000e+01 5.805438283520440029e-02 4.045139765863596526e-02 7.565736801177283533e-02
5.800000000000000000e+01 5.804087043118973804e-02 4.045236189005335659e-02 7.562937897232611950e-02
6.200000000000000000e+01 5.803383797562370466e-02 4.044451891660273690e-02 7.562315703464467243e-02
6.600000000000000000e+01 5.803514365106821060e-02 4.044824835180825529e-02 7.562203895032816592e-02
7.000000000000000000e+01 5.802893495031943155e-02 4.043994375416337661e-02 7.561792614647548649e-02
7.400000000000000000e+01 5.803176993504166603e-02 4.044109837527822687e-02 7.562244149480509825e-02
7.900000000000000000e+01 5.802756613896539045e-02 4.043854232172337804e-02 7.561658995620740287e-02
8.300000000000000000e+01 5.802329843087742495e-02 4.043823502126300817e-02 7.560836184049184172e-02
8.900000000000000000e+01 5.802130027829358744e-02 4.043740713063127823e-02 7.560519342595589665e-02
9.400000000000000000e+01 5.802058234500388073e-02 4.043155609346072571e-02 7.560960859654702881e-02
1.000000000000000000e+02 5.801738049679746462e-02 4.043029889388890380e-02 7.560446209970603237e-02
1.060000000000000000e+02 5.801655340474098921e-02 4.042907974968103918e-02 7.560402705980093230e-02
1.130000000000000000e+02 5.802088727553685737e-02 4.043465265907731504e-02 7.560712189199639277e-02
1.200000000000000000e+02 5.802219496884693933e-02 4.043519669783347814e-02 7.560919323986040053e-02
1.270000000000000000e+02 5.802211669894555973e-02 4.043584294284884029e-02 7.560839045504227918e-02
1.350000000000000000e+02 5.802136275451630354e-02 4.043454438225103226e-02 7.560818112678158176e-02
1.430000000000000000e+02 5.802111851517111063e-02 4.043539695315763460e-02 7.560684007718458666e-02
1.520000000000000000e+02 5.802090473783513142e-02 4.043473989847506944e-02 7.560706957719519339e-02
1.620000000000000000e+02 5.802143000376721454e-02 4.043451538128543798e-02 7.560834462624899110e-02
1.720000000000000000e+02 5.802149368294825388e-02 4.043427850233852205e-02 7.560870886355798570e-02
1.830000000000000000e+02 5.802197661250829697e-02 4.043508410050670326e-02 7.560886912450989761e-02
1.940000000000000000e+02 5.802084012733151747e-02 4.043453221782225548e-02 7.560714803684077945e-02
2.060000000000000000e+02 5.802064489883681370e-02 4.043452360904677134e-02 7.560676618862685605e-02
2.190000000000000000e+02 5.801994978295018507e-02 4.043466644112944652e-02 7.560523312477092361e-02
2.330000000000000000e+02 5.801887259197732044e-02 4.043416816282486420e-02 7.560357702112976974e-02
2.470000000000000000e+02 5.801944465686877800e-02 4.043516091348864361e-02 7.560372840024891239e-02
2.620000000000000000e+02 5.801960643536100554e-02 4.043543209267908695e-02 7.560378077804291719e-02
2.790000000000000000e+02 5.801917728967964649e-02 4.043504601583717412e-02 7.560330856352212581e-02
2.960000000000000000e+02 5.801900355921437574e-02 4.043473413900604968e-02 7.560327297942270874e-02
3.140000000000000000e+02 5.801999576700230671e-02 4.043581027660393679e-02 7.560418125740067663e-02
3.340000000000000000e+02 5.801825741461167502e-02 4.043333260531950524e-02 7.560318222390384479e-02
3.550000000000000000e+02 5.801986208340773749e-02 4.043722584368085460e-02 7.560249832313462037e-02
3.770000000000000000e+02 5.802093942960103584e-02 4.043766438946422292e-02 7.560421446973784876e-02
4.000000000000000000e+02 5.802180439544220997e-02 4.043839174068872278e-02 7.560521705019569716e-02


==> plots/data/bistable/overD/excess_risk_over_D_by_N19_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.739103564371665203e-02 2.285119627406831735e-03 3.249695166002647406e-02
3.000000000000000000e+00 2.201930806040763855e-02 5.842033357820772960e-03 3.819658276299450761e-02
4.000000000000000000e+00 2.440101591249306881e-02 8.547691766549611603e-03 4.025434005843652602e-02
5.000000000000000000e+00 2.832305338233709335e-02 9.627416758575736699e-03 4.701869000609845001e-02
6.000000000000000000e+00 3.151984093710780144e-02 1.199505670325368492e-02 5.104462517096192142e-02
7.000000000000000000e+00 3.077230555936694145e-02 1.194473849008023322e-02 4.959987262865364621e-02
8.000000000000000000e+00 3.270950665076573921e-02 1.355541811591460394e-02 5.186359518561687448e-02
9.000000000000000000e+00 3.292930884614897514e+04 9.999999999999999988e-15 2.610700206529965799e+05
1.000000000000000000e+01 3.383920444507167122e+04 9.999999999999999988e-15 2.619328637854229310e+05
1.100000000000000000e+01 3.487091976439565042e+04 9.999999999999999988e-15 2.629161006004245719e+05
1.200000000000000000e+01 1.043728025216298738e+04 9.999999999999999988e-15 5.219835941189372534e+04
1.300000000000000000e+01 8.515597662503210813e+03 9.999999999999999988e-15 4.727146662727090006e+04
1.400000000000000000e+01 2.662891953582184578e+04 9.999999999999999988e-15 1.463693981367884262e+05
1.500000000000000000e+01 9.722435358286912378e+04 9.999999999999999988e-15 4.016573386515059974e+05
1.600000000000000000e+01 5.464377009804966860e+06 9.999999999999999988e-15 4.124536790590544045e+07
1.700000000000000000e+01 1.862572021737494873e+12 9.999999999999999988e-15 1.475757533136133008e+13
1.800000000000000000e+01 1.862361013365238525e+12 9.999999999999999988e-15 1.476096654349698047e+13
1.900000000000000000e+01 4.601106199822017578e+12 9.999999999999999988e-15 3.641406939454446094e+13
2.000000000000000000e+01 4.601983727591774414e+12 9.999999999999999988e-15 3.642021880333026562e+13
2.100000000000000000e+01 4.624706321536575195e+12 9.999999999999999988e-15 3.638874970139338281e+13
2.200000000000000000e+01 5.865028920989590820e+12 9.999999999999999988e-15 4.625915861881192969e+13
2.400000000000000000e+01 9.248211240769960938e+12 9.999999999999999988e-15 7.277196216189521875e+13
2.500000000000000000e+01 9.369931364715810547e+12 9.999999999999999988e-15 7.288744856104898438e+13
2.700000000000000000e+01 1.498290600845974414e+13 9.999999999999999988e-15 1.110754363458455312e+14
2.800000000000000000e+01 2.167851249478501172e+13 9.999999999999999988e-15 1.643857270641625938e+14
3.000000000000000000e+01 2.231276389290666797e+13 9.999999999999999988e-15 1.645982172532809062e+14
3.200000000000000000e+01 6.999390857960735156e+13 9.999999999999999988e-15 4.384316688747976250e+14
3.400000000000000000e+01 7.062894784107312500e+13 9.999999999999999988e-15 4.344090844624568125e+14
3.600000000000000000e+01 1.244336436314525781e+14 9.999999999999999988e-15 8.616426383937396250e+14
3.800000000000000000e+01 1.285861405618132031e+14 9.999999999999999988e-15 8.652543422780712500e+14
4.100000000000000000e+01 7.280207655877087500e+13 9.999999999999999988e-15 4.025583050968084375e+14
4.300000000000000000e+01 2.807967521268407031e+13 9.999999999999999988e-15 1.258916669385338438e+14
4.600000000000000000e+01 2.068356742330477734e+13 9.999999999999999988e-15 9.432708887557885938e+13
4.900000000000000000e+01 2.462423499261026953e+13 9.999999999999999988e-15 1.057540961731144219e+14
5.200000000000000000e+01 8.928904201771019531e+12 9.999999999999999988e-15 3.244780403652025000e+13
5.500000000000000000e+01 2.553992447754814844e+13 9.999999999999999988e-15 1.108949940043605938e+14
5.800000000000000000e+01 9.110171429071009375e+13 9.999999999999999988e-15 5.100963681770753750e+14
6.200000000000000000e+01 1.533880703878929500e+15 9.999999999999999988e-15 7.719803379206720000e+15
6.600000000000000000e+01 2.217406743846135254e+12 9.999999999999999988e-15 5.191574761055858398e+12
7.000000000000000000e+01 2.631102935240566895e+12 9.999999999999999988e-15 7.210088011350246094e+12
7.400000000000000000e+01 7.754595000000000000e+05 nan nan
7.900000000000000000e+01 3.021366886400000000e+12 nan nan
8.300000000000000000e+01 nan nan nan
8.900000000000000000e+01 nan nan nan
9.400000000000000000e+01 nan nan nan
1.000000000000000000e+02 nan nan nan
1.060000000000000000e+02 nan nan nan
1.130000000000000000e+02 nan nan nan
1.200000000000000000e+02 nan nan nan
1.270000000000000000e+02 nan nan nan
1.350000000000000000e+02 nan nan nan
1.430000000000000000e+02 nan nan nan
1.520000000000000000e+02 nan nan nan
1.620000000000000000e+02 nan nan nan
1.720000000000000000e+02 nan nan nan
1.830000000000000000e+02 nan nan nan
1.940000000000000000e+02 nan nan nan
2.060000000000000000e+02 nan nan nan
2.190000000000000000e+02 nan nan nan
2.330000000000000000e+02 nan nan nan
2.470000000000000000e+02 nan nan nan
2.620000000000000000e+02 nan nan nan
2.790000000000000000e+02 nan nan nan
2.960000000000000000e+02 nan nan nan
3.140000000000000000e+02 nan nan nan
3.340000000000000000e+02 nan nan nan
3.550000000000000000e+02 nan nan nan
3.770000000000000000e+02 nan nan nan
4.000000000000000000e+02 nan nan nan


==> plots/data/bistable/overD/excess_risk_over_D_by_N200_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 4.211182473227381706e-03 4.262696843502981718e-04 7.996095262104464807e-03
3.000000000000000000e+00 3.988395056997736006e-03 4.784237234767806102e-04 7.498366390518691402e-03
4.000000000000000000e+00 3.420967143028974533e-03 2.172337536521483370e-04 6.624700532405800729e-03
5.000000000000000000e+00 2.917694558467095241e-03 1.599631365199159772e-04 5.675425980414274506e-03
6.000000000000000000e+00 2.693899422107885137e-03 1.731850323940416214e-04 5.214613811821728652e-03
7.000000000000000000e+00 2.170776283795324609e-03 9.999999999999999988e-15 4.373822575132690904e-03
8.000000000000000000e+00 1.855539478128775954e-03 9.999999999999999988e-15 3.884717566266013018e-03
9.000000000000000000e+00 1.563451665788306855e-03 3.394856840569946896e-06 3.123508474736043546e-03
1.000000000000000000e+01 1.277918659980059601e-03 9.999999999999999988e-15 2.690731840078422650e-03
1.100000000000000000e+01 1.204749525034761294e-03 9.999999999999999988e-15 2.566828020110728352e-03
1.200000000000000000e+01 1.053025735018309206e-03 9.999999999999999988e-15 2.277881433442742465e-03
1.300000000000000000e+01 9.442972738421909771e-04 9.999999999999999988e-15 2.100173620184316546e-03
1.400000000000000000e+01 7.926401225025377908e-04 9.999999999999999988e-15 1.677698603922570843e-03
1.500000000000000000e+01 7.711978820831669754e-04 9.999999999999999988e-15 1.780084052266749876e-03
1.600000000000000000e+01 6.393322579848851337e-04 9.999999999999999988e-15 1.357046607078997956e-03
1.700000000000000000e+01 6.194782842309601864e-04 9.999999999999999988e-15 1.295130009296430402e-03
1.800000000000000000e+01 5.502962952353603878e-04 9.999999999999999988e-15 1.267229953126921063e-03
1.900000000000000000e+01 5.673589998878014740e-04 9.999999999999999988e-15 1.459233560667175331e-03
2.000000000000000000e+01 8.309485257692964541e-04 9.999999999999999988e-15 3.750208624342742970e-03
2.100000000000000000e+01 8.990457983297043274e-04 9.999999999999999988e-15 3.918432627240272213e-03
2.200000000000000000e+01 5.449811859155792018e-04 9.999999999999999988e-15 1.382625018170634225e-03
2.400000000000000000e+01 6.246676981239337447e-04 9.999999999999999988e-15 2.083260141447915419e-03
2.500000000000000000e+01 5.429400711515578468e-04 9.999999999999999988e-15 1.924242991318265376e-03
2.700000000000000000e+01 4.546514974966460736e-04 9.999999999999999988e-15 2.049269335637748327e-03
2.800000000000000000e+01 2.989550479621054242e-04 9.999999999999999988e-15 1.063089807810506989e-03
3.000000000000000000e+01 3.121650106550077908e-04 9.999999999999999988e-15 1.393018123507922630e-03
3.200000000000000000e+01 2.591484220981025706e-04 9.999999999999999988e-15 1.151236952170711344e-03
3.400000000000000000e+01 1.575799058931200700e-04 9.999999999999999988e-15 4.377993476235281624e-04
3.600000000000000000e+01 1.462980390745845791e-04 9.999999999999999988e-15 4.294621792893689709e-04
3.800000000000000000e+01 1.125529139850793141e-04 9.999999999999999988e-15 2.495143586502567338e-04
4.100000000000000000e+01 1.077217952267043726e-04 9.999999999999999988e-15 2.417121303394347671e-04
4.300000000000000000e+01 1.041602395162044559e-04 9.999999999999999988e-15 2.350948748224032756e-04
4.600000000000000000e+01 8.761989613503828878e-05 9.999999999999999988e-15 1.939817371479106087e-04
4.900000000000000000e+01 7.541719787695910782e-05 9.999999999999999988e-15 1.653263696494885993e-04
5.200000000000000000e+01 7.290825302182686607e-05 9.999999999999999988e-15 1.603366510389254789e-04
5.500000000000000000e+01 7.212702212200383656e-05 9.999999999999999988e-15 1.599178952534847150e-04
5.800000000000000000e+01 7.087888968726474559e-05 9.999999999999999988e-15 1.587358343934477175e-04
6.200000000000000000e+01 7.068176122023335517e-05 9.999999999999999988e-15 1.581899918302742550e-04
6.600000000000000000e+01 7.017951979075102975e-05 9.999999999999999988e-15 1.575301626846238741e-04
7.000000000000000000e+01 7.032499703048718253e-05 9.999999999999999988e-15 1.578064709660870928e-04
7.400000000000000000e+01 6.966490877857722808e-05 9.999999999999999988e-15 1.569769750134120991e-04
7.900000000000000000e+01 6.932903427999310985e-05 9.999999999999999988e-15 1.564634816048925180e-04
8.300000000000000000e+01 6.821261941543828322e-05 9.999999999999999988e-15 1.550019002688169756e-04
8.900000000000000000e+01 6.807376378977399178e-05 9.999999999999999988e-15 1.549169967643350572e-04
9.400000000000000000e+01 6.813206433283387775e-05 9.999999999999999988e-15 1.549870801522955659e-04
1.000000000000000000e+02 6.793727148609225730e-05 9.999999999999999988e-15 1.550012531955315327e-04
1.060000000000000000e+02 6.796140799754842043e-05 9.999999999999999988e-15 1.551164902477587945e-04
1.130000000000000000e+02 6.775161496837729680e-05 9.999999999999999988e-15 1.548579422058392265e-04
1.200000000000000000e+02 6.774129178666044027e-05 9.999999999999999988e-15 1.548399671859474738e-04
1.270000000000000000e+02 6.764608129590972418e-05 9.999999999999999988e-15 1.546921458347657609e-04
1.350000000000000000e+02 6.746649936909913925e-05 9.999999999999999988e-15 1.541325118202902184e-04
1.430000000000000000e+02 6.746943859070597682e-05 9.999999999999999988e-15 1.541864162191760993e-04
1.520000000000000000e+02 6.746352145607185924e-05 9.999999999999999988e-15 1.541531997444265919e-04
1.620000000000000000e+02 6.736790104847993610e-05 9.999999999999999988e-15 1.539539578891838199e-04
1.720000000000000000e+02 6.727419656726851827e-05 9.999999999999999988e-15 1.536982063913752000e-04
1.830000000000000000e+02 6.723191207432439875e-05 9.999999999999999988e-15 1.535685560786222538e-04
1.940000000000000000e+02 6.723325990757682269e-05 9.999999999999999988e-15 1.535841565107658397e-04
2.060000000000000000e+02 6.725694868237042101e-05 9.999999999999999988e-15 1.536059475981579176e-04
2.190000000000000000e+02 6.728573024853783102e-05 9.999999999999999988e-15 1.536341482683356379e-04
2.330000000000000000e+02 6.732389044827868929e-05 9.999999999999999988e-15 1.538057239530833220e-04
2.470000000000000000e+02 6.734349824455421185e-05 9.999999999999999988e-15 1.537870471561702819e-04
2.620000000000000000e+02 6.728445839598862221e-05 9.999999999999999988e-15 1.536647066596471916e-04
2.790000000000000000e+02 6.724914529362042992e-05 9.999999999999999988e-15 1.536007012654056283e-04
2.960000000000000000e+02 6.722318452527058219e-05 9.999999999999999988e-15 1.534875964245636839e-04
3.140000000000000000e+02 6.722542752868321259e-05 9.999999999999999988e-15 1.534754815420428977e-04
3.340000000000000000e+02 6.712104580704665602e-05 9.999999999999999988e-15 1.531361308253699385e-04
3.550000000000000000e+02 6.708669900490349391e-05 9.999999999999999988e-15 1.530238027240207331e-04
3.770000000000000000e+02 6.705729701176703350e-05 9.999999999999999988e-15 1.528646887481194695e-04
4.000000000000000000e+02 6.707798123291770786e-05 9.999999999999999988e-15 1.529372657500541405e-04


==> plots/data/bistable/overD/excess_risk_over_D_by_N200_theirs.csv <==
N y ym yp
2.000000000000000000e+00 8.104261631766954480e-03 1.941651404099302598e-03 1.426687185943460723e-02
3.000000000000000000e+00 8.115842007100582123e-03 2.281577579165071715e-03 1.395010643503609253e-02
4.000000000000000000e+00 8.906470301250616131e-03 2.983438836539792881e-03 1.482950176596143851e-02
5.000000000000000000e+00 8.930229271451631604e-03 1.299759197271380812e-03 1.656069934563188240e-02
6.000000000000000000e+00 9.438010243078073444e-03 1.545580180813159107e-03 1.733044030534298952e-02
7.000000000000000000e+00 1.013573367769519430e-02 2.102390873933946899e-03 1.816907648145644344e-02
8.000000000000000000e+00 1.048747031018137932e-02 2.558396326271748442e-03 1.841654429409100846e-02
9.000000000000000000e+00 1.073916737611095053e-02 3.001742751429645889e-03 1.847659200079225517e-02
1.000000000000000000e+01 1.122359698638319969e-02 3.637802576104193740e-03 1.880939139666220478e-02
1.100000000000000000e+01 1.131465472280979156e-02 3.887122093135682126e-03 1.874218735248390014e-02
1.200000000000000000e+01 1.101422728970646858e-02 3.508059641790288452e-03 1.852039493762264871e-02
1.300000000000000000e+01 1.105099124833941460e-02 3.503585360315902147e-03 1.859839713636292705e-02
1.400000000000000000e+01 1.099459889034430128e-02 3.509799332653071834e-03 1.847939844803552986e-02
1.500000000000000000e+01 1.091366726905107498e-02 3.490485927747074245e-03 1.833684861035507485e-02
1.600000000000000000e+01 1.031879545189440250e-02 3.321020444461032263e-03 1.731657045932777361e-02
1.700000000000000000e+01 2.252268185839056969e-02 9.999999999999999988e-15 8.788279240102518652e-02
1.800000000000000000e+01 5.478018762854238582e-02 9.999999999999999988e-15 2.812445487979089442e-01
1.900000000000000000e+01 4.496745015300499665e-02 9.999999999999999988e-15 1.963295407260978176e-01
2.000000000000000000e+01 1.387072777239760912e-01 9.999999999999999988e-15 6.757441931452502493e-01
2.100000000000000000e+01 1.076444985907680091e-01 9.999999999999999988e-15 5.155029746038471972e-01
2.200000000000000000e+01 2.853393337184873535e-01 9.999999999999999988e-15 1.348689481149037528e+00
2.400000000000000000e+01 2.787604065185102509e-01 9.999999999999999988e-15 1.204988135793778836e+00
2.500000000000000000e+01 2.652917513526820703e-01 9.999999999999999988e-15 1.169192003277834901e+00
2.700000000000000000e+01 1.514640592640110528e+00 9.999999999999999988e-15 8.954031284874092833e+00
2.800000000000000000e+01 4.527777473228828065e+00 9.999999999999999988e-15 2.696371254393629258e+01
3.000000000000000000e+01 1.055110565113136545e+01 9.999999999999999988e-15 5.471145004233482467e+01
3.200000000000000000e+01 4.891803447234754465e+00 9.999999999999999988e-15 1.735118146710824405e+01
3.400000000000000000e+01 4.382033396822711069e+01 9.999999999999999988e-15 2.012002465403965914e+02
3.600000000000000000e+01 1.641775630166133340e+02 9.999999999999999988e-15 7.332928441118824594e+02
3.800000000000000000e+01 5.736630600970238447e+01 9.999999999999999988e-15 1.822467229152048844e+02
4.100000000000000000e+01 5.526360947291055936e+02 9.999999999999999988e-15 2.350150960547883187e+03
4.300000000000000000e+01 8.759131680627664309e+02 9.999999999999999988e-15 3.153277259169890385e+03
4.600000000000000000e+01 1.993038779894510981e+03 9.999999999999999988e-15 5.841639286298812294e+03
4.900000000000000000e+01 3.767036610265573017e+03 9.999999999999999988e-15 1.905822890096761330e+04
5.200000000000000000e+01 5.128983682632446289e+03 9.999999999999999988e-15 1.700558316541956083e+04
5.500000000000000000e+01 1.685852072588602823e+04 9.999999999999999988e-15 8.576716296598786721e+04
5.800000000000000000e+01 3.131143253389994425e+04 9.999999999999999988e-15 1.198484669661886583e+05
6.200000000000000000e+01 1.516836012363433838e+05 9.999999999999999988e-15 7.240343022206890164e+05
6.600000000000000000e+01 7.019511051951090805e+06 9.999999999999999988e-15 3.497659553808935732e+07
7.000000000000000000e+01 1.139423987445831299e+06 9.999999999999999988e-15 7.499488812183644623e+06
7.400000000000000000e+01 1.792856848367267230e+05 9.999999999999999988e-15 9.582645245213869493e+05
7.900000000000000000e+01 3.691832171644548653e+05 9.999999999999999988e-15 1.798592333084234037e+06
8.300000000000000000e+01 5.948932403326034546e+03 9.999999999999999988e-15 1.435950521022858084e+04
8.900000000000000000e+01 2.866020202636718750e-01 4.321560264344784241e-02 5.299884378838959353e-01
9.400000000000000000e+01 1.435344219207763672e+00 nan nan
1.000000000000000000e+02 nan nan nan
1.060000000000000000e+02 nan nan nan
1.130000000000000000e+02 nan nan nan
1.200000000000000000e+02 nan nan nan
1.270000000000000000e+02 nan nan nan
1.350000000000000000e+02 nan nan nan
1.430000000000000000e+02 nan nan nan
1.520000000000000000e+02 nan nan nan
1.620000000000000000e+02 nan nan nan
1.720000000000000000e+02 nan nan nan
1.830000000000000000e+02 nan nan nan
1.940000000000000000e+02 nan nan nan
2.060000000000000000e+02 nan nan nan
2.190000000000000000e+02 nan nan nan
2.330000000000000000e+02 nan nan nan
2.470000000000000000e+02 nan nan nan
2.620000000000000000e+02 nan nan nan
2.790000000000000000e+02 nan nan nan
2.960000000000000000e+02 nan nan nan
3.140000000000000000e+02 nan nan nan
3.340000000000000000e+02 nan nan nan
3.550000000000000000e+02 nan nan nan
3.770000000000000000e+02 nan nan nan
4.000000000000000000e+02 nan nan nan


==> plots/data/bistable/overD/excess_risk_over_D_by_N62_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 7.695455026502410860e-03 9.999999999999999988e-15 1.610000941980499825e-02
3.000000000000000000e+00 7.183277475026746302e-03 9.999999999999999988e-15 1.557948131414273879e-02
4.000000000000000000e+00 7.132825402853389292e-03 9.999999999999999988e-15 1.989017022887374850e-02
5.000000000000000000e+00 7.450802251696586609e-03 9.999999999999999988e-15 2.188870150746780041e-02
6.000000000000000000e+00 8.038644387852400541e-03 9.999999999999999988e-15 2.439455670740801538e-02
7.000000000000000000e+00 5.448224774833458454e-03 9.999999999999999988e-15 1.301119913541074792e-02
8.000000000000000000e+00 5.690777145597773583e-03 9.999999999999999988e-15 1.348980250333180197e-02
9.000000000000000000e+00 6.294519419801265954e-03 9.999999999999999988e-15 1.540907912212182221e-02
1.000000000000000000e+01 5.597069842527464985e-03 9.999999999999999988e-15 1.169899045275299421e-02
1.100000000000000000e+01 6.547639629085703732e-03 9.999999999999999988e-15 1.402462636087763517e-02
1.200000000000000000e+01 8.110076608621360691e-03 9.999999999999999988e-15 2.277970085255235852e-02
1.300000000000000000e+01 9.669405699241906404e-03 9.999999999999999988e-15 2.286735607941688120e-02
1.400000000000000000e+01 1.092042565627101246e-02 9.999999999999999988e-15 2.703166945888323819e-02
1.500000000000000000e+01 2.116369809664320201e-02 9.999999999999999988e-15 8.394542294781057179e-02
1.600000000000000000e+01 1.334791054129406442e-02 9.999999999999999988e-15 3.767328467567532257e-02
1.700000000000000000e+01 1.397729985546902753e-02 9.999999999999999988e-15 3.759982167839757278e-02
1.800000000000000000e+01 1.059127346222036616e-02 9.999999999999999988e-15 2.778225978622751030e-02
1.900000000000000000e+01 1.102805422488017939e-02 9.999999999999999988e-15 2.758333149995062517e-02
2.000000000000000000e+01 1.451214409826206975e-02 9.999999999999999988e-15 5.245317582033522802e-02
2.100000000000000000e+01 1.614889090706128627e-02 9.999999999999999988e-15 5.613875132017603214e-02
2.200000000000000000e+01 1.016048751807829831e-02 9.999999999999999988e-15 2.408470472612253555e-02
2.400000000000000000e+01 1.028203295451627676e-02 9.999999999999999988e-15 2.764682009651727584e-02
2.500000000000000000e+01 1.350658199165385119e-02 9.999999999999999988e-15 4.655681214404738116e-02
2.700000000000000000e+01 7.851943681089323945e-03 9.999999999999999988e-15 1.894119420579445240e-02
2.800000000000000000e+01 7.907936032400661105e-03 9.999999999999999988e-15 2.093172647854141255e-02
3.000000000000000000e+01 6.257779292354825884e-03 9.999999999999999988e-15 1.576830299431126320e-02
3.200000000000000000e+01 5.658462800056440756e-03 9.999999999999999988e-15 1.370740176445248322e-02
3.400000000000000000e+01 5.201473185176534557e-03 9.999999999999999988e-15 1.317996196538234049e-02
3.600000000000000000e+01 4.957160889413596110e-03 9.999999999999999988e-15 1.197078932343685967e-02
3.800000000000000000e+01 4.843568752524636707e-03 9.999999999999999988e-15 1.183735679142058211e-02
4.100000000000000000e+01 4.542778143634980566e-03 9.999999999999999988e-15 1.119438345859614242e-02
4.300000000000000000e+01 4.491928926654509269e-03 9.999999999999999988e-15 1.116186839533862829e-02
4.600000000000000000e+01 4.122609858920138308e-03 9.999999999999999988e-15 1.001969628474064927e-02
4.900000000000000000e+01 3.978783907465792240e-03 9.999999999999999988e-15 9.111523080061151997e-03
5.200000000000000000e+01 3.809652966689706325e-03 9.999999999999999988e-15 8.754190220947305826e-03
5.500000000000000000e+01 3.821076894989043019e-03 9.999999999999999988e-15 8.804768568399729337e-03
5.800000000000000000e+01 3.777701317934164301e-03 9.999999999999999988e-15 8.751111462756963610e-03
6.200000000000000000e+01 3.744749284426992283e-03 9.999999999999999988e-15 8.700148402890022989e-03
6.600000000000000000e+01 3.712665384227875620e-03 9.999999999999999988e-15 8.637886240560185488e-03
7.000000000000000000e+01 3.711749846843304113e-03 9.999999999999999988e-15 8.640392503567264487e-03
7.400000000000000000e+01 3.703785023996412299e-03 9.999999999999999988e-15 8.617549412808747644e-03
7.900000000000000000e+01 3.709026221865011855e-03 9.999999999999999988e-15 8.620560868538110558e-03
8.300000000000000000e+01 3.697055123363194532e-03 9.999999999999999988e-15 8.591863942165893844e-03
8.900000000000000000e+01 3.681455651530995965e-03 9.999999999999999988e-15 8.556145999760296494e-03
9.400000000000000000e+01 3.677011707016693883e-03 9.999999999999999988e-15 8.554258685414014088e-03
1.000000000000000000e+02 3.672364015073981136e-03 9.999999999999999988e-15 8.544827437539152110e-03
1.060000000000000000e+02 3.675590529989373415e-03 9.999999999999999988e-15 8.548197540204466663e-03
1.130000000000000000e+02 3.667987614486870832e-03 9.999999999999999988e-15 8.536213747045785435e-03
1.200000000000000000e+02 3.664640852851638094e-03 9.999999999999999988e-15 8.531005770338870309e-03
1.270000000000000000e+02 3.662201910628937185e-03 9.999999999999999988e-15 8.523866635246844445e-03
1.350000000000000000e+02 3.662086217445903458e-03 9.999999999999999988e-15 8.522009352940000670e-03
1.430000000000000000e+02 3.658681180847148887e-03 9.999999999999999988e-15 8.517589381752748226e-03
1.520000000000000000e+02 3.657152588857570663e-03 9.999999999999999988e-15 8.517513138704836673e-03
1.620000000000000000e+02 3.656959471603234754e-03 9.999999999999999988e-15 8.513234688824852792e-03
1.720000000000000000e+02 3.647291538072749972e-03 9.999999999999999988e-15 8.496109993846565761e-03
1.830000000000000000e+02 3.638892426655123465e-03 9.999999999999999988e-15 8.483896439960850189e-03
1.940000000000000000e+02 3.637800390909736500e-03 9.999999999999999988e-15 8.483652752381805676e-03
2.060000000000000000e+02 3.638194603505932271e-03 9.999999999999999988e-15 8.484315881061075745e-03
2.190000000000000000e+02 3.636993713371339254e-03 9.999999999999999988e-15 8.481855151992021349e-03
2.330000000000000000e+02 3.638483178292517550e-03 9.999999999999999988e-15 8.481728353835411502e-03
2.470000000000000000e+02 3.637588034810808942e-03 9.999999999999999988e-15 8.480690659732019812e-03
2.620000000000000000e+02 3.635920110051908075e-03 9.999999999999999988e-15 8.478600201884753038e-03
2.790000000000000000e+02 3.635140890158557788e-03 9.999999999999999988e-15 8.477491086786656180e-03
2.960000000000000000e+02 3.635893950558966026e-03 9.999999999999999988e-15 8.478704248553561515e-03
3.140000000000000000e+02 3.635405251770862378e-03 9.999999999999999988e-15 8.477753939856374349e-03
3.340000000000000000e+02 3.636854122911851398e-03 9.999999999999999988e-15 8.479399314023527978e-03
3.550000000000000000e+02 3.636482011036908709e-03 9.999999999999999988e-15 8.478810540922551361e-03
3.770000000000000000e+02 3.635078130779826559e-03 9.999999999999999988e-15 8.475625661067662936e-03
4.000000000000000000e+02 3.634912295941224777e-03 9.999999999999999988e-15 8.476308619917835921e-03


==> plots/data/bistable/overD/excess_risk_over_D_by_N62_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.258252374827861786e-02 3.532158837111132668e-03 2.163288865944610478e-02
3.000000000000000000e+00 1.364129750678936583e-02 3.975473494465383770e-03 2.330712151911334962e-02
4.000000000000000000e+00 1.358037286748488802e-02 2.579537855421490389e-03 2.458120787954828565e-02
5.000000000000000000e+00 1.620790439968307697e-02 4.367469165514843710e-03 2.804833963385131024e-02
6.000000000000000000e+00 1.506973073507348639e-02 2.173106750205015467e-03 2.796635471994195904e-02
7.000000000000000000e+00 1.580942686026294910e-02 2.898496660316921339e-03 2.872035706020897861e-02
8.000000000000000000e+00 1.594264277567465984e-02 2.499395482588897405e-03 2.938589006876042228e-02
9.000000000000000000e+00 1.612157188355922699e-02 2.481180513631111098e-03 2.976196325348734462e-02
1.000000000000000000e+01 1.653006191675861561e-02 3.628112682429759581e-03 2.943201115108746990e-02
1.100000000000000000e+01 1.622228417545557022e-02 3.593022658191285731e-03 2.885154569271985298e-02
1.200000000000000000e+01 1.581457528906564033e-02 3.979937813004348970e-03 2.764921276512693343e-02
1.300000000000000000e+01 2.189717236983900417e+00 9.999999999999999988e-15 1.725080299162096864e+01
1.400000000000000000e+01 2.377789152786135674e+00 9.999999999999999988e-15 1.794277766438177224e+01
1.500000000000000000e+01 6.657020061587293647e+00 9.999999999999999988e-15 5.188838627394699898e+01
1.600000000000000000e+01 2.320684827557609609e+01 9.999999999999999988e-15 1.399147689405171491e+02
1.700000000000000000e+01 1.836869097780436277e+01 9.999999999999999988e-15 1.052798480881728551e+02
1.800000000000000000e+01 3.334649677660005551e+01 9.999999999999999988e-15 1.887333529092154549e+02
1.900000000000000000e+01 3.318935525328075897e+01 9.999999999999999988e-15 1.868148969824389667e+02
2.000000000000000000e+01 4.424005775758996606e+01 9.999999999999999988e-15 2.432880103519549095e+02
2.100000000000000000e+01 2.693967026031653589e+01 9.999999999999999988e-15 1.311331115646475212e+02
2.200000000000000000e+01 8.415227346803294495e+01 9.999999999999999988e-15 4.639085067718549453e+02
2.400000000000000000e+01 1.874768047740702457e+02 9.999999999999999988e-15 1.268975498787832066e+03
2.500000000000000000e+01 1.246287544415293524e+02 9.999999999999999988e-15 8.352670796101317592e+02
2.700000000000000000e+01 2.353051329985028133e+02 9.999999999999999988e-15 1.034361160680869943e+03
2.800000000000000000e+01 3.944996912682351535e+02 9.999999999999999988e-15 1.875091638703762555e+03
3.000000000000000000e+01 4.486152774652776429e+02 9.999999999999999988e-15 1.543838313404145310e+03
3.200000000000000000e+01 9.299598203684823829e+02 9.999999999999999988e-15 2.858741481828786164e+03
3.400000000000000000e+01 5.654389350249742165e+03 9.999999999999999988e-15 2.626710397196463964e+04
3.600000000000000000e+01 6.274496842668950558e+04 9.999999999999999988e-15 4.160638820936077391e+05
3.800000000000000000e+01 1.036571890693505557e+05 9.999999999999999988e-15 6.730796772455412429e+05
4.100000000000000000e+01 2.373712745002508163e+05 9.999999999999999988e-15 9.415264249559962191e+05
4.300000000000000000e+01 3.083664301808674936e+05 9.999999999999999988e-15 1.131470577077940106e+06
4.600000000000000000e+01 3.273462864612340927e+05 9.999999999999999988e-15 1.330011978435302153e+06
4.900000000000000000e+01 4.496172174273170531e+06 9.999999999999999988e-15 2.506938171027548239e+07
5.200000000000000000e+01 8.460509947868506610e+07 9.999999999999999988e-15 6.154322435736461878e+08
5.500000000000000000e+01 7.981979229856586456e+07 9.999999999999999988e-15 5.166150519365081787e+08
5.800000000000000000e+01 2.323353058647750318e+08 9.999999999999999988e-15 1.329036799410304546e+09
6.200000000000000000e+01 1.129165196377262306e+10 9.999999999999999988e-15 8.825827572618687439e+10
6.600000000000000000e+01 7.342215150365894318e+09 9.999999999999999988e-15 5.326847032437379456e+10
7.000000000000000000e+01 9.455228004736152649e+09 9.999999999999999988e-15 5.326307709184585571e+10
7.400000000000000000e+01 1.712004408329834461e+09 9.999999999999999988e-15 1.025806453535835075e+10
7.900000000000000000e+01 1.744456786965506384e+06 9.999999999999999988e-15 5.170710566986690275e+06
8.300000000000000000e+01 5.546500387369791279e+05 4.577796872473164694e+04 1.063522108749226667e+06
8.900000000000000000e+01 9.648371124267578125e+01 nan nan
9.400000000000000000e+01 nan nan nan
1.000000000000000000e+02 nan nan nan
1.060000000000000000e+02 nan nan nan
1.130000000000000000e+02 nan nan nan
1.200000000000000000e+02 nan nan nan
1.270000000000000000e+02 nan nan nan
1.350000000000000000e+02 nan nan nan
1.430000000000000000e+02 nan nan nan
1.520000000000000000e+02 nan nan nan
1.620000000000000000e+02 nan nan nan
1.720000000000000000e+02 nan nan nan
1.830000000000000000e+02 nan nan nan
1.940000000000000000e+02 nan nan nan
2.060000000000000000e+02 nan nan nan
2.190000000000000000e+02 nan nan nan
2.330000000000000000e+02 nan nan nan
2.470000000000000000e+02 nan nan nan
2.620000000000000000e+02 nan nan nan
2.790000000000000000e+02 nan nan nan
2.960000000000000000e+02 nan nan nan
3.140000000000000000e+02 nan nan nan
3.340000000000000000e+02 nan nan nan
3.550000000000000000e+02 nan nan nan
3.770000000000000000e+02 nan nan nan
4.000000000000000000e+02 nan nan nan


==> plots/data/bistable/overD/test_risk_over_D_by_N19_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.143704998306930065e-01 1.860721800918563873e-01 2.426688195695296257e-01
3.000000000000000000e+00 2.028542061646779471e-01 1.677682455290254171e-01 2.379401668003304771e-01
4.000000000000000000e+00 1.903473662678152323e-01 1.452457503837345509e-01 2.354489821518959136e-01
5.000000000000000000e+00 1.768696014769375324e-01 1.292535304344958613e-01 2.244856725193792035e-01
6.000000000000000000e+00 1.681377311081936055e-01 1.209557632110982994e-01 2.153196990052889115e-01
7.000000000000000000e+00 1.530982605957736664e-01 1.049670241857561248e-01 2.012294970057912080e-01
8.000000000000000000e+00 1.407517852106442147e-01 9.193356635043851977e-02 1.895700040708498957e-01
9.000000000000000000e+00 1.330067308153957129e-01 8.461751384377871887e-02 1.813959477870127068e-01
1.000000000000000000e+01 1.223769789406408820e-01 7.751853203172240359e-02 1.672354258495593604e-01
1.100000000000000000e+01 1.139906592046221051e-01 6.904189246302344651e-02 1.589394259462207637e-01
1.200000000000000000e+01 1.047463812477265749e-01 6.537371079422744924e-02 1.441190517012256866e-01
1.300000000000000000e+01 9.720651095267385244e-02 5.896095667588405892e-02 1.354520652294636529e-01
1.400000000000000000e+01 9.006876770096521045e-02 5.596553348174299058e-02 1.241720019201874303e-01
1.500000000000000000e+01 8.288247049010048773e-02 5.147815858316096699e-02 1.142867823970400154e-01
1.600000000000000000e+01 7.881798199377954006e-02 4.926728564199471527e-02 1.083686783455643649e-01
1.700000000000000000e+01 7.746767951175570488e-02 4.834431241575702642e-02 1.065910466077543833e-01
1.800000000000000000e+01 7.380770589224994183e-02 4.658172952181674487e-02 1.010336822626831388e-01
1.900000000000000000e+01 7.086111923369269039e-02 4.728870343240952623e-02 9.443353503497585455e-02
2.000000000000000000e+01 6.892009060053776170e-02 4.454458594235283925e-02 9.329559525872269110e-02
2.100000000000000000e+01 6.672970096891124581e-02 4.169584657432316016e-02 9.176355536349933839e-02
2.200000000000000000e+01 6.467975951575984095e-02 4.246339081667133142e-02 8.689612821484835048e-02
2.400000000000000000e+01 6.186938739847391844e-02 4.298740822811615570e-02 8.075136656883168118e-02
2.500000000000000000e+01 6.053989027471592260e-02 4.225363164091457124e-02 7.882614890851727396e-02
2.700000000000000000e+01 5.913682041379312443e-02 4.159354335064285868e-02 7.668009747694339018e-02
2.800000000000000000e+01 5.947886337526142597e-02 4.096745111513173943e-02 7.799027563539111252e-02
3.000000000000000000e+01 5.852570404143383337e-02 4.089401392445657368e-02 7.615739415841109305e-02
3.200000000000000000e+01 5.841260915622115135e-02 4.080801531931813053e-02 7.601720299312417217e-02
3.400000000000000000e+01 5.835054900186757015e-02 4.072386458967672263e-02 7.597723341405841768e-02
3.600000000000000000e+01 5.830145716511955095e-02 4.062816636513240376e-02 7.597474796510669814e-02
3.800000000000000000e+01 5.826212190246830153e-02 4.059091901961407733e-02 7.593332478532252572e-02
4.100000000000000000e+01 5.823807744309306145e-02 4.055844997385546491e-02 7.591770491233065798e-02
4.300000000000000000e+01 5.823236828049024177e-02 4.054881861181332259e-02 7.591591794916716096e-02
4.600000000000000000e+01 5.809666115480164456e-02 4.047760393420841984e-02 7.571571837539486927e-02
4.900000000000000000e+01 5.807743415546914173e-02 4.047008090825791882e-02 7.568478740268036464e-02
5.200000000000000000e+01 5.805643240455538034e-02 4.045550454199769302e-02 7.565736026711306073e-02
5.500000000000000000e+01 5.806143543062110973e-02 4.045901709668303647e-02 7.566385376455918299e-02
5.800000000000000000e+01 5.804643139708787203e-02 4.045904936491011294e-02 7.563381342926563111e-02
6.200000000000000000e+01 5.803705356083810329e-02 4.044851205694045826e-02 7.562559506473574833e-02
6.600000000000000000e+01 5.803742275262872147e-02 4.045133034999457561e-02 7.562351515526286039e-02
7.000000000000000000e+01 5.803076387383043766e-02 4.044257503185116898e-02 7.561895271580970634e-02
7.400000000000000000e+01 5.803333622558663057e-02 4.044327744610960729e-02 7.562339500506365386e-02
7.900000000000000000e+01 5.802846703833589720e-02 4.043959729564616801e-02 7.561733678102562639e-02
8.300000000000000000e+01 5.802390173388024402e-02 4.043888351229395911e-02 7.560891995546653588e-02
8.900000000000000000e+01 5.802168720401823521e-02 4.043788723869851803e-02 7.560548716933795932e-02
9.400000000000000000e+01 5.802085444641610218e-02 4.043186854892007187e-02 7.560984034391213249e-02
1.000000000000000000e+02 5.801757269849380089e-02 4.043060026622583014e-02 7.560454513076177163e-02
1.060000000000000000e+02 5.801667975417027640e-02 4.042924185521311331e-02 7.560411765312743948e-02
1.130000000000000000e+02 5.802097171545028687e-02 4.043472200542784500e-02 7.560722142547272873e-02
1.200000000000000000e+02 5.802226543892174959e-02 4.043525151834915371e-02 7.560927935949435241e-02
1.270000000000000000e+02 5.802217657522609068e-02 4.043589298623462280e-02 7.560846016421755855e-02
1.350000000000000000e+02 5.802141502499580383e-02 4.043459255618990500e-02 7.560823749380170267e-02
1.430000000000000000e+02 5.802116469324877096e-02 4.043543410212776384e-02 7.560689528436978502e-02
1.520000000000000000e+02 5.802094866521656513e-02 4.043477309559726646e-02 7.560712423483587075e-02
1.620000000000000000e+02 5.802147183567285538e-02 4.043454130529193502e-02 7.560840236605377573e-02
1.720000000000000000e+02 5.802152973289290833e-02 4.043430459028404117e-02 7.560875487550178242e-02
1.830000000000000000e+02 5.802201079980780912e-02 4.043510627758488407e-02 7.560891532203073417e-02
1.940000000000000000e+02 5.802086954160282778e-02 4.043454989778183517e-02 7.560718918542382039e-02
2.060000000000000000e+02 5.802067392505705357e-02 4.043454265435948713e-02 7.560680519575462000e-02
2.190000000000000000e+02 5.801997485104948282e-02 4.043468381153557389e-02 7.560526589056339175e-02
2.330000000000000000e+02 5.801889727202554775e-02 4.043418403707668002e-02 7.560361050697442242e-02
2.470000000000000000e+02 5.801946712502589060e-02 4.043517631213545266e-02 7.560375793791632160e-02
2.620000000000000000e+02 5.801962886471301317e-02 4.043544705565063624e-02 7.560381067377539011e-02
2.790000000000000000e+02 5.801919785638650490e-02 4.043505760860015286e-02 7.560333810417285694e-02
2.960000000000000000e+02 5.801902420353144407e-02 4.043474897513088528e-02 7.560329943193200286e-02
3.140000000000000000e+02 5.802001547999680042e-02 4.043582312751223262e-02 7.560420783248136822e-02
3.340000000000000000e+02 5.801827565301209688e-02 4.043334385695896566e-02 7.560320744906523505e-02
3.550000000000000000e+02 5.801987768306086229e-02 4.043723268686257033e-02 7.560252267925915426e-02
3.770000000000000000e+02 5.802095440837243961e-02 4.043767075469203998e-02 7.560423806205283925e-02
4.000000000000000000e+02 5.802181929660340381e-02 4.043839799901204068e-02 7.560524059419476695e-02


==> plots/data/bistable/overD/test_risk_over_D_by_N19_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.899900178735454970e-01 1.831936992742413950e-01 1.967863364728495990e-01
3.000000000000000000e+00 1.882153603558739119e-01 1.806102183206231837e-01 1.958205023911246401e-01
4.000000000000000000e+00 1.803783783689141273e-01 1.671273550372670835e-01 1.936294017005611712e-01
5.000000000000000000e+00 1.616168264299631119e-01 1.498498653089199995e-01 1.733837875510062243e-01
6.000000000000000000e+00 1.502238223329186440e-01 1.341697502493933158e-01 1.662778944164439721e-01
7.000000000000000000e+00 1.376470330481728011e-01 1.206313086883532559e-01 1.546627574079923462e-01
8.000000000000000000e+00 1.280524833127856255e-01 1.139253041486145979e-01 1.421796624769566530e-01
9.000000000000000000e+00 1.342993494288871625e+04 9.999999999999999988e-15 1.064744148773606430e+05
1.000000000000000000e+01 1.378896753036805057e+04 9.999999999999999988e-15 1.068137521522887546e+05
1.100000000000000000e+01 1.402231902124918997e+04 9.999999999999999988e-15 1.070292344008993241e+05
1.200000000000000000e+01 4.745390713435364887e+03 9.999999999999999988e-15 2.446328387247843784e+04
1.300000000000000000e+01 3.309378410721042655e+03 9.999999999999999988e-15 1.893226304244302446e+04
1.400000000000000000e+01 1.019775722342372501e+04 9.999999999999999988e-15 5.858340310399534792e+04
1.500000000000000000e+01 6.813453119412530214e+04 9.999999999999999988e-15 3.152856907234893879e+05
1.600000000000000000e+01 5.399682116395059042e+06 9.999999999999999988e-15 3.559276817896009237e+07
1.700000000000000000e+01 1.284718198293860596e+12 9.999999999999999988e-15 1.016607817265039648e+13
1.800000000000000000e+01 1.283584792956673096e+12 9.999999999999999988e-15 1.016755394283342773e+13
1.900000000000000000e+01 3.174294938821297363e+12 9.999999999999999988e-15 2.508517494448667188e+13
2.000000000000000000e+01 3.174966151442873535e+12 9.999999999999999988e-15 2.508947158066137891e+13
2.100000000000000000e+01 3.813248250255769043e+12 9.999999999999999988e-15 2.602607191149034375e+13
2.200000000000000000e+01 4.103072161806568359e+12 9.999999999999999988e-15 3.191817340276023438e+13
2.400000000000000000e+01 6.691504404561929688e+12 9.999999999999999988e-15 5.044862905604864844e+13
2.500000000000000000e+01 6.916450918181321289e+12 9.999999999999999988e-15 5.069806201156085156e+13
2.700000000000000000e+01 1.089036931655525781e+13 9.999999999999999988e-15 7.712905728862465625e+13
2.800000000000000000e+01 1.540339026623290625e+13 9.999999999999999988e-15 1.137164515607155781e+14
3.000000000000000000e+01 1.616434633850876758e+13 9.999999999999999988e-15 1.141909848673212656e+14
3.200000000000000000e+01 8.679662998140320312e+13 9.999999999999999988e-15 5.917348375237306250e+14
3.400000000000000000e+01 8.823017356013273438e+13 9.999999999999999988e-15 5.915417226873841250e+14
3.600000000000000000e+01 1.665321444583480625e+14 9.999999999999999988e-15 1.211384957947071250e+15
3.800000000000000000e+01 1.708638567855315625e+14 9.999999999999999988e-15 1.215293131913519250e+15
4.100000000000000000e+01 1.000911423174263125e+14 9.999999999999999988e-15 5.695391348324871250e+14
4.300000000000000000e+01 4.149039243366885156e+13 9.999999999999999988e-15 2.148944663688863750e+14
4.600000000000000000e+01 3.729002204902919531e+13 9.999999999999999988e-15 2.004392627667573125e+14
4.900000000000000000e+01 2.836365364165451953e+13 9.999999999999999988e-15 1.310965054019489844e+14
5.200000000000000000e+01 2.231401049863044922e+13 9.999999999999999988e-15 9.885667255736795312e+13
5.500000000000000000e+01 3.073486681367332422e+13 9.999999999999999988e-15 1.165352543553885469e+14
5.800000000000000000e+01 5.059865629865617188e+13 9.999999999999999988e-15 1.902297324688382500e+14
6.200000000000000000e+01 4.681708894224082500e+14 9.999999999999999988e-15 2.202770614082882500e+15
6.600000000000000000e+01 2.269951677064746875e+13 9.999999999999999988e-15 8.971488076057912500e+13
7.000000000000000000e+01 6.026777691844768555e+12 9.999999999999999988e-15 1.787875357937096875e+13
7.400000000000000000e+01 1.832447000000000000e+06 nan nan
7.900000000000000000e+01 1.309413809848320000e+14 nan nan
8.300000000000000000e+01 nan nan nan
8.900000000000000000e+01 nan nan nan
9.400000000000000000e+01 nan nan nan
1.000000000000000000e+02 nan nan nan
1.060000000000000000e+02 nan nan nan
1.130000000000000000e+02 nan nan nan
1.200000000000000000e+02 nan nan nan
1.270000000000000000e+02 nan nan nan
1.350000000000000000e+02 nan nan nan
1.430000000000000000e+02 nan nan nan
1.520000000000000000e+02 nan nan nan
1.620000000000000000e+02 nan nan nan
1.720000000000000000e+02 nan nan nan
1.830000000000000000e+02 nan nan nan
1.940000000000000000e+02 nan nan nan
2.060000000000000000e+02 nan nan nan
2.190000000000000000e+02 nan nan nan
2.330000000000000000e+02 nan nan nan
2.470000000000000000e+02 nan nan nan
2.620000000000000000e+02 nan nan nan
2.790000000000000000e+02 nan nan nan
2.960000000000000000e+02 nan nan nan
3.140000000000000000e+02 nan nan nan
3.340000000000000000e+02 nan nan nan
3.550000000000000000e+02 nan nan nan
3.770000000000000000e+02 nan nan nan
4.000000000000000000e+02 nan nan nan


==> plots/data/bistable/overD/test_risk_over_D_by_N200_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.069887870457023382e-01 1.718479257177077946e-01 2.421296483736968819e-01
3.000000000000000000e+00 1.911314120516180992e-01 1.447960070093332052e-01 2.374668170939029932e-01
4.000000000000000000e+00 1.749885515115844614e-01 1.184490127679053706e-01 2.315280902552635522e-01
5.000000000000000000e+00 1.576735908844663359e-01 9.810721403204253344e-02 2.172399677368901383e-01
6.000000000000000000e+00 1.445677730080205947e-01 8.824900927438998621e-02 2.008865367416511893e-01
7.000000000000000000e+00 1.251933697688703828e-01 6.897893494996618080e-02 1.814078045877745848e-01
8.000000000000000000e+00 1.081603169829274264e-01 5.024310037296177839e-02 1.660775335928930674e-01
9.000000000000000000e+00 9.687145330584219505e-02 3.946698365281314097e-02 1.542759229588712422e-01
1.000000000000000000e+01 8.368898080031310360e-02 2.807293692464037788e-02 1.393050246759858224e-01
1.100000000000000000e+01 7.173517295511071257e-02 1.463356569031667997e-02 1.288367802199047452e-01
1.200000000000000000e+01 5.945700015035981778e-02 8.943225428339487970e-03 1.099707748723801476e-01
1.300000000000000000e+01 4.952548100300191436e-02 1.105038356778019482e-03 9.794592364922580230e-02
1.400000000000000000e+01 4.203498395630352741e-02 9.999999999999999988e-15 8.429372241911574359e-02
1.500000000000000000e+01 3.148841912601104548e-02 9.999999999999999988e-15 6.746310412735967432e-02
1.600000000000000000e+01 2.661707900157731996e-02 9.999999999999999988e-15 5.944388419137383583e-02
1.700000000000000000e+01 2.432934812895837240e-02 9.999999999999999988e-15 5.608839380596893770e-02
1.800000000000000000e+01 1.930828336147290616e-02 9.999999999999999988e-15 4.810199649322614845e-02
1.900000000000000000e+01 1.569887019528929881e-02 9.999999999999999988e-15 3.879000164215287011e-02
2.000000000000000000e+01 1.331828014493415500e-02 9.999999999999999988e-15 3.617083434148562343e-02
2.100000000000000000e+01 1.105372985633342429e-02 9.999999999999999988e-15 3.109082686968781678e-02
2.200000000000000000e+01 7.952921181640704162e-03 9.999999999999999988e-15 2.499992383228527917e-02
2.400000000000000000e+01 5.785342911470555023e-03 9.999999999999999988e-15 1.868337483382390141e-02
2.500000000000000000e+01 3.865562766653359624e-03 9.999999999999999988e-15 1.218028198705773876e-02
2.700000000000000000e+01 1.693970816177170491e-03 9.999999999999999988e-15 5.214744222829326495e-03
2.800000000000000000e+01 1.270790343975628954e-03 9.999999999999999988e-15 4.172166617105015247e-03
3.000000000000000000e+01 7.926287898953887634e-04 9.999999999999999988e-15 2.439398044980113991e-03
3.200000000000000000e+01 6.205581477540059740e-04 9.999999999999999988e-15 1.940395623246730841e-03
3.400000000000000000e+01 4.315893085428494365e-04 9.999999999999999988e-15 1.074106339454637595e-03
3.600000000000000000e+01 3.442153631567634875e-04 9.999999999999999988e-15 8.698762367890926781e-04
3.800000000000000000e+01 2.722695601278246613e-04 9.999999999999999988e-15 6.063860148447812112e-04
4.100000000000000000e+01 2.375303025322258175e-04 9.999999999999999988e-15 5.393793706349075175e-04
4.300000000000000000e+01 2.257448106017060643e-04 9.999999999999999988e-15 5.244320854576712361e-04
4.600000000000000000e+01 1.597981861702161557e-04 1.744072939396332797e-06 3.178522994010359514e-04
4.900000000000000000e+01 1.283893658410306671e-04 3.106344802470702550e-05 2.257152836573543086e-04
5.200000000000000000e+01 1.172823983021468590e-04 2.891826682732420251e-05 2.056465297769695020e-04
5.500000000000000000e+01 1.139817355806371779e-04 2.541049969816411562e-05 2.025529714631102538e-04
5.800000000000000000e+01 1.084360603348007575e-04 2.185342985917604125e-05 1.950186908104254737e-04
6.200000000000000000e+01 1.037269184583540922e-04 1.766516211208815884e-05 1.897886748046200391e-04
6.600000000000000000e+01 1.010283690069021107e-04 1.600791271810626478e-05 1.860488252956979567e-04
7.000000000000000000e+01 9.960533888412707859e-05 1.427738295612803019e-05 1.849332948121261270e-04
7.400000000000000000e+01 9.780034694510202065e-05 1.288980281983691343e-05 1.827108910703671143e-04
7.900000000000000000e+01 9.533459539549464501e-05 1.008535102591908892e-05 1.805838397650702011e-04
8.300000000000000000e+01 9.315211055612356028e-05 8.159497061790559362e-06 1.781447240504565612e-04
8.900000000000000000e+01 9.256609865815335070e-05 7.439608117490331706e-06 1.776925891988163832e-04
9.400000000000000000e+01 9.223695466668384291e-05 7.050922608799588482e-06 1.774229867245680973e-04
1.000000000000000000e+02 9.166909052282790071e-05 6.229025208521099706e-06 1.771091558371347017e-04
1.060000000000000000e+02 9.143778640918753808e-05 5.910003131043902336e-06 1.769655696873311738e-04
1.130000000000000000e+02 9.095891512818828084e-05 5.550863514750589006e-06 1.763669667416259727e-04
1.200000000000000000e+02 9.075828082435084831e-05 5.274627084308583275e-06 1.762419345643930998e-04
1.270000000000000000e+02 9.058143755661755825e-05 5.128353643336710393e-06 1.760345214698983926e-04
1.350000000000000000e+02 9.028351951201329939e-05 5.202233540583704003e-06 1.753648054834428948e-04
1.430000000000000000e+02 9.018863609829470840e-05 5.027278974010468784e-06 1.753499932225789345e-04
1.520000000000000000e+02 9.016165267894393764e-05 5.044112398213526833e-06 1.752791929596743620e-04
1.620000000000000000e+02 9.002869993916344505e-05 5.037361248405361458e-06 1.750200386299215422e-04
1.720000000000000000e+02 8.991194747901924678e-05 5.097191644762324417e-06 1.747267033132761556e-04
1.830000000000000000e+02 8.985046576981403632e-05 5.125515943344379258e-06 1.745754155962836798e-04
1.940000000000000000e+02 8.982549269376249867e-05 5.067629320478389847e-06 1.745833560670466075e-04
2.060000000000000000e+02 8.982349582235353558e-05 5.052565242809431922e-06 1.745944264018976528e-04
2.190000000000000000e+02 8.979942737141755060e-05 5.004088894212786352e-06 1.745947658486223149e-04
2.330000000000000000e+02 8.982838583430445545e-05 4.894012101097031673e-06 1.747627595675118792e-04
2.470000000000000000e+02 8.983413583033932049e-05 4.943792804080831237e-06 1.747244788565978097e-04
2.620000000000000000e+02 8.976870560672978172e-05 4.955216727879331812e-06 1.745821944855802316e-04
2.790000000000000000e+02 8.972814007771982836e-05 4.935780012814815361e-06 1.745205001426248549e-04
2.960000000000000000e+02 8.970587293788412353e-05 5.006113705941430824e-06 1.744056321698268298e-04
3.140000000000000000e+02 8.970430379425427269e-05 5.022809003085300611e-06 1.743857985854232583e-04
3.340000000000000000e+02 8.959495280199310252e-05 5.141794925586168569e-06 1.740481106784000365e-04
3.550000000000000000e+02 8.955807618349354016e-05 5.197693721851554200e-06 1.739184586451355261e-04
3.770000000000000000e+02 8.953068419259579969e-05 5.311020258211155212e-06 1.737503481269804442e-04
4.000000000000000000e+02 8.953927582903513361e-05 5.264503002240630879e-06 1.738140486558296363e-04


==> plots/data/bistable/overD/test_risk_over_D_by_N200_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.898924500371018953e-01 1.831313848897982988e-01 1.966535151844054918e-01
3.000000000000000000e+00 1.876555606722831726e-01 1.807701089054550014e-01 1.945410124391113438e-01
4.000000000000000000e+00 1.858642675603429384e-01 1.779794727590359726e-01 1.937490623616499041e-01
5.000000000000000000e+00 1.580942953005433083e-01 1.458285575416210511e-01 1.703600330594655654e-01
6.000000000000000000e+00 1.350467672261098928e-01 1.184259453754455266e-01 1.516675890767742452e-01
7.000000000000000000e+00 1.261653358427186900e-01 1.166505423002967973e-01 1.356801293851405688e-01
8.000000000000000000e+00 1.237085169802109447e-01 1.148077590513332524e-01 1.326092749090886369e-01
9.000000000000000000e+00 1.180983842350542545e-01 1.075195085587132976e-01 1.286772599113951976e-01
1.000000000000000000e+01 1.038356581702828407e-01 9.126882987513852685e-02 1.164024864654271546e-01
1.100000000000000000e+01 1.003597745050986562e-01 8.871384760284285742e-02 1.120057014073544549e-01
1.200000000000000000e+01 9.434909373521804810e-02 8.488661411725570427e-02 1.038115733531803919e-01
1.300000000000000000e+01 9.337709719936053421e-02 8.401378688329420863e-02 1.027404075154268598e-01
1.400000000000000000e+01 8.625842180723945762e-02 7.695033787395773317e-02 9.556650574052118208e-02
1.500000000000000000e+01 8.547954338913162087e-02 7.601793891301185380e-02 9.494114786525138794e-02
1.600000000000000000e+01 8.023284523126979206e-02 6.701204895077750301e-02 9.345364151176208112e-02
1.700000000000000000e+01 8.171629711675147678e-02 4.008763422624794098e-02 1.233449600072550056e-01
1.800000000000000000e+01 9.113532886840403080e-02 9.999999999999999988e-15 2.412219868107385035e-01
1.900000000000000000e+01 7.366467174142599106e-02 9.999999999999999988e-15 1.710340995304706346e-01
2.000000000000000000e+01 1.581591912060199834e-01 9.999999999999999988e-15 5.243652906866627106e-01
2.100000000000000000e+01 1.411019155833249383e-01 9.999999999999999988e-15 4.537509634869452135e-01
2.200000000000000000e+01 3.728230992952982770e-01 9.999999999999999988e-15 1.166188857786141231e+00
2.400000000000000000e+01 4.894922165937411473e-01 9.999999999999999988e-15 1.360142603246647264e+00
2.500000000000000000e+01 6.613366691356835636e-01 9.999999999999999988e-15 2.073536701270424221e+00
2.700000000000000000e+01 1.676862311743510192e+00 9.999999999999999988e-15 6.359483356673159449e+00
2.800000000000000000e+01 5.336691853415686637e+00 9.999999999999999988e-15 2.014701140906410259e+01
3.000000000000000000e+01 1.355379245684404488e+01 9.999999999999999988e-15 4.212069743472498828e+01
3.200000000000000000e+01 1.527345036649300347e+01 9.999999999999999988e-15 4.844623198445520273e+01
3.400000000000000000e+01 7.337749819209177815e+01 9.999999999999999988e-15 2.394026261452809194e+02
3.600000000000000000e+01 2.575631583978732237e+02 9.999999999999999988e-15 6.535818968693558872e+02
3.800000000000000000e+01 1.337024004689107244e+02 9.999999999999999988e-15 3.389564720527259851e+02
4.100000000000000000e+01 8.878521425326665621e+02 9.999999999999999988e-15 1.976402418226647569e+03
4.300000000000000000e+01 1.492953041811784033e+03 9.999999999999999988e-15 3.863117668989620142e+03
4.600000000000000000e+01 5.859550951321919456e+03 9.999999999999999988e-15 1.201201322563235954e+04
4.900000000000000000e+01 6.557892251133918762e+03 9.999999999999999988e-15 2.387987439445730342e+04
5.200000000000000000e+01 1.101656048766771892e+04 9.999999999999999988e-15 3.657450955435771175e+04
5.500000000000000000e+01 4.798827343750000000e+04 9.999999999999999988e-15 2.544064553626670386e+05
5.800000000000000000e+01 5.679495327822367108e+04 9.999999999999999988e-15 1.555338864234130015e+05
6.200000000000000000e+01 2.379759322427113948e+05 9.999999999999999988e-15 6.584869711049484322e+05
6.600000000000000000e+01 3.170601221847534180e+07 9.999999999999999988e-15 1.840741877229578197e+08
7.000000000000000000e+01 1.908588878345489502e+06 9.999999999999999988e-15 1.185872086938640289e+07
7.400000000000000000e+01 2.999314336736043333e+05 9.999999999999999988e-15 1.629807837549688062e+06
7.900000000000000000e+01 4.082388042232414009e+05 9.999999999999999988e-15 1.988535633332449012e+06
8.300000000000000000e+01 1.761071323585510254e+04 9.999999999999999988e-15 4.250967437239107676e+04
8.900000000000000000e+01 1.022817879915237427e+00 5.947119826622560002e-01 1.450923777168218853e+00
9.400000000000000000e+01 6.351106643676757812e+00 nan nan
1.000000000000000000e+02 nan nan nan
1.060000000000000000e+02 nan nan nan
1.130000000000000000e+02 nan nan nan
1.200000000000000000e+02 nan nan nan
1.270000000000000000e+02 nan nan nan
1.350000000000000000e+02 nan nan nan
1.430000000000000000e+02 nan nan nan
1.520000000000000000e+02 nan nan nan
1.620000000000000000e+02 nan nan nan
1.720000000000000000e+02 nan nan nan
1.830000000000000000e+02 nan nan nan
1.940000000000000000e+02 nan nan nan
2.060000000000000000e+02 nan nan nan
2.190000000000000000e+02 nan nan nan
2.330000000000000000e+02 nan nan nan
2.470000000000000000e+02 nan nan nan
2.620000000000000000e+02 nan nan nan
2.790000000000000000e+02 nan nan nan
2.960000000000000000e+02 nan nan nan
3.140000000000000000e+02 nan nan nan
3.340000000000000000e+02 nan nan nan
3.550000000000000000e+02 nan nan nan
3.770000000000000000e+02 nan nan nan
4.000000000000000000e+02 nan nan nan


==> plots/data/bistable/overD/test_risk_over_D_by_N62_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.097651938286920481e-01 1.747621962491170688e-01 2.447681914082670274e-01
3.000000000000000000e+00 1.939638240728527308e-01 1.466477868850895316e-01 2.412798612606159299e-01
4.000000000000000000e+00 1.785793158342130482e-01 1.202484945596387356e-01 2.369101371087873609e-01
5.000000000000000000e+00 1.621412336147235178e-01 9.984929448910742633e-02 2.244331727403396093e-01
6.000000000000000000e+00 1.502050872950349003e-01 8.878968649525029178e-02 2.116204880948195088e-01
7.000000000000000000e+00 1.285699529592723989e-01 7.121598526176182997e-02 1.859239206567829816e-01
8.000000000000000000e+00 1.122034696357635114e-01 5.269832692629398962e-02 1.717086123452330471e-01
9.000000000000000000e+00 1.024700607182846140e-01 4.326091504816141631e-02 1.616792063884078257e-01
1.000000000000000000e+01 8.835450247230862419e-02 3.136350963061979025e-02 1.453454953139974581e-01
1.100000000000000000e+01 7.744977189455919120e-02 1.847966812367843326e-02 1.364198756654399491e-01
1.200000000000000000e+01 6.691742351540597156e-02 1.426605075957262242e-02 1.195687962712393138e-01
1.300000000000000000e+01 5.839104470942402259e-02 4.580056184002007091e-03 1.122020332348460381e-01
1.400000000000000000e+01 5.219134827711968683e-02 1.496016974126802845e-03 1.028866795801125777e-01
1.500000000000000000e+01 5.263394749636063352e-02 9.999999999999999988e-15 1.287958652959593220e-01
1.600000000000000000e+01 3.946655051671162789e-02 9.999999999999999988e-15 8.697795889337317510e-02
1.700000000000000000e+01 3.766377388031590806e-02 9.999999999999999988e-15 8.197438872450801828e-02
1.800000000000000000e+01 2.947518422903764798e-02 9.999999999999999988e-15 6.917023542024437754e-02
1.900000000000000000e+01 2.672618570189418466e-02 9.999999999999999988e-15 6.204536273065051899e-02
2.000000000000000000e+01 2.701181255118475025e-02 9.999999999999999988e-15 7.889829671767285835e-02
2.100000000000000000e+01 2.638727369473296488e-02 9.999999999999999988e-15 8.025885757675690901e-02
2.200000000000000000e+01 1.748157143871746297e-02 9.999999999999999988e-15 4.544139919978455733e-02
2.400000000000000000e+01 1.525432858458467857e-02 9.999999999999999988e-15 4.415538228874436172e-02
2.500000000000000000e+01 1.646553080414984646e-02 9.999999999999999988e-15 5.546865519816127077e-02
2.700000000000000000e+01 8.946583661478749519e-03 9.999999999999999988e-15 2.110398371762189224e-02
2.800000000000000000e+01 8.806628248445727905e-03 9.999999999999999988e-15 2.371342685769115693e-02
3.000000000000000000e+01 6.705987135016282068e-03 9.999999999999999988e-15 1.670174762499412185e-02
3.200000000000000000e+01 5.962140365227242000e-03 9.999999999999999988e-15 1.440861153945079652e-02
3.400000000000000000e+01 5.408828409902828767e-03 9.999999999999999988e-15 1.367137122864118051e-02
3.600000000000000000e+01 5.089623057453233727e-03 9.999999999999999988e-15 1.220125030762499695e-02
3.800000000000000000e+01 4.948998917825520039e-03 9.999999999999999988e-15 1.203470879772288588e-02
4.100000000000000000e+01 4.624228010773852489e-03 9.999999999999999988e-15 1.135337178712624018e-02
4.300000000000000000e+01 4.567711021688107380e-03 9.999999999999999988e-15 1.131632098885432605e-02
4.600000000000000000e+01 4.159873648556337671e-03 9.999999999999999988e-15 1.008530296977087730e-02
4.900000000000000000e+01 4.003311142999639756e-03 9.999999999999999988e-15 9.148515178376736418e-03
5.200000000000000000e+01 3.828497227611175283e-03 9.999999999999999988e-15 8.778798809583368210e-03
5.500000000000000000e+01 3.837814122865287111e-03 9.999999999999999988e-15 8.826315687397409335e-03
5.800000000000000000e+01 3.792449038276875847e-03 9.999999999999999988e-15 8.770331256630486960e-03
6.200000000000000000e+01 3.756286246546854720e-03 9.999999999999999988e-15 8.716489379851640601e-03
6.600000000000000000e+01 3.722747325203575649e-03 9.999999999999999988e-15 8.652631765476264877e-03
7.000000000000000000e+01 3.720817279827315360e-03 9.999999999999999988e-15 8.653990102593465267e-03
7.400000000000000000e+01 3.712012504668867671e-03 9.999999999999999988e-15 8.628681585425826764e-03
7.900000000000000000e+01 3.715907128935214132e-03 9.999999999999999988e-15 8.629933527391161346e-03
8.300000000000000000e+01 3.703213393843422189e-03 9.999999999999999988e-15 8.600200010321606969e-03
8.900000000000000000e+01 3.687236233114769227e-03 9.999999999999999988e-15 8.564059350618921651e-03
9.400000000000000000e+01 3.682570622913772240e-03 9.999999999999999988e-15 8.562008242636195282e-03
1.000000000000000000e+02 3.677675553869145467e-03 9.999999999999999988e-15 8.552237435528757883e-03
1.060000000000000000e+02 3.680790588987292722e-03 9.999999999999999988e-15 8.555509162102303139e-03
1.130000000000000000e+02 3.672985631662110343e-03 9.999999999999999988e-15 8.543367305938118217e-03
1.200000000000000000e+02 3.669527832850386865e-03 9.999999999999999988e-15 8.538007635806907358e-03
1.270000000000000000e+02 3.667048310793082685e-03 9.999999999999999988e-15 8.530812549881430784e-03
1.350000000000000000e+02 3.666899741801898926e-03 9.999999999999999988e-15 8.528929229873727022e-03
1.430000000000000000e+02 3.663452963640641876e-03 9.999999999999999988e-15 8.524465157569049989e-03
1.520000000000000000e+02 3.661883277042458310e-03 9.999999999999999988e-15 8.524352768202394723e-03
1.620000000000000000e+02 3.661666405605501495e-03 9.999999999999999988e-15 8.520047161898986615e-03
1.720000000000000000e+02 3.651967771171863667e-03 9.999999999999999988e-15 8.502895360685686077e-03
1.830000000000000000e+02 3.643560624671712041e-03 9.999999999999999988e-15 8.490684827836872048e-03
1.940000000000000000e+02 3.642451158763530209e-03 9.999999999999999988e-15 8.490419424764571524e-03
2.060000000000000000e+02 3.642836004170627810e-03 9.999999999999999988e-15 8.491067814761077762e-03
2.190000000000000000e+02 3.641623288179592684e-03 9.999999999999999988e-15 8.488583581218456242e-03
2.330000000000000000e+02 3.643106541858287528e-03 9.999999999999999988e-15 8.488452597327748525e-03
2.470000000000000000e+02 3.642200736067024991e-03 9.999999999999999988e-15 8.487398599387281292e-03
2.620000000000000000e+02 3.640524668905224196e-03 9.999999999999999988e-15 8.485296123261704473e-03
2.790000000000000000e+02 3.639743596068001352e-03 9.999999999999999988e-15 8.484188676121585948e-03
2.960000000000000000e+02 3.640496003451213717e-03 9.999999999999999988e-15 8.485400157578154232e-03
3.140000000000000000e+02 3.640004960592098989e-03 9.999999999999999988e-15 8.484442616224871503e-03
3.340000000000000000e+02 3.641449232721546189e-03 9.999999999999999988e-15 8.486082430854651262e-03
3.550000000000000000e+02 3.641072373284259811e-03 9.999999999999999988e-15 8.485491001062498567e-03
3.770000000000000000e+02 3.639668123165999084e-03 9.999999999999999988e-15 8.482307601026160826e-03
4.000000000000000000e+02 3.639497011439137616e-03 9.999999999999999988e-15 8.482982952668770282e-03


==> plots/data/bistable/overD/test_risk_over_D_by_N62_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.898479765901962824e-01 1.830582694606615046e-01 1.966376837197310601e-01
3.000000000000000000e+00 1.879383679479360580e-01 1.808907063194789000e-01 1.949860295763932161e-01
4.000000000000000000e+00 1.844594574843843870e-01 1.751289263651938932e-01 1.937899886035748809e-01
5.000000000000000000e+00 1.635968048746387071e-01 1.494246406133185878e-01 1.777689691359588264e-01
6.000000000000000000e+00 1.416288542871673994e-01 1.249059390199521585e-01 1.583517695543826542e-01
7.000000000000000000e+00 1.299171328234175748e-01 1.158219326801616933e-01 1.440123329666734564e-01
8.000000000000000000e+00 1.238728881192703996e-01 1.106215887718017543e-01 1.371241874667390448e-01
9.000000000000000000e+00 1.176215084269642830e-01 1.043941572284670383e-01 1.308488596254615277e-01
1.000000000000000000e+01 1.081887505327661786e-01 9.675516301103667671e-02 1.196223380544956805e-01
1.100000000000000000e+01 1.034452429351707253e-01 9.173537486738342350e-02 1.151551110029580272e-01
1.200000000000000000e+01 9.643226908519864082e-02 8.481669278430928327e-02 1.080478453860879984e-01
1.300000000000000000e+01 7.214528555050492287e-01 9.999999999999999988e-15 5.065181139032310043e+00
1.400000000000000000e+01 8.302899847428003577e-01 9.999999999999999988e-15 5.354023111496979404e+00
1.500000000000000000e+01 2.066899874713271856e+00 9.999999999999999988e-15 1.516033079919837867e+01
1.600000000000000000e+01 1.005376858656139483e+01 9.999999999999999988e-15 6.228842243369303588e+01
1.700000000000000000e+01 7.844920104524741866e+00 9.999999999999999988e-15 4.504132419768638584e+01
1.800000000000000000e+01 1.573219189847198685e+01 9.999999999999999988e-15 8.336643276423312443e+01
1.900000000000000000e+01 1.663650310889352113e+01 9.999999999999999988e-15 8.370102553902725617e+01
2.000000000000000000e+01 2.435073706589173526e+01 9.999999999999999988e-15 1.119138728924577038e+02
2.100000000000000000e+01 1.748411124783645576e+01 9.999999999999999988e-15 5.967858648008754585e+01
2.200000000000000000e+01 4.458054370388466481e+01 9.999999999999999988e-15 2.102954020176424876e+02
2.400000000000000000e+01 1.181530301319047140e+02 9.999999999999999988e-15 6.390330089230122894e+02
2.500000000000000000e+01 1.263614014423219487e+02 9.999999999999999988e-15 5.648103004081342533e+02
2.700000000000000000e+01 2.402358141933800653e+02 9.999999999999999988e-15 1.102934237489633460e+03
2.800000000000000000e+01 3.008313016904285178e+02 9.999999999999999988e-15 1.366703765996780248e+03
3.000000000000000000e+01 8.912665347080522906e+02 9.999999999999999988e-15 3.068133066475381383e+03
3.200000000000000000e+01 2.750021105498075485e+03 9.999999999999999988e-15 8.946893118544077879e+03
3.400000000000000000e+01 8.342312612113853902e+03 9.999999999999999988e-15 3.783406204184190574e+04
3.600000000000000000e+01 1.933006434807380137e+05 9.999999999999999988e-15 1.445580730447533540e+06
3.800000000000000000e+01 3.285305425300846691e+05 9.999999999999999988e-15 2.369779460154561792e+06
4.100000000000000000e+01 5.243982035929361591e+05 9.999999999999999988e-15 2.581646890075390693e+06
4.300000000000000000e+01 6.015783952363332501e+05 9.999999999999999988e-15 2.337503299799256958e+06
4.600000000000000000e+01 7.403528853328227997e+05 9.999999999999999988e-15 3.111348887274313718e+06
4.900000000000000000e+01 2.340938398944919184e+07 9.999999999999999988e-15 1.580699305718980432e+08
5.200000000000000000e+01 6.748665222761380672e+08 9.999999999999999988e-15 4.875861292317394257e+09
5.500000000000000000e+01 5.810191767125893831e+08 9.999999999999999988e-15 4.011500685254740715e+09
5.800000000000000000e+01 6.175511072366460562e+08 9.999999999999999988e-15 3.495677660236073017e+09
6.200000000000000000e+01 5.956740380338232422e+10 9.999999999999999988e-15 4.659097574517460327e+11
6.600000000000000000e+01 3.154828941043946838e+10 9.999999999999999988e-15 2.398773128255340576e+11
7.000000000000000000e+01 3.063825382828429413e+10 9.999999999999999988e-15 1.944097166684473877e+11
7.400000000000000000e+01 2.827828101327087879e+09 9.999999999999999988e-15 1.641860945042047691e+10
7.900000000000000000e+01 1.579029059208679199e+07 9.999999999999999988e-15 5.316907372279684246e+07
8.300000000000000000e+01 2.000388437174479244e+06 2.604126376149223652e+05 3.740364236734036356e+06
8.900000000000000000e+01 9.650109100341796875e+01 nan nan
9.400000000000000000e+01 nan nan nan
1.000000000000000000e+02 nan nan nan
1.060000000000000000e+02 nan nan nan
1.130000000000000000e+02 nan nan nan
1.200000000000000000e+02 nan nan nan
1.270000000000000000e+02 nan nan nan
1.350000000000000000e+02 nan nan nan
1.430000000000000000e+02 nan nan nan
1.520000000000000000e+02 nan nan nan
1.620000000000000000e+02 nan nan nan
1.720000000000000000e+02 nan nan nan
1.830000000000000000e+02 nan nan nan
1.940000000000000000e+02 nan nan nan
2.060000000000000000e+02 nan nan nan
2.190000000000000000e+02 nan nan nan
2.330000000000000000e+02 nan nan nan
2.470000000000000000e+02 nan nan nan
2.620000000000000000e+02 nan nan nan
2.790000000000000000e+02 nan nan nan
2.960000000000000000e+02 nan nan nan
3.140000000000000000e+02 nan nan nan
3.340000000000000000e+02 nan nan nan
3.550000000000000000e+02 nan nan nan
3.770000000000000000e+02 nan nan nan
4.000000000000000000e+02 nan nan nan


==> plots/data/bistable/overD/train_risk_over_D_by_N19_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.051840047352015972e-01 1.695314606313902961e-01 2.408365488390128983e-01
3.000000000000000000e+00 1.897753628048425012e-01 1.435687686830566800e-01 2.359819569266283223e-01
4.000000000000000000e+00 1.742524278815835714e-01 1.178129565064554851e-01 2.306918992567116578e-01
5.000000000000000000e+00 1.565878976543899626e-01 9.733542875835471397e-02 2.158403665504252111e-01
6.000000000000000000e+00 1.437239972292445600e-01 8.762176453093145634e-02 1.998262299275576637e-01
7.000000000000000000e+00 1.242179310550757948e-01 6.900551150025704961e-02 1.794303506098945400e-01
8.000000000000000000e+00 1.073877013113815337e-01 5.049569572781766741e-02 1.642797068949453931e-01
9.000000000000000000e+00 9.644582558394176885e-02 3.972975796995292103e-02 1.531618931979306097e-01
1.000000000000000000e+01 8.348943274116511770e-02 2.810910973518902095e-02 1.388697557471412214e-01
1.100000000000000000e+01 7.168274742283149703e-02 1.478882355119701120e-02 1.285766712944659829e-01
1.200000000000000000e+01 5.907300118390897831e-02 9.272721486790140577e-03 1.088732808810278230e-01
1.300000000000000000e+01 4.861922488119792968e-02 2.391026377347796328e-04 9.699934712466107278e-02
1.400000000000000000e+01 4.040775339338627953e-02 9.999999999999999988e-15 8.208270572415249378e-02
1.500000000000000000e+01 3.033983565107216049e-02 9.999999999999999988e-15 6.556060056664056446e-02
1.600000000000000000e+01 2.555840720378910191e-02 9.999999999999999988e-15 5.800339542132507825e-02
1.700000000000000000e+01 2.337250404207225074e-02 9.999999999999999988e-15 5.474673115040037258e-02
1.800000000000000000e+01 1.840475839321698004e-02 9.999999999999999988e-15 4.672325127199025013e-02
1.900000000000000000e+01 1.460348519151466462e-02 9.999999999999999988e-15 3.714247270257832467e-02
2.000000000000000000e+01 1.216914258342664291e-02 9.999999999999999988e-15 3.427591277780742129e-02
2.100000000000000000e+01 9.494583906719830310e-03 9.999999999999999988e-15 2.846721720718639603e-02
2.200000000000000000e+01 7.468401972052636680e-03 9.999999999999999988e-15 2.455144016947182622e-02
2.400000000000000000e+01 3.874546250183167565e-03 9.999999999999999988e-15 1.366544076366176495e-02
2.500000000000000000e+01 2.247631509040578287e-03 9.999999999999999988e-15 8.576323766874525967e-03
2.700000000000000000e+01 7.416944721825302622e-04 9.999999999999999988e-15 2.431902140639771639e-03
2.800000000000000000e+01 6.738794389301953078e-04 9.999999999999999988e-15 2.920806523457293753e-03
3.000000000000000000e+01 2.086703161315502650e-04 9.999999999999999988e-15 5.644135168184227390e-04
3.200000000000000000e+01 1.433617305271658036e-04 9.999999999999999988e-15 3.836416177968906801e-04
3.400000000000000000e+01 1.074567416689357484e-04 9.999999999999999988e-15 3.000506420941202799e-04
3.600000000000000000e+01 7.177913981356216788e-05 9.999999999999999988e-15 2.124889779238560319e-04
3.800000000000000000e+01 5.368894726842654563e-05 9.999999999999999988e-15 1.576292567334487140e-04
4.100000000000000000e+01 4.127586683585112570e-05 9.999999999999999988e-15 1.301933295334989501e-04
4.300000000000000000e+01 3.925953851080521417e-05 9.999999999999999988e-15 1.289655945479892740e-04
4.600000000000000000e+01 1.735408271249146500e-05 9.999999999999999988e-15 4.904756374336551310e-05
4.900000000000000000e+01 1.109938224767385331e-05 9.999999999999999988e-15 2.933008333216103523e-05
5.200000000000000000e+01 8.456070657025804849e-06 9.999999999999999988e-15 2.277950079262586045e-05
5.500000000000000000e+01 7.052736031779953216e-06 9.999999999999999988e-15 1.947040331712998317e-05
5.800000000000000000e+01 5.560682130460274472e-06 9.999999999999999988e-15 1.699464699364575208e-05
6.200000000000000000e+01 3.215599958158084963e-06 9.999999999999999988e-15 8.810014342846019970e-06
6.600000000000000000e+01 2.278868410865442229e-06 9.999999999999999988e-15 5.706809013488682655e-06
7.000000000000000000e+01 1.828666586600746768e-06 9.999999999999999988e-15 4.720805380740308709e-06
7.400000000000000000e+01 1.566059021647821629e-06 9.999999999999999988e-15 4.198362062186742949e-06
7.900000000000000000e+01 9.010691996251077879e-07 9.999999999999999988e-15 2.409851563557118294e-06
8.300000000000000000e+01 6.030892610124164461e-07 9.999999999999999988e-15 1.577903802461509913e-06
8.900000000000000000e+01 3.868934009461829091e-07 9.999999999999999988e-15 8.717912525279178258e-07
9.400000000000000000e+01 2.722532820575995771e-07 9.999999999999999988e-15 6.059927346489664753e-07
1.000000000000000000e+02 1.927033232707042743e-07 9.999999999999999988e-15 5.220915350127687518e-07
1.060000000000000000e+02 1.261518411029468319e-07 9.999999999999999988e-15 2.932703913468448186e-07
1.130000000000000000e+02 8.447663058889591493e-08 9.999999999999999988e-15 1.718206594060355344e-07
1.200000000000000000e+02 7.002058799906081565e-08 2.393197780332438101e-09 1.376479782177892064e-07
1.270000000000000000e+02 6.029963522946601984e-08 9.999999999999999988e-15 1.212387446539736930e-07
1.350000000000000000e+02 5.216952111049740621e-08 9.999999999999999988e-15 1.092780602542012448e-07
1.430000000000000000e+02 4.577889812136989162e-08 9.999999999999999988e-15 9.563148633135439924e-08
1.520000000000000000e+02 4.378976188138909026e-08 9.999999999999999988e-15 9.858134750578602023e-08
1.620000000000000000e+02 4.145098411502864250e-08 9.999999999999999988e-15 9.623520556521046477e-08
1.720000000000000000e+02 3.592290030487074032e-08 9.999999999999999988e-15 8.698296373573544200e-08
1.830000000000000000e+02 3.401159518606755583e-08 9.999999999999999988e-15 8.524140097673175435e-08
1.940000000000000000e+02 2.936259344693548101e-08 9.999999999999999988e-15 7.121576889642431132e-08
2.060000000000000000e+02 2.905366308416275708e-08 9.999999999999999988e-15 7.139379816177882520e-08
2.190000000000000000e+02 2.531211289411953650e-08 9.999999999999999988e-15 6.112045999510444910e-08
2.330000000000000000e+02 2.477267713416978970e-08 9.999999999999999988e-15 6.271480585813794306e-08
2.470000000000000000e+02 2.253095511666377079e-08 9.999999999999999988e-15 5.841484050435949436e-08
2.620000000000000000e+02 2.218626377290903654e-08 9.999999999999999988e-15 5.805259877576720290e-08
2.790000000000000000e+02 2.037987323344481183e-08 9.999999999999999988e-15 5.451207332197296496e-08
2.960000000000000000e+02 2.058374983307520445e-08 9.999999999999999988e-15 5.362542631546533335e-08
3.140000000000000000e+02 1.989120076636985424e-08 9.999999999999999988e-15 5.186860845648982536e-08
3.340000000000000000e+02 1.825205352250687882e-08 9.999999999999999988e-15 4.668049643327128660e-08
3.550000000000000000e+02 1.565574350599156431e-08 9.999999999999999988e-15 4.092376725013942870e-08
3.770000000000000000e+02 1.529265820227054817e-08 9.999999999999999988e-15 3.975205661143299170e-08
4.000000000000000000e+02 1.507961590434721630e-08 9.999999999999999988e-15 3.976481075775450800e-08


==> plots/data/bistable/overD/train_risk_over_D_by_N19_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.850784687946240015e-01 1.645918599560507456e-01 2.055650776331972573e-01
3.000000000000000000e+00 1.768315474813183241e-01 1.524246851726379082e-01 2.012384097899987401e-01
4.000000000000000000e+00 1.642626098667581969e-01 1.368642882724133703e-01 1.916609314611030235e-01
5.000000000000000000e+00 1.394734590624769621e-01 1.140702549769857799e-01 1.648766631479681444e-01
6.000000000000000000e+00 1.238215086050331593e-01 9.916311625347468128e-02 1.484799009565916372e-01
7.000000000000000000e+00 1.128948344849050045e-01 8.782195968330669400e-02 1.379677092865033150e-01
8.000000000000000000e+00 1.026393726933747530e-01 7.822018398382615811e-02 1.270585614029233479e-01
9.000000000000000000e+00 4.635918714788649231e+04 9.999999999999999988e-15 3.675443964516324922e+05
1.000000000000000000e+01 4.762811912369370839e+04 9.999999999999999988e-15 3.687465445436316077e+05
1.100000000000000000e+01 4.889318766593273176e+04 9.999999999999999988e-15 3.699388665886961971e+05
1.200000000000000000e+01 1.518262590021345204e+04 9.999999999999999988e-15 7.612794059989381640e+04
1.300000000000000000e+01 1.182493104492861312e+04 9.999999999999999988e-15 6.614931652093568118e+04
1.400000000000000000e+01 3.682663403020038822e+04 9.999999999999999988e-15 2.048811380335555295e+05
1.500000000000000000e+01 1.653588492545787303e+05 9.999999999999999988e-15 7.079571341731483117e+05
1.600000000000000000e+01 1.040759109561117552e+07 9.999999999999999988e-15 7.569053057278119028e+07
1.700000000000000000e+01 3.147289763605495605e+12 9.999999999999999988e-15 2.492364767771984375e+13
1.800000000000000000e+01 3.145945150416720215e+12 9.999999999999999988e-15 2.492851881542899609e+13
1.900000000000000000e+01 7.775400482690468750e+12 9.999999999999999988e-15 6.149923734776763281e+13
2.000000000000000000e+01 7.776949777789698242e+12 9.999999999999999988e-15 6.150968390632182031e+13
2.100000000000000000e+01 8.408950945840199219e+12 9.999999999999999988e-15 6.212950183121771875e+13
2.200000000000000000e+01 9.965717320989748047e+12 9.999999999999999988e-15 7.817389049995959375e+13
2.400000000000000000e+01 1.592554219053088477e+13 9.999999999999999988e-15 1.231770974944572344e+14
2.500000000000000000e+01 1.626702341426993555e+13 9.999999999999999988e-15 1.235100502746506094e+14
2.700000000000000000e+01 2.586903834967360547e+13 9.999999999999999988e-15 1.881785250150074062e+14
2.800000000000000000e+01 3.708186811105798438e+13 9.999999999999999988e-15 2.780880989609986875e+14
3.000000000000000000e+01 3.846799740285611719e+13 9.999999999999999988e-15 2.787584516115089688e+14
3.200000000000000000e+01 1.567489804904084062e+14 9.999999999999999988e-15 1.027276617601664875e+15
3.400000000000000000e+01 1.587743726984558125e+14 9.999999999999999988e-15 1.023621917305599500e+15
3.600000000000000000e+01 2.908292110562086875e+14 9.999999999999999988e-15 2.072108345624637250e+15
3.800000000000000000e+01 2.992697151406690625e+14 9.999999999999999988e-15 2.079486598089240250e+15
4.100000000000000000e+01 1.726575622435824062e+14 9.999999999999999988e-15 9.678581251994375000e+14
4.300000000000000000e+01 6.928770155403205469e+13 9.999999999999999988e-15 3.261725078764840625e+14
4.600000000000000000e+01 5.764354952159321094e+13 9.999999999999999988e-15 2.866217774202246250e+14
4.900000000000000000e+01 5.262485667624260938e+13 9.999999999999999988e-15 2.108620013645802500e+14
5.200000000000000000e+01 3.078316667628230078e+13 9.999999999999999988e-15 1.210021198412543438e+14
5.500000000000000000e+01 5.582086856325082031e+13 9.999999999999999988e-15 2.052103587217968750e+14
5.800000000000000000e+01 1.411615164270710000e+14 9.999999999999999988e-15 6.827675738725620000e+14
6.200000000000000000e+01 2.001258512608722000e+15 9.999999999999999988e-15 9.920105508502748000e+15
6.600000000000000000e+01 2.397462661416420312e+13 9.999999999999999988e-15 8.911788394220840625e+13
7.000000000000000000e+01 8.657880618774202148e+12 9.999999999999999988e-15 2.507301092692920312e+13
7.400000000000000000e+01 2.607906500000000000e+06 nan nan
7.900000000000000000e+01 1.279200140984320000e+14 nan nan
8.300000000000000000e+01 nan nan nan
8.900000000000000000e+01 nan nan nan
9.400000000000000000e+01 nan nan nan
1.000000000000000000e+02 nan nan nan
1.060000000000000000e+02 nan nan nan
1.130000000000000000e+02 nan nan nan
1.200000000000000000e+02 nan nan nan
1.270000000000000000e+02 nan nan nan
1.350000000000000000e+02 nan nan nan
1.430000000000000000e+02 nan nan nan
1.520000000000000000e+02 nan nan nan
1.620000000000000000e+02 nan nan nan
1.720000000000000000e+02 nan nan nan
1.830000000000000000e+02 nan nan nan
1.940000000000000000e+02 nan nan nan
2.060000000000000000e+02 nan nan nan
2.190000000000000000e+02 nan nan nan
2.330000000000000000e+02 nan nan nan
2.470000000000000000e+02 nan nan nan
2.620000000000000000e+02 nan nan nan
2.790000000000000000e+02 nan nan nan
2.960000000000000000e+02 nan nan nan
3.140000000000000000e+02 nan nan nan
3.340000000000000000e+02 nan nan nan
3.550000000000000000e+02 nan nan nan
3.770000000000000000e+02 nan nan nan
4.000000000000000000e+02 nan nan nan


==> plots/data/bistable/overD/train_risk_over_D_by_N200_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.065290439253052168e-01 1.718116203476019455e-01 2.412464675030084882e-01
3.000000000000000000e+00 1.907769700046628714e-01 1.449272141508256839e-01 2.366267258585000588e-01
4.000000000000000000e+00 1.748509260166125900e-01 1.187203985571010645e-01 2.309814534761241156e-01
5.000000000000000000e+00 1.574235463049262762e-01 9.826411849883151528e-02 2.165829741110210371e-01
6.000000000000000000e+00 1.443550949237154268e-01 8.852830014448108409e-02 2.001818897029497557e-01
7.000000000000000000e+00 1.248900214316866625e-01 6.929021751855160560e-02 1.804898253448217194e-01
8.000000000000000000e+00 1.078007279914648536e-01 5.053737896342691549e-02 1.650640770195027918e-01
9.000000000000000000e+00 9.656931337849528063e-02 3.953030239639367810e-02 1.536083243605968762e-01
1.000000000000000000e+01 8.337369508141516394e-02 2.815007520498891830e-02 1.385973149578414165e-01
1.100000000000000000e+01 7.131502397169242613e-02 1.460605656660009244e-02 1.280239913767847737e-01
1.200000000000000000e+01 5.898422541880184861e-02 8.873208651227523780e-03 1.090952421863761734e-01
1.300000000000000000e+01 4.900550268333366682e-02 9.707684556287468625e-04 9.704023691103857985e-02
1.400000000000000000e+01 4.156840925800982939e-02 9.999999999999999988e-15 8.368250355776928051e-02
1.500000000000000000e+01 3.100825109383246667e-02 9.999999999999999988e-15 6.680247818952095296e-02
1.600000000000000000e+01 2.619793489460183269e-02 9.999999999999999988e-15 5.894810045251382136e-02
1.700000000000000000e+01 2.391983512582858754e-02 9.999999999999999988e-15 5.565072108609085688e-02
1.800000000000000000e+01 1.888337936482760784e-02 9.999999999999999988e-15 4.751427140442438662e-02
1.900000000000000000e+01 1.517064799645595485e-02 9.999999999999999988e-15 3.771235542793875684e-02
2.000000000000000000e+01 1.252187454307810734e-02 9.999999999999999988e-15 3.423021182834764392e-02
2.100000000000000000e+01 1.015618423389241798e-02 9.999999999999999988e-15 2.864271759229206418e-02
2.200000000000000000e+01 7.409326766643668620e-03 9.999999999999999988e-15 2.374759787496546343e-02
2.400000000000000000e+01 5.162073419872588616e-03 9.999999999999999988e-15 1.730664435579962537e-02
2.500000000000000000e+01 3.323999698977786466e-03 9.999999999999999988e-15 1.101322660988748349e-02
2.700000000000000000e+01 1.240625900512289494e-03 9.999999999999999988e-15 3.432290442790484133e-03
2.800000000000000000e+01 9.727855087173035162e-04 9.999999999999999988e-15 3.157144780929236390e-03
3.000000000000000000e+01 4.814571584574878216e-04 9.999999999999999988e-15 1.231885075838550989e-03
3.200000000000000000e+01 3.622507473058552145e-04 9.999999999999999988e-15 9.574718850205530402e-04
3.400000000000000000e+01 2.750872633138594088e-04 9.999999999999999988e-15 7.216692160429730944e-04
3.600000000000000000e+01 1.991033000573831093e-04 9.999999999999999988e-15 4.926813101157390996e-04
3.800000000000000000e+01 1.613824937294339179e-04 9.999999999999999988e-15 4.037417926474888195e-04
4.100000000000000000e+01 1.316194051999749202e-04 9.999999999999999988e-15 3.404558540977121843e-04
4.300000000000000000e+01 1.238724216439853474e-04 9.999999999999999988e-15 3.332519568095490829e-04
4.600000000000000000e+01 7.470462946912448388e-05 9.999999999999999988e-15 1.620551174945466773e-04
4.900000000000000000e+01 5.561580371704621939e-05 8.710484247200040385e-06 1.025211231868923984e-04
5.200000000000000000e+01 4.824251894319786516e-05 1.326382060403482211e-05 8.322121728236090820e-05
5.500000000000000000e+01 4.562550443173071091e-05 1.209082757318805264e-05 7.916018129027336918e-05
5.800000000000000000e+01 4.139908476948524896e-05 1.507280264710078580e-05 6.772536689186971551e-05
6.200000000000000000e+01 3.739996347462692938e-05 1.745819705973725961e-05 5.734172988951660255e-05
6.600000000000000000e+01 3.523829097673569777e-05 1.672604664265754917e-05 5.375053531081384298e-05
7.000000000000000000e+01 3.392908300744087302e-05 1.624235733807969368e-05 5.161580867680204898e-05
7.400000000000000000e+01 3.280835152471203020e-05 1.633218074034509997e-05 4.928452230907896044e-05
7.900000000000000000e+01 3.098083547096545243e-05 1.556788626308881510e-05 4.639378467884208636e-05
8.300000000000000000e+01 3.007830227848747390e-05 1.487791393584299402e-05 4.527869062113195378e-05
8.900000000000000000e+01 2.964348058280090109e-05 1.442236260252753619e-05 4.486459856307426430e-05
9.400000000000000000e+01 2.932076672360987496e-05 1.426334424786318881e-05 4.437818919935656111e-05
1.000000000000000000e+02 2.895503446135687037e-05 1.401123137306586188e-05 4.389883754964788056e-05
1.060000000000000000e+02 2.872231006278980203e-05 1.385178670258878819e-05 4.359283342299081587e-05
1.130000000000000000e+02 2.842333754434396914e-05 1.390820870511590948e-05 4.293846638357202880e-05
1.200000000000000000e+02 2.824931211383348645e-05 1.375510248626267565e-05 4.274352174140429893e-05
1.270000000000000000e+02 2.818277429620745161e-05 1.372244806211305875e-05 4.264310053030184787e-05
1.350000000000000000e+02 2.809064451743855179e-05 1.358614812807492379e-05 4.259514090680217808e-05
1.430000000000000000e+02 2.801480361351120146e-05 1.353505742775604388e-05 4.249454979926635905e-05
1.520000000000000000e+02 2.795726608676811148e-05 1.350967622137209442e-05 4.240485595216413023e-05
1.620000000000000000e+02 2.791976337590540425e-05 1.346603313348082686e-05 4.237349361832998333e-05
1.720000000000000000e+02 2.788676614073892779e-05 1.342681489780559955e-05 4.234671738367225941e-05
1.830000000000000000e+02 2.786648276516719497e-05 1.341482531375292049e-05 4.231814021658146605e-05
1.940000000000000000e+02 2.784343350015205942e-05 1.342215498458653831e-05 4.226471201571757884e-05
2.060000000000000000e+02 2.781975768328948107e-05 1.339922683144697505e-05 4.224028853513198708e-05
2.190000000000000000e+02 2.780348596094957619e-05 1.338198678618462447e-05 4.222498513571452792e-05
2.330000000000000000e+02 2.779453080137272991e-05 1.337436081576837584e-05 4.221470078697708568e-05
2.470000000000000000e+02 2.778369118535313836e-05 1.335934018943700815e-05 4.220804218126926688e-05
2.620000000000000000e+02 2.777183703983610030e-05 1.335268396662426046e-05 4.219099011304794014e-05
2.790000000000000000e+02 2.776587455836458313e-05 1.334081484996615225e-05 4.219093426676301400e-05
2.960000000000000000e+02 2.776293957159244391e-05 1.333730375555351945e-05 4.218857538763137006e-05
3.140000000000000000e+02 2.775927333450075102e-05 1.333427605973013228e-05 4.218427060927136806e-05
3.340000000000000000e+02 2.775351558644463884e-05 1.332566662870097802e-05 4.218136454418830136e-05
3.550000000000000000e+02 2.774840660180188934e-05 1.332140983673936124e-05 4.217540336686441405e-05
3.770000000000000000e+02 2.774689753929730424e-05 1.332239627224305414e-05 4.217139880635155602e-05
4.000000000000000000e+02 2.774117454151792117e-05 1.331321623739785667e-05 4.216913284563798229e-05


==> plots/data/bistable/overD/train_risk_over_D_by_N200_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.892563722406824522e-01 1.826855182974747860e-01 1.958272261838901185e-01
3.000000000000000000e+00 1.862361012026667595e-01 1.799437656872803770e-01 1.925284367180531420e-01
4.000000000000000000e+00 1.838299936304489679e-01 1.771150394288479868e-01 1.905449478320499490e-01
5.000000000000000000e+00 1.532246411467591829e-01 1.442238618322259358e-01 1.622254204612924300e-01
6.000000000000000000e+00 1.313088910343746252e-01 1.186714692095983265e-01 1.439463128591509378e-01
7.000000000000000000e+00 1.222714915250738416e-01 1.139046304577198826e-01 1.306383525924277866e-01
8.000000000000000000e+00 1.198657675025363717e-01 1.115352085116609604e-01 1.281963264934117830e-01
9.000000000000000000e+00 1.143115178371469226e-01 1.054761859521371470e-01 1.231468497221566982e-01
1.000000000000000000e+01 1.002146938505272117e-01 9.056582608549398894e-02 1.098635616155604344e-01
1.100000000000000000e+01 9.683579020202159882e-02 8.813840328909379462e-02 1.055331771149494030e-01
1.200000000000000000e+01 9.113355741525690223e-02 8.227685359686934263e-02 9.999026123364446184e-02
1.300000000000000000e+01 9.018663549795746803e-02 8.128173762797788471e-02 9.909153336793705136e-02
1.400000000000000000e+01 8.323218688989679481e-02 7.363522766365619698e-02 9.282914611613739264e-02
1.500000000000000000e+01 8.260515099391341209e-02 7.334342310322439218e-02 9.186687888460243201e-02
1.600000000000000000e+01 7.660285833602149819e-02 6.565011161316099131e-02 8.755560505888200507e-02
1.700000000000000000e+01 8.936640038155019283e-02 9.999999999999999988e-15 1.957720638805234281e-01
1.800000000000000000e+01 1.314680008217692375e-01 9.999999999999999988e-15 5.087683135254970068e-01
1.900000000000000000e+01 1.045234177630239431e-01 9.999999999999999988e-15 3.546365659879659460e-01
2.000000000000000000e+01 2.888663113893319978e-01 9.999999999999999988e-15 1.187344973463225761e+00
2.100000000000000000e+01 2.425144389950825430e-01 9.999999999999999988e-15 9.405770056927602596e-01
2.200000000000000000e+01 6.533525492025850090e-01 9.999999999999999988e-15 2.475542660448208920e+00
2.400000000000000000e+01 7.458805801191678020e-01 9.999999999999999988e-15 2.464804376406505071e+00
2.500000000000000000e+01 8.961067620257381350e-01 9.999999999999999988e-15 2.970799714039605632e+00
2.700000000000000000e+01 3.181552537076640874e+00 9.999999999999999988e-15 1.500897881569541426e+01
2.800000000000000000e+01 9.683331777458079159e+00 9.999999999999999988e-15 4.572281393662604643e+01
3.000000000000000000e+01 2.250207540982713184e+01 9.999999999999999988e-15 9.185145507461903946e+01
3.200000000000000000e+01 1.618171050989379367e+01 9.999999999999999988e-15 4.225463007211922672e+01
3.400000000000000000e+01 1.167706824361036269e+02 9.999999999999999988e-15 4.127595170902650352e+02
3.600000000000000000e+01 4.144391520122687211e+02 9.999999999999999988e-15 1.327785145000552575e+03
3.800000000000000000e+01 1.717181932631259258e+02 9.999999999999999988e-15 4.632333571094013678e+02
4.100000000000000000e+01 1.405710090835889105e+03 9.999999999999999988e-15 4.156136600452562561e+03
4.300000000000000000e+01 2.280553515980640896e+03 9.999999999999999988e-15 6.738251918342488352e+03
4.600000000000000000e+01 7.572574834823608398e+03 9.999999999999999988e-15 1.659285645694260893e+04
4.900000000000000000e+01 8.944454807976881057e+03 9.999999999999999988e-15 3.874594207511033164e+04
5.200000000000000000e+01 1.323120984864234924e+04 9.999999999999999988e-15 3.604329962393025926e+04
5.500000000000000000e+01 4.093923169517517090e+04 9.999999999999999988e-15 1.808788744171209401e+05
5.800000000000000000e+01 7.442531495030720544e+04 9.999999999999999988e-15 2.475382845404826221e+05
6.200000000000000000e+01 3.335650587476094370e+05 9.999999999999999988e-15 1.209934790652133524e+06
6.600000000000000000e+01 3.860129952298990637e+07 9.999999999999999988e-15 2.134808306978307664e+08
7.000000000000000000e+01 2.775790149604797363e+06 9.999999999999999988e-15 1.902223761497353017e+07
7.400000000000000000e+01 3.898646985993491253e+05 9.999999999999999988e-15 1.966556647207471076e+06
7.900000000000000000e+01 7.773446551738977432e+05 9.999999999999999988e-15 3.787071959611509927e+06
8.300000000000000000e+01 2.355964563918113708e+04 9.999999999999999988e-15 5.686917958261966123e+04
8.900000000000000000e+01 8.507176935672760010e-01 8.279282603747079028e-01 8.735071267598440992e-01
9.400000000000000000e+01 4.915762424468994141e+00 nan nan
1.000000000000000000e+02 nan nan nan
1.060000000000000000e+02 nan nan nan
1.130000000000000000e+02 nan nan nan
1.200000000000000000e+02 nan nan nan
1.270000000000000000e+02 nan nan nan
1.350000000000000000e+02 nan nan nan
1.430000000000000000e+02 nan nan nan
1.520000000000000000e+02 nan nan nan
1.620000000000000000e+02 nan nan nan
1.720000000000000000e+02 nan nan nan
1.830000000000000000e+02 nan nan nan
1.940000000000000000e+02 nan nan nan
2.060000000000000000e+02 nan nan nan
2.190000000000000000e+02 nan nan nan
2.330000000000000000e+02 nan nan nan
2.470000000000000000e+02 nan nan nan
2.620000000000000000e+02 nan nan nan
2.790000000000000000e+02 nan nan nan
2.960000000000000000e+02 nan nan nan
3.140000000000000000e+02 nan nan nan
3.340000000000000000e+02 nan nan nan
3.550000000000000000e+02 nan nan nan
3.770000000000000000e+02 nan nan nan
4.000000000000000000e+02 nan nan nan


==> plots/data/bistable/overD/train_risk_over_D_by_N62_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.053263882019867592e-01 1.704041339977764857e-01 2.402486424061970327e-01
3.000000000000000000e+00 1.897496184877430492e-01 1.440653768560860859e-01 2.354338601194000125e-01
4.000000000000000000e+00 1.738986224130106562e-01 1.180907128135896822e-01 2.297065320124316301e-01
5.000000000000000000e+00 1.563401865714695305e-01 9.744636699011174907e-02 2.152340061528273119e-01
6.000000000000000000e+00 1.435553147942603969e-01 8.775591217574242597e-02 1.993547174127783816e-01
7.000000000000000000e+00 1.242120625247480348e-01 6.877600411777891332e-02 1.796481209317171701e-01
8.000000000000000000e+00 1.073412827342205417e-01 5.027022199914971817e-02 1.644123434692913721e-01
9.000000000000000000e+00 9.691441405690663646e-02 3.968255577256132871e-02 1.541462723412519442e-01
1.000000000000000000e+01 8.322988263474447035e-02 2.788406705753282422e-02 1.385756982119561165e-01
1.100000000000000000e+01 7.131729600314429263e-02 1.455900500456284302e-02 1.280755870017257492e-01
1.200000000000000000e+01 5.897066704316481639e-02 8.904715363896420488e-03 1.090366187224332123e-01
1.300000000000000000e+01 4.880529475273457513e-02 6.581040828665465914e-04 9.695248542260259672e-02
1.400000000000000000e+01 4.127092262691197527e-02 9.999999999999999988e-15 8.351968168092754885e-02
1.500000000000000000e+01 3.148891613818705082e-02 9.999999999999999988e-15 6.805548847466807993e-02
1.600000000000000000e+01 2.611863989235037667e-02 9.999999999999999988e-15 5.910863219460070483e-02
1.700000000000000000e+01 2.368647431633992897e-02 9.999999999999999988e-15 5.535675926654029522e-02
1.800000000000000000e+01 1.888391075544859632e-02 9.999999999999999988e-15 4.769976970848421871e-02
1.900000000000000000e+01 1.569813150789893183e-02 9.999999999999999988e-15 3.923236857522896526e-02
2.000000000000000000e+01 1.249966820565381019e-02 9.999999999999999988e-15 3.458248199856280708e-02
2.100000000000000000e+01 1.023838317225530224e-02 9.999999999999999988e-15 2.942753245151227132e-02
2.200000000000000000e+01 7.321083903889302746e-03 9.999999999999999988e-15 2.371826395917022573e-02
2.400000000000000000e+01 4.972295612636419733e-03 9.999999999999999988e-15 1.724232735644116651e-02
2.500000000000000000e+01 2.958948730849897402e-03 9.999999999999999988e-15 1.008634339419699037e-02
2.700000000000000000e+01 1.094640000104618593e-03 9.999999999999999988e-15 3.165470705587781000e-03
2.800000000000000000e+01 8.986922072343380688e-04 9.999999999999999988e-15 3.319828056185176231e-03
3.000000000000000000e+01 4.482078526564237109e-04 9.999999999999999988e-15 1.469529997079118072e-03
3.200000000000000000e+01 3.036776452489675648e-04 9.999999999999999988e-15 9.328267697563121744e-04
3.400000000000000000e+01 2.073552328122711121e-04 9.999999999999999988e-15 6.063683027674694401e-04
3.600000000000000000e+01 1.324622035762482999e-04 9.999999999999999988e-15 3.627075455207888965e-04
3.800000000000000000e+01 1.054302170568159196e-04 9.999999999999999988e-15 2.894450000236588544e-04
4.100000000000000000e+01 8.144989542320975340e-05 9.999999999999999988e-15 2.408064551015611301e-04
4.300000000000000000e+01 7.578211554696660790e-05 9.999999999999999988e-15 2.348758001548694493e-04
4.600000000000000000e+01 3.726380056671511209e-05 9.999999999999999988e-15 9.617966343229490168e-05
4.900000000000000000e+01 2.452723400854968722e-05 9.999999999999999988e-15 5.425738624819651846e-05
5.200000000000000000e+01 1.884428698654498285e-05 9.999999999999999988e-15 4.076190538464119907e-05
5.500000000000000000e+01 1.673720289000850053e-05 9.999999999999999988e-15 3.675758110162499699e-05
5.800000000000000000e+01 1.474771481350482286e-05 9.999999999999999988e-15 3.351807808007562168e-05
6.200000000000000000e+01 1.153700193394039711e-05 9.999999999999999988e-15 2.575852103845647985e-05
6.600000000000000000e+01 1.008190158676332790e-05 9.999999999999999988e-15 2.312996247934473690e-05
7.000000000000000000e+01 9.067436584686561218e-06 9.999999999999999988e-15 2.170233471896634652e-05
7.400000000000000000e+01 8.227507475311313101e-06 9.999999999999999988e-15 1.953038898519301211e-05
7.900000000000000000e+01 6.880924123819909255e-06 9.999999999999999988e-15 1.792326956217283316e-05
8.300000000000000000e+01 6.158256386612492861e-06 9.999999999999999988e-15 1.674274575550518387e-05
8.900000000000000000e+01 5.780585474290944603e-06 9.999999999999999988e-15 1.618598359537307948e-05
9.400000000000000000e+01 5.558917165693344486e-06 9.999999999999999988e-15 1.580815362967414922e-05
1.000000000000000000e+02 5.311553252932791999e-06 9.999999999999999988e-15 1.553442692686573070e-05
1.060000000000000000e+02 5.200041852522947941e-06 9.999999999999999988e-15 1.542976064237126747e-05
1.130000000000000000e+02 4.998002605930788697e-06 9.999999999999999988e-15 1.501553430453649160e-05
1.200000000000000000e+02 4.887005260837777407e-06 9.999999999999999988e-15 1.483262303213116537e-05
1.270000000000000000e+02 4.846407067068033050e-06 9.999999999999999988e-15 1.479254454259853660e-05
1.350000000000000000e+02 4.813552731223562184e-06 9.999999999999999988e-15 1.477003553347341018e-05
1.430000000000000000e+02 4.771764185562687999e-06 9.999999999999999988e-15 1.469829480271773331e-05
1.520000000000000000e+02 4.730707528377564586e-06 9.999999999999999988e-15 1.463359192495878782e-05
1.620000000000000000e+02 4.706961361492882454e-06 9.999999999999999988e-15 1.459571981699927501e-05
1.720000000000000000e+02 4.676226139384749750e-06 9.999999999999999988e-15 1.456866714550373101e-05
1.830000000000000000e+02 4.668207419030363972e-06 9.999999999999999988e-15 1.456202105899948832e-05
1.940000000000000000e+02 4.650774793502066018e-06 9.999999999999999988e-15 1.453741398143527979e-05
2.060000000000000000e+02 4.641413083724306623e-06 9.999999999999999988e-15 1.452574942783680539e-05
2.190000000000000000e+02 4.629563234770373015e-06 9.999999999999999988e-15 1.451625705959579579e-05
2.330000000000000000e+02 4.623356496165816245e-06 9.999999999999999988e-15 1.450995338215727758e-05
2.470000000000000000e+02 4.612692334537982219e-06 9.999999999999999988e-15 1.449997994846006825e-05
2.620000000000000000e+02 4.604536531949143807e-06 9.999999999999999988e-15 1.449050264492728791e-05
2.790000000000000000e+02 4.602732099678874533e-06 9.999999999999999988e-15 1.448891098018130731e-05
2.960000000000000000e+02 4.602099781999176478e-06 9.999999999999999988e-15 1.448966534515579765e-05
3.140000000000000000e+02 4.599731180684092826e-06 9.999999999999999988e-15 1.448868134545981296e-05
3.340000000000000000e+02 4.595094105811862825e-06 9.999999999999999988e-15 1.447814671272449138e-05
3.550000000000000000e+02 4.590333105847221873e-06 9.999999999999999988e-15 1.446939187941475369e-05
3.770000000000000000e+02 4.589973123210929109e-06 9.999999999999999988e-15 1.446893675442342478e-05
4.000000000000000000e+02 4.584717453792741537e-06 9.999999999999999988e-15 1.446359952232481560e-05


==> plots/data/bistable/overD/train_risk_over_D_by_N62_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.879221294075250626e-01 1.761802243883046071e-01 1.996640344267455180e-01
3.000000000000000000e+00 1.819008604312936372e-01 1.692445672896975006e-01 1.945571535728897739e-01
4.000000000000000000e+00 1.774969163040319986e-01 1.620240123073956318e-01 1.929698203006683654e-01
5.000000000000000000e+00 1.526285721920430660e-01 1.346866556093839207e-01 1.705704887747022114e-01
6.000000000000000000e+00 1.313958396203815937e-01 1.139957594217569231e-01 1.487959198190062504e-01
7.000000000000000000e+00 1.203134056801597324e-01 1.037293990125609661e-01 1.368974123477584848e-01
8.000000000000000000e+00 1.137354741804301739e-01 9.922863529951098105e-02 1.282423130613493667e-01
9.000000000000000000e+00 1.075963545590639114e-01 9.413024468254298227e-02 1.210624644355848406e-01
1.000000000000000000e+01 9.795919293537735939e-02 8.482154191665458587e-02 1.110968439541001329e-01
1.100000000000000000e+01 9.365432259316246177e-02 8.020236447924530832e-02 1.071062807070796152e-01
1.200000000000000000e+01 8.773542839723329212e-02 7.475692934585391469e-02 1.007139274486126695e-01
1.300000000000000000e+01 2.886419065839921583e+00 9.999999999999999988e-15 2.229486384799354681e+01
1.400000000000000000e+01 3.183625058581431855e+00 9.999999999999999988e-15 2.326055548825807762e+01
1.500000000000000000e+01 8.698871606650451227e+00 9.999999999999999988e-15 6.702268904878685873e+01
1.600000000000000000e+01 3.323743975954130292e+01 9.999999999999999988e-15 2.017291758080806972e+02
1.700000000000000000e+01 2.619282237063938013e+01 9.999999999999999988e-15 1.497682114017106869e+02
1.800000000000000000e+01 4.906289155486350495e+01 9.999999999999999988e-15 2.711138520747161920e+02
1.900000000000000000e+01 4.981313158858878154e+01 9.999999999999999988e-15 2.693715673728405022e+02
2.000000000000000000e+01 6.858114088424675003e+01 9.999999999999999988e-15 3.532479559676158942e+02
2.100000000000000000e+01 4.441465057779956993e+01 9.999999999999999988e-15 1.864810224850781424e+02
2.200000000000000000e+01 1.287232524307910353e+02 9.999999999999999988e-15 6.708790159890817222e+02
2.400000000000000000e+01 2.918934648615929177e+02 9.999999999999999988e-15 1.881772391591408450e+03
2.500000000000000000e+01 2.253393976983109894e+02 9.999999999999999988e-15 1.289781261831280290e+03
2.700000000000000000e+01 4.446660935089457780e+02 9.999999999999999988e-15 1.979313490289557194e+03
2.800000000000000000e+01 6.903814859119398761e+02 9.999999999999999988e-15 3.183543156530687611e+03
3.000000000000000000e+01 1.261389724743630040e+03 9.999999999999999988e-15 4.172357004478564704e+03
3.200000000000000000e+01 3.399611410132454239e+03 9.999999999999999988e-15 1.042270087526997304e+04
3.400000000000000000e+01 1.308288117491515914e+04 9.999999999999999988e-15 6.207849065955927654e+04
3.600000000000000000e+01 1.546653139211883245e+05 9.999999999999999988e-15 1.061907955279618967e+06
3.800000000000000000e+01 2.577657653736124339e+05 9.999999999999999988e-15 1.732218999867386417e+06
4.100000000000000000e+01 5.018900245501597528e+05 9.999999999999999988e-15 2.064818612990004942e+06
4.300000000000000000e+01 6.947677521560987225e+05 9.999999999999999988e-15 2.629872684449678287e+06
4.600000000000000000e+01 9.770005333303213120e+05 9.999999999999999988e-15 4.080962454851275776e+06
4.900000000000000000e+01 2.719325786328212917e+07 9.999999999999999988e-15 1.811997563224654198e+08
5.200000000000000000e+01 7.553268841893553734e+08 9.999999999999999988e-15 5.487079633367429733e+09
5.500000000000000000e+01 6.445991916419905424e+08 9.999999999999999988e-15 4.506790404666096687e+09
5.800000000000000000e+01 6.801437468379354477e+08 9.999999999999999988e-15 3.631727123105777264e+09
6.200000000000000000e+01 4.860541281293314362e+10 9.999999999999999988e-15 3.779419111658784790e+11
6.600000000000000000e+01 2.451605043935612488e+10 9.999999999999999988e-15 1.869784920384364014e+11
7.000000000000000000e+01 2.121486288610015106e+10 9.999999999999999988e-15 1.453684034967176208e+11
7.400000000000000000e+01 1.183519470967262506e+09 9.999999999999999988e-15 6.269158019712665558e+09
7.900000000000000000e+01 1.752566424045889825e+07 9.999999999999999988e-15 5.829264075128120929e+07
8.300000000000000000e+01 2.555038475911458489e+06 3.592085698996405117e+05 4.750868381923276931e+06
8.900000000000000000e+01 1.737723685801029205e-02 nan nan
9.400000000000000000e+01 nan nan nan
1.000000000000000000e+02 nan nan nan
1.060000000000000000e+02 nan nan nan
1.130000000000000000e+02 nan nan nan
1.200000000000000000e+02 nan nan nan
1.270000000000000000e+02 nan nan nan
1.350000000000000000e+02 nan nan nan
1.430000000000000000e+02 nan nan nan
1.520000000000000000e+02 nan nan nan
1.620000000000000000e+02 nan nan nan
1.720000000000000000e+02 nan nan nan
1.830000000000000000e+02 nan nan nan
1.940000000000000000e+02 nan nan nan
2.060000000000000000e+02 nan nan nan
2.190000000000000000e+02 nan nan nan
2.330000000000000000e+02 nan nan nan
2.470000000000000000e+02 nan nan nan
2.620000000000000000e+02 nan nan nan
2.790000000000000000e+02 nan nan nan
2.960000000000000000e+02 nan nan nan
3.140000000000000000e+02 nan nan nan
3.340000000000000000e+02 nan nan nan
3.550000000000000000e+02 nan nan nan
3.770000000000000000e+02 nan nan nan
4.000000000000000000e+02 nan nan nan


==> plots/data/bistable/overH/excess_risk_over_H_by_D100_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.876107562732916637e-02 9.999999999999999988e-15 4.312969331256213956e-02
3.000000000000000000e+00 2.995233644833206199e-02 9.999999999999999988e-15 6.770478692544912303e-02
4.000000000000000000e+00 4.218789075518240145e-02 9.999999999999999988e-15 9.413815814454734587e-02
5.000000000000000000e+00 5.535738211513793056e-02 9.999999999999999988e-15 1.222730453801965655e-01
6.000000000000000000e+00 6.917577287398064823e-02 9.999999999999999988e-15 1.515677758281885890e-01
7.000000000000000000e+00 8.358394867461053923e-02 9.999999999999999988e-15 1.818749417150020420e-01
9.000000000000000000e+00 1.137005620424436786e-01 9.999999999999999988e-15 2.447139422784651019e-01
1.000000000000000000e+01 1.293060445883990328e-01 9.999999999999999988e-15 2.769810486199694166e-01
1.300000000000000000e+01 1.841041349252918735e-01 9.999999999999999988e-15 3.840556951812717501e-01
1.500000000000000000e+01 2.961120626860065386e-01 9.999999999999999988e-15 7.002851279784536587e-01


==> plots/data/bistable/overH/excess_risk_over_H_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.375912832872321134e+00 9.999999999999999988e-15 4.896339188711952950e+00
3.000000000000000000e+00 1.937460910218457288e-01 9.999999999999999988e-15 5.505651415021503015e-01
4.000000000000000000e+00 1.045285072177648544e-01 1.372288393523185546e-03 2.076847260420065233e-01
5.000000000000000000e+00 1.140298260531077829e-01 7.140458972164601126e-03 2.209191931340509507e-01
6.000000000000000000e+00 1.394519818325837546e-01 9.999999999999999988e-15 3.044388378278743978e-01
7.000000000000000000e+00 1.744555473948518343e-01 9.999999999999999988e-15 3.559237793615732670e-01
9.000000000000000000e+00 2.975786303480466022e-01 1.241947103328572277e-02 5.827377896628074261e-01
1.000000000000000000e+01 3.288910095579922199e-01 9.999999999999999988e-15 6.633938024023524616e-01
1.300000000000000000e+01 5.255745543787876395e-01 5.935075202288547791e-02 9.917983567346897456e-01
1.500000000000000000e+01 6.303965548674265174e-01 1.004760096052172980e-01 1.160317100129635737e+00


==> plots/data/bistable/overH/test_risk_over_H_by_D100_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.876109022183906558e-02 9.999999999999999988e-15 4.312971160732825132e-02
3.000000000000000000e+00 2.995236164989971070e-02 9.999999999999999988e-15 6.770481716151466323e-02
4.000000000000000000e+00 4.218792983571498928e-02 9.999999999999999988e-15 9.413820502714422001e-02
5.000000000000000000e+00 5.535743955109258957e-02 9.999999999999999988e-15 1.222731115745676889e-01
6.000000000000000000e+00 6.917585162045725156e-02 9.999999999999999988e-15 1.515678627862493411e-01
7.000000000000000000e+00 8.358405342854287323e-02 9.999999999999999988e-15 1.818750506911010478e-01
9.000000000000000000e+00 1.137007975069839888e-01 9.999999999999999988e-15 2.447141740784772312e-01
1.000000000000000000e+01 1.293064319770564907e-01 9.999999999999999988e-15 2.769814086436561684e-01
1.300000000000000000e+01 1.841076520431670360e-01 9.999999999999999988e-15 3.840585449795943518e-01
1.500000000000000000e+01 2.961268677706054286e-01 9.999999999999999988e-15 7.002984802634000250e-01


==> plots/data/bistable/overH/test_risk_over_H_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.908870363452782160e+00 9.999999999999999988e-15 5.957071740126550274e+00
3.000000000000000000e+00 7.768743163906037807e-01 9.999999999999999988e-15 2.401534609111967811e+00
4.000000000000000000e+00 4.080270462048550262e-01 1.353346976291835979e-01 6.807193947805264544e-01
5.000000000000000000e+00 3.746219745371490717e-01 1.786731109709104870e-01 5.705708381033876009e-01
6.000000000000000000e+00 4.757595613288382874e-01 1.870301920945562912e-01 7.644889305631202836e-01
7.000000000000000000e+00 6.393336107333501550e-01 3.098827751173324208e-01 9.687844463493678893e-01
9.000000000000000000e+00 1.105353868566453457e+00 6.583792159615540207e-01 1.552328521171352893e+00
1.000000000000000000e+01 1.349644255513946289e+00 8.133329018039241465e-01 1.885955609223968432e+00
1.300000000000000000e+01 2.234458404903610695e+00 1.443756096575519621e+00 3.025160713231701770e+00
1.500000000000000000e+01 2.847846154123544693e+00 1.908899557242667910e+00 3.786792751004421476e+00


==> plots/data/bistable/overH/train_risk_over_H_by_D100_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.469742826784639116e-08 9.999999999999999988e-15 3.997231200861350026e-08
3.000000000000000000e+00 2.539618981778346551e-08 9.999999999999999988e-15 6.545404346885865896e-08
4.000000000000000000e+00 3.885622268153440101e-08 9.999999999999999988e-15 9.520835252664700419e-08
5.000000000000000000e+00 5.704588961856030965e-08 9.999999999999999988e-15 1.330696314767773474e-07
6.000000000000000000e+00 7.850726942149055532e-08 9.999999999999999988e-15 1.796903464576918451e-07
7.000000000000000000e+00 1.051012883529489628e-07 9.999999999999999988e-15 2.366302985781512496e-07
9.000000000000000000e+00 2.346860903205497954e-07 3.259765727300206566e-08 4.367745233680975517e-07
1.000000000000000000e+01 3.879666510275825431e-07 7.822386671976123405e-08 6.977094353354037991e-07
1.300000000000000000e+01 3.516117409082160965e-06 3.778262501512891286e-07 6.654408568013032378e-06
1.500000000000000000e+01 1.480548032854282250e-05 1.868889601321152419e-06 2.774207105576449259e-05


==> plots/data/bistable/overH/train_risk_over_H_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.132434114037702333e+00 9.999999999999999988e-15 9.797940057336257169e+00
3.000000000000000000e+00 8.878470320875445632e-01 9.999999999999999988e-15 2.824557157583000411e+00
4.000000000000000000e+00 3.528279003997643604e-01 7.051041969643123686e-02 6.351453811030974839e-01
5.000000000000000000e+00 2.730970097084839954e-01 1.374564275153460635e-01 4.087375919016219550e-01
6.000000000000000000e+00 3.443558059322337495e-01 1.820874545096999031e-01 5.066241573547676236e-01
7.000000000000000000e+00 4.809845862910151482e-01 2.901329652104028822e-01 6.718362073716274141e-01
9.000000000000000000e+00 8.421508089328805235e-01 6.145603593640788231e-01 1.069741258501682335e+00
1.000000000000000000e+01 1.062518330756574869e+00 7.659728211489171823e-01 1.359063840364232556e+00
1.300000000000000000e+01 1.809581778943538666e+00 1.398332162588827643e+00 2.220831395298249689e+00
1.500000000000000000e+01 2.336862505724032868e+00 1.831648992073820592e+00 2.842076019374244922e+00


==> plots/data/bistable/overN/excess_risk_over_N_by_D10_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.329219165878991193e-01 8.652398555094958921e-02 1.793198476248486495e-01
4.000000000000000000e+00 1.131020492563645091e-01 7.248558138883057222e-02 1.537185171238984460e-01
6.000000000000000000e+00 9.846302960067987442e-02 6.254773067508517803e-02 1.343783285262745708e-01
1.100000000000000000e+01 6.541822695483763550e-02 3.890968008769722652e-02 9.192677382197804448e-02
1.900000000000000000e+01 3.888754620372007059e-02 2.008416242862106835e-02 5.769092997881906937e-02
3.500000000000000000e+01 1.600681103688354409e-02 4.935194025526239495e-03 2.707842804824085042e-02
6.200000000000000000e+01 5.597069842527464985e-03 9.999999999999999988e-15 1.169899045275299421e-02
1.120000000000000000e+02 1.646020652212125011e-03 9.999999999999999988e-15 3.504637034179077654e-03
2.000000000000000000e+02 1.277918659980059601e-03 9.999999999999999988e-15 2.690731840078422650e-03


==> plots/data/bistable/overN/excess_risk_over_N_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 5.747840591346115000e+15 9.999999999999999988e-15 4.088136503791751200e+16
4.000000000000000000e+00 6.704014954911195000e+15 9.999999999999999988e-15 5.293627285211355200e+16
6.000000000000000000e+00 4.448204646828549219e+13 9.999999999999999988e-15 2.929947802914691875e+14
1.100000000000000000e+01 9.477048981507611275e+07 9.999999999999999988e-15 5.498464894705199003e+08
1.900000000000000000e+01 3.383920444507167122e+04 9.999999999999999988e-15 2.619328637854229310e+05
3.500000000000000000e+01 2.250865350166956699e-02 4.830738877183188285e-03 4.018656812615594570e-02
6.200000000000000000e+01 1.653006191675861561e-02 3.628112682429759581e-03 2.943201115108746990e-02
1.120000000000000000e+02 1.411624982332189936e-02 4.540205936799672840e-03 2.369229370984412414e-02
2.000000000000000000e+02 1.122359698638319969e-02 3.637802576104193740e-03 1.880939139666220478e-02


==> plots/data/bistable/overN/excess_risk_over_N_by_D400_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.035619023566444807e-01 1.912364041868734044e-01 2.158874005264155571e-01
4.000000000000000000e+00 1.754432907328009605e-01 1.597918822811886241e-01 1.910946991844132969e-01
6.000000000000000000e+00 1.523938189881543226e-01 1.367434010080026408e-01 1.680442369683060044e-01
1.100000000000000000e+01 1.011964972907056365e-01 8.070271403143830513e-02 1.216902805499729678e-01
1.900000000000000000e+01 5.802180439544220997e-02 4.043839174068872278e-02 7.560521705019569716e-02
3.500000000000000000e+01 1.877225033240392804e-02 8.125106736779455149e-03 2.941939392802839920e-02
6.200000000000000000e+01 3.634912295941224777e-03 9.999999999999999988e-15 8.476308619917835921e-03
1.120000000000000000e+02 2.919250927106986637e-04 9.999999999999999988e-15 6.181194484139037552e-04
2.000000000000000000e+02 6.707798123291770786e-05 9.999999999999999988e-15 1.529372657500541405e-04


==> plots/data/bistable/overN/excess_risk_over_N_by_D400_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.471799269318580627e-01 2.843997018584043524e-02 6.659198836778756903e-01
4.000000000000000000e+00 nan nan nan
6.000000000000000000e+00 nan nan nan
1.100000000000000000e+01 nan nan nan
1.900000000000000000e+01 nan nan nan
3.500000000000000000e+01 nan nan nan
6.200000000000000000e+01 nan nan nan
1.120000000000000000e+02 nan nan nan
2.000000000000000000e+02 nan nan nan


==> plots/data/bistable/overN/excess_risk_over_N_by_D41_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.035611992081006461e-01 1.912340436852607017e-01 2.158883547309405904e-01
4.000000000000000000e+00 1.754407578458388739e-01 1.597865084383366940e-01 1.910950072533410538e-01
6.000000000000000000e+00 1.523945547329882688e-01 1.367422087861166202e-01 1.680469006798599174e-01
1.100000000000000000e+01 1.012023780494928360e-01 8.070884814473604230e-02 1.216959079542496297e-01
1.900000000000000000e+01 5.819680173105249571e-02 4.052638865304991622e-02 7.586721480905507520e-02
3.500000000000000000e+01 1.926495939551386982e-02 8.222781764492842482e-03 3.030713702653489716e-02
6.200000000000000000e+01 4.542778143634980566e-03 9.999999999999999988e-15 1.119438345859614242e-02
1.120000000000000000e+02 4.425707838890957646e-04 9.999999999999999988e-15 9.730375379704272673e-04
2.000000000000000000e+02 1.077217952267043726e-04 9.999999999999999988e-15 2.417121303394347671e-04


==> plots/data/bistable/overN/excess_risk_over_N_by_D41_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.471799269318580627e-01 2.843997018584043524e-02 6.659198836778756903e-01
4.000000000000000000e+00 1.402639391794800758e+03 9.999999999999999988e-15 3.385876092722409794e+03
6.000000000000000000e+00 1.907853617044469200e+16 9.999999999999999988e-15 7.234425365201284800e+16
1.100000000000000000e+01 5.177462492082021875e+14 9.999999999999999988e-15 2.446264766714729000e+15
1.900000000000000000e+01 7.280207655877087500e+13 9.999999999999999988e-15 4.025583050968084375e+14
3.500000000000000000e+01 1.495443872112403320e+12 9.999999999999999988e-15 8.687122679769932617e+12
6.200000000000000000e+01 2.373712745002508163e+05 9.999999999999999988e-15 9.415264249559962191e+05
1.120000000000000000e+02 2.645923756604393475e+03 9.999999999999999988e-15 1.440108829740930923e+04
2.000000000000000000e+02 5.526360947291055936e+02 9.999999999999999988e-15 2.350150960547883187e+03


==> plots/data/bistable/overN/excess_risk_over_N_by_D52_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.035616999492049217e-01 1.912361504201491036e-01 2.158872494782607399e-01
4.000000000000000000e+00 1.754419114440679550e-01 1.597913988151524467e-01 1.910924240729834633e-01
6.000000000000000000e+00 1.523929846783479147e-01 1.367421031122682540e-01 1.680438662444275755e-01
1.100000000000000000e+01 1.011932498464981761e-01 8.069291098085673575e-02 1.216935887121396165e-01
1.900000000000000000e+01 5.804797599557787180e-02 4.044592304444734332e-02 7.565002894670840028e-02
3.500000000000000000e+01 1.888123382135139042e-02 8.098722358905073235e-03 2.966374528379770587e-02
6.200000000000000000e+01 3.809652966689706325e-03 9.999999999999999988e-15 8.754190220947305826e-03
1.120000000000000000e+02 3.113469326005239841e-04 9.999999999999999988e-15 6.354785935543889918e-04
2.000000000000000000e+02 7.290825302182686607e-05 9.999999999999999988e-15 1.603366510389254789e-04


==> plots/data/bistable/overN/excess_risk_over_N_by_D52_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.471799269318580627e-01 2.843997018584043524e-02 6.659198836778756903e-01
4.000000000000000000e+00 nan nan nan
6.000000000000000000e+00 2.764507709440000000e+11 nan nan
1.100000000000000000e+01 5.562294594329586719e+13 9.999999999999999988e-15 2.545617339757408750e+14
1.900000000000000000e+01 8.928904201771019531e+12 9.999999999999999988e-15 3.244780403652025000e+13
3.500000000000000000e+01 2.809433323045383203e+13 9.999999999999999988e-15 2.199336067277326562e+14
6.200000000000000000e+01 8.460509947868506610e+07 9.999999999999999988e-15 6.154322435736461878e+08
1.120000000000000000e+02 3.663449894730249798e+04 9.999999999999999988e-15 1.658975411252617487e+05
2.000000000000000000e+02 5.128983682632446289e+03 9.999999999999999988e-15 1.700558316541956083e+04


==> plots/data/bistable/overN/test_risk_over_N_by_D10_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.145057401309410638e-01 2.009408979362918291e-01 2.280705823255902986e-01
4.000000000000000000e+00 1.962894027431806021e-01 1.762263103845232437e-01 2.163524951018379605e-01
6.000000000000000000e+00 1.816944032907485962e-01 1.570704678950227140e-01 2.063183386864744784e-01
1.100000000000000000e+01 1.492034631470839090e-01 1.132802656429173910e-01 1.851266606512504409e-01
1.900000000000000000e+01 1.223769789406408820e-01 7.751853203172240359e-02 1.672354258495593604e-01
3.500000000000000000e+01 9.847826326343540881e-02 4.307907026689825059e-02 1.538774562599725670e-01
6.200000000000000000e+01 8.835450247230862419e-02 3.136350963061979025e-02 1.453454953139974581e-01
1.120000000000000000e+02 8.442255713877482026e-02 2.849985458486083145e-02 1.403452596926887952e-01
2.000000000000000000e+02 8.368898080031310360e-02 2.807293692464037788e-02 1.393050246759858224e-01


==> plots/data/bistable/overN/test_risk_over_N_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.408446900370336875e+14 9.999999999999999988e-15 2.349050478434011500e+15
4.000000000000000000e+00 8.707176552381601250e+14 9.999999999999999988e-15 6.869293927396691000e+15
6.000000000000000000e+00 6.457981792504683594e+12 9.999999999999999988e-15 3.822406969014521875e+13
1.100000000000000000e+01 1.874212280839486793e+07 9.999999999999999988e-15 1.088823058054416925e+08
1.900000000000000000e+01 1.378896753036805057e+04 9.999999999999999988e-15 1.068137521522887546e+05
3.500000000000000000e+01 1.130503825843334198e-01 9.952442574212271020e-02 1.265763394265441433e-01
6.200000000000000000e+01 1.081887505327661786e-01 9.675516301103667671e-02 1.196223380544956805e-01
1.120000000000000000e+02 1.052660072843233791e-01 9.345936057765920346e-02 1.170726539909875547e-01
2.000000000000000000e+02 1.038356581702828407e-01 9.126882987513852685e-02 1.164024864654271546e-01


==> plots/data/bistable/overN/test_risk_over_N_by_D400_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.035619023566444807e-01 1.912364041868734044e-01 2.158874005264155571e-01
4.000000000000000000e+00 1.754432907328009605e-01 1.597918822811886241e-01 1.910946991844132969e-01
6.000000000000000000e+00 1.523938192985951900e-01 1.367434010632837815e-01 1.680442375339065986e-01
1.100000000000000000e+01 1.011965008607755151e-01 8.070271569162755509e-02 1.216902860299234751e-01
1.900000000000000000e+01 5.802181929660340381e-02 4.043839799901204068e-02 7.560524059419476695e-02
3.500000000000000000e+01 1.877247428637929261e-02 8.124918222738327853e-03 2.942003035002025563e-02
6.200000000000000000e+01 3.639497011439137616e-03 9.999999999999999988e-15 8.482982952668770282e-03
1.120000000000000000e+02 3.098140810683010509e-04 9.999999999999999988e-15 6.368739310557867614e-04
2.000000000000000000e+02 8.953927582903513361e-05 5.264503002240630879e-06 1.738140486558296363e-04


==> plots/data/bistable/overN/test_risk_over_N_by_D400_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.561145290732383728e-01 5.001000784996845194e-02 6.622190502965082937e-01
4.000000000000000000e+00 nan nan nan
6.000000000000000000e+00 nan nan nan
1.100000000000000000e+01 nan nan nan
1.900000000000000000e+01 nan nan nan
3.500000000000000000e+01 nan nan nan
6.200000000000000000e+01 nan nan nan
1.120000000000000000e+02 nan nan nan
2.000000000000000000e+02 nan nan nan


==> plots/data/bistable/overN/test_risk_over_N_by_D41_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.035666521017750197e-01 1.912389311267721215e-01 2.158943730767779179e-01
4.000000000000000000e+00 1.754532624036073685e-01 1.598031772054308297e-01 1.911033476017839072e-01
6.000000000000000000e+00 1.524118813686072826e-01 1.367609589256290892e-01 1.680628038115854761e-01
1.100000000000000000e+01 1.012334421587487016e-01 8.073818970985532917e-02 1.217286946076420739e-01
1.900000000000000000e+01 5.823807744309306145e-02 4.055844997385546491e-02 7.591770491233065798e-02
3.500000000000000000e+01 1.932114703231491148e-02 8.264822627551324935e-03 3.037747143707849803e-02
6.200000000000000000e+01 4.624228010773852489e-03 9.999999999999999988e-15 1.135337178712624018e-02
1.120000000000000000e+02 5.577805797353599946e-04 9.999999999999999988e-15 1.236918921520365703e-03
2.000000000000000000e+02 2.375303025322258175e-04 9.999999999999999988e-15 5.393793706349075175e-04


==> plots/data/bistable/overN/test_risk_over_N_by_D41_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.561145290732383728e-01 5.001000784996845194e-02 6.622190502965082937e-01
4.000000000000000000e+00 1.402646425038576126e+03 9.999999999999999988e-15 3.385873179457450533e+03
6.000000000000000000e+00 5.234925712552166000e+15 9.999999999999999988e-15 1.978248795042962400e+16
1.100000000000000000e+01 1.603634694963455938e+14 9.999999999999999988e-15 7.058985833834608750e+14
1.900000000000000000e+01 1.000911423174263125e+14 9.999999999999999988e-15 5.695391348324871250e+14
3.500000000000000000e+01 1.194485732881177002e+12 9.999999999999999988e-15 6.048839028508615234e+12
6.200000000000000000e+01 5.243982035929361591e+05 9.999999999999999988e-15 2.581646890075390693e+06
1.120000000000000000e+02 4.578324165681998238e+03 9.999999999999999988e-15 1.510879173481703037e+04
2.000000000000000000e+02 8.878521425326665621e+02 9.999999999999999988e-15 1.976402418226647569e+03


==> plots/data/bistable/overN/train_risk_over_N_by_D10_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 8.158382355842756783e-02 2.713557923400623795e-02 1.360320678828488838e-01
4.000000000000000000e+00 8.318735417522778175e-02 2.787823063469772183e-02 1.384964777157578486e-01
6.000000000000000000e+00 8.323137341487078789e-02 2.786560785024853187e-02 1.385971389794930508e-01
1.100000000000000000e+01 8.378523591090925038e-02 2.859860170448061401e-02 1.389718701173378868e-01
1.900000000000000000e+01 8.348943274116511770e-02 2.810910973518902095e-02 1.388697557471412214e-01
3.500000000000000000e+01 8.295067293389972451e-02 2.800565894567937780e-02 1.378956869221200643e-01
6.200000000000000000e+01 8.322988263474447035e-02 2.788406705753282422e-02 1.385756982119561165e-01
1.120000000000000000e+02 8.345388304890850872e-02 2.811249107350752979e-02 1.387952750243094946e-01
2.000000000000000000e+02 8.337369508141516394e-02 2.815007520498891830e-02 1.385973149578414165e-01


==> plots/data/bistable/overN/train_risk_over_N_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 6.088685204888711000e+15 9.999999999999999988e-15 4.322663673541278400e+16
4.000000000000000000e+00 7.574732341977451000e+15 9.999999999999999988e-15 5.980556176672477600e+16
6.000000000000000000e+00 5.094002924912686719e+13 9.999999999999999988e-15 3.300575154591054375e+14
1.100000000000000000e+01 1.135126126005387157e+08 9.999999999999999988e-15 6.582413111097460985e+08
1.900000000000000000e+01 4.762811912369370839e+04 9.999999999999999988e-15 3.687465445436316077e+05
3.500000000000000000e+01 9.702907440563042496e-02 7.783117080089706208e-02 1.162269780103637878e-01
6.200000000000000000e+01 9.795919293537735939e-02 8.482154191665458587e-02 1.110968439541001329e-01
1.120000000000000000e+02 9.937740381186206673e-02 8.755478174589710616e-02 1.112000258778270273e-01
2.000000000000000000e+02 1.002146938505272117e-01 9.056582608549398894e-02 1.098635616155604344e-01


==> plots/data/bistable/overN/train_risk_over_N_by_D400_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.865177740288579731e-11 9.999999999999999988e-15 1.245885267039233554e-10
4.000000000000000000e+00 2.845845682228111419e-10 9.999999999999999988e-15 1.369447363678174283e-09
6.000000000000000000e+00 5.573093213408092964e-10 9.999999999999999988e-15 2.085466001148571923e-09
1.100000000000000000e+01 4.064511242331259044e-09 9.999999999999999988e-15 1.071381110462675884e-08
1.900000000000000000e+01 1.507961590434721630e-08 9.999999999999999988e-15 3.976481075775450800e-08
3.500000000000000000e+01 2.238964690500407635e-07 9.999999999999999988e-15 1.272723107114868016e-06
6.200000000000000000e+01 4.584717453792741537e-06 9.999999999999999988e-15 1.446359952232481560e-05
1.120000000000000000e+02 1.811506494779161963e-05 9.999999999999999988e-15 3.743536280575177348e-05
2.000000000000000000e+02 2.774117454151792117e-05 1.331321623739785667e-05 4.216913284563798229e-05


==> plots/data/bistable/overN/train_risk_over_N_by_D400_theirs.csv <==
N y ym yp
2.000000000000000000e+00 8.934614292164688720e-03 9.999999999999999988e-15 2.157003789946442332e-02
4.000000000000000000e+00 nan nan nan
6.000000000000000000e+00 nan nan nan
1.100000000000000000e+01 nan nan nan
1.900000000000000000e+01 nan nan nan
3.500000000000000000e+01 nan nan nan
6.200000000000000000e+01 nan nan nan
1.120000000000000000e+02 nan nan nan
2.000000000000000000e+02 nan nan nan


==> plots/data/bistable/overN/train_risk_over_N_by_D41_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 5.453019225560966094e-06 9.999999999999999988e-15 1.994071128465182933e-05
4.000000000000000000e+00 1.250512568247893161e-05 9.999999999999999988e-15 4.774851298549414832e-05
6.000000000000000000e+00 1.732583620691248788e-05 9.999999999999999988e-15 5.767306384769219020e-05
1.100000000000000000e+01 3.106416227124005747e-05 9.999999999999999988e-15 9.987695875572402660e-05
1.900000000000000000e+01 4.127586683585112570e-05 9.999999999999999988e-15 1.301933295334989501e-04
3.500000000000000000e+01 5.618764244511945816e-05 9.999999999999999988e-15 1.684121249814518368e-04
6.200000000000000000e+01 8.144989542320975340e-05 9.999999999999999988e-15 2.408064551015611301e-04
1.120000000000000000e+02 1.152097971868215609e-04 9.999999999999999988e-15 3.237953122453527148e-04
2.000000000000000000e+02 1.316194051999749202e-04 9.999999999999999988e-15 3.404558540977121843e-04


==> plots/data/bistable/overN/train_risk_over_N_by_D41_theirs.csv <==
N y ym yp
2.000000000000000000e+00 8.934614292164688720e-03 9.999999999999999988e-15 2.157003789946442332e-02
4.000000000000000000e+00 7.033280249540752038e-03 9.999999999999999988e-15 1.697973213351573751e-02
6.000000000000000000e+00 2.431346191281175600e+16 9.999999999999999988e-15 9.212661249577440000e+16
1.100000000000000000e+01 6.781097230824366250e+14 9.999999999999999988e-15 3.103825172949850500e+15
1.900000000000000000e+01 1.726575622435824062e+14 9.999999999999999988e-15 9.678581251994375000e+14
3.500000000000000000e+01 2.689929228758482910e+12 9.999999999999999988e-15 1.429944983083315039e+13
6.200000000000000000e+01 5.018900245501597528e+05 9.999999999999999988e-15 2.064818612990004942e+06
1.120000000000000000e+02 6.971168205633759499e+03 9.999999999999999988e-15 2.542300755806223242e+04
2.000000000000000000e+02 1.405710090835889105e+03 9.999999999999999988e-15 4.156136600452562561e+03


==> plots/data/bistable/sampleTraj/excess_risk_over_H_by_D100_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.876107562732916637e-02 9.999999999999999988e-15 4.312969331256213956e-02
3.000000000000000000e+00 2.995233644833206199e-02 9.999999999999999988e-15 6.770478692544912303e-02
4.000000000000000000e+00 4.218789075518240145e-02 9.999999999999999988e-15 9.413815814454734587e-02
5.000000000000000000e+00 5.535738211513793056e-02 9.999999999999999988e-15 1.222730453801965655e-01
6.000000000000000000e+00 6.917577287398064823e-02 9.999999999999999988e-15 1.515677758281885890e-01
7.000000000000000000e+00 8.358394867461053923e-02 9.999999999999999988e-15 1.818749417150020420e-01
9.000000000000000000e+00 1.137005620424436786e-01 9.999999999999999988e-15 2.447139422784651019e-01
1.000000000000000000e+01 1.293060445883990328e-01 9.999999999999999988e-15 2.769810486199694166e-01
1.300000000000000000e+01 1.841041349252918735e-01 9.999999999999999988e-15 3.840556951812717501e-01
1.500000000000000000e+01 2.961120626860065386e-01 9.999999999999999988e-15 7.002851279784536587e-01


==> plots/data/bistable/sampleTraj/excess_risk_over_H_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.375912832872321134e+00 9.999999999999999988e-15 4.896339188711952950e+00
3.000000000000000000e+00 1.937460910218457288e-01 9.999999999999999988e-15 5.505651415021503015e-01
4.000000000000000000e+00 1.045285072177648544e-01 1.372288393523185546e-03 2.076847260420065233e-01
5.000000000000000000e+00 1.140298260531077829e-01 7.140458972164601126e-03 2.209191931340509507e-01
6.000000000000000000e+00 1.394519818325837546e-01 9.999999999999999988e-15 3.044388378278743978e-01
7.000000000000000000e+00 1.744555473948518343e-01 9.999999999999999988e-15 3.559237793615732670e-01
9.000000000000000000e+00 2.975786303480466022e-01 1.241947103328572277e-02 5.827377896628074261e-01
1.000000000000000000e+01 3.288910095579922199e-01 9.999999999999999988e-15 6.633938024023524616e-01
1.300000000000000000e+01 5.255745543787876395e-01 5.935075202288547791e-02 9.917983567346897456e-01
1.500000000000000000e+01 6.303965548674265174e-01 1.004760096052172980e-01 1.160317100129635737e+00


==> plots/data/bistable/sampleTraj/test_risk_over_H_by_D100_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.876109022183906558e-02 9.999999999999999988e-15 4.312971160732825132e-02
3.000000000000000000e+00 2.995236164989971070e-02 9.999999999999999988e-15 6.770481716151466323e-02
4.000000000000000000e+00 4.218792983571498928e-02 9.999999999999999988e-15 9.413820502714422001e-02
5.000000000000000000e+00 5.535743955109258957e-02 9.999999999999999988e-15 1.222731115745676889e-01
6.000000000000000000e+00 6.917585162045725156e-02 9.999999999999999988e-15 1.515678627862493411e-01
7.000000000000000000e+00 8.358405342854287323e-02 9.999999999999999988e-15 1.818750506911010478e-01
9.000000000000000000e+00 1.137007975069839888e-01 9.999999999999999988e-15 2.447141740784772312e-01
1.000000000000000000e+01 1.293064319770564907e-01 9.999999999999999988e-15 2.769814086436561684e-01
1.300000000000000000e+01 1.841076520431670360e-01 9.999999999999999988e-15 3.840585449795943518e-01
1.500000000000000000e+01 2.961268677706054286e-01 9.999999999999999988e-15 7.002984802634000250e-01


==> plots/data/bistable/sampleTraj/test_risk_over_H_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.908870363452782160e+00 9.999999999999999988e-15 5.957071740126550274e+00
3.000000000000000000e+00 7.768743163906037807e-01 9.999999999999999988e-15 2.401534609111967811e+00
4.000000000000000000e+00 4.080270462048550262e-01 1.353346976291835979e-01 6.807193947805264544e-01
5.000000000000000000e+00 3.746219745371490717e-01 1.786731109709104870e-01 5.705708381033876009e-01
6.000000000000000000e+00 4.757595613288382874e-01 1.870301920945562912e-01 7.644889305631202836e-01
7.000000000000000000e+00 6.393336107333501550e-01 3.098827751173324208e-01 9.687844463493678893e-01
9.000000000000000000e+00 1.105353868566453457e+00 6.583792159615540207e-01 1.552328521171352893e+00
1.000000000000000000e+01 1.349644255513946289e+00 8.133329018039241465e-01 1.885955609223968432e+00
1.300000000000000000e+01 2.234458404903610695e+00 1.443756096575519621e+00 3.025160713231701770e+00
1.500000000000000000e+01 2.847846154123544693e+00 1.908899557242667910e+00 3.786792751004421476e+00


==> plots/data/bistable/sampleTraj/test_trajectory_r2_i27_100_ours_isometric_.csv <==
T X
0.000000000000000000e+00 8.596488833427429199e-02
7.142857462167739868e-02 1.140969768166542053e-01
1.428571492433547974e-01 1.510682702064514160e-01
2.142857313156127930e-01 1.991794705390930176e-01
2.857142984867095947e-01 2.607524394989013672e-01
3.571428656578063965e-01 3.382627964019775391e-01
4.285714626312255859e-01 4.317587614059448242e-01
5.000000000000000000e-01 5.371960401535034180e-01
5.714285969734191895e-01 6.467940807342529297e-01
6.428571939468383789e-01 7.484071850776672363e-01
7.142857313156127930e-01 8.325771093368530273e-01
7.857143282890319824e-01 8.946058154106140137e-01
8.571429252624511719e-01 9.372460842132568359e-01
9.285714626312255859e-01 9.639384150505065918e-01
1.000000000000000000e+00 9.802033901214599609e-01


==> plots/data/bistable/sampleTraj/test_trajectory_r2_i27_10_data.csv <==
T X
0.000000000000000000e+00 8.591890335083007812e-02
7.142857462167739868e-02 1.140094324946403503e-01
1.428571492433547974e-01 1.509594023227691650e-01
2.142857313156127930e-01 1.991421282291412354e-01
2.857142984867095947e-01 2.610411643981933594e-01
3.571428656578063965e-01 3.385923504829406738e-01
4.285714626312255859e-01 4.318903088569641113e-01
5.000000000000000000e-01 5.373870134353637695e-01
5.714285969734191895e-01 6.467406749725341797e-01
6.428571939468383789e-01 7.483975887298583984e-01
7.142857313156127930e-01 8.323140740394592285e-01
7.857143282890319824e-01 8.942594528198242188e-01
8.571429252624511719e-01 9.359930157661437988e-01
9.285714626312255859e-01 9.623056054115295410e-01
1.000000000000000000e+00 9.781816601753234863e-01


==> plots/data/bistable/sampleTraj/test_trajectory_r2_i27_10_theirs.csv <==
T X
0.000000000000000000e+00 1.986504644155502319e-01
7.142857462167739868e-02 1.859733760356903076e-01
1.428571492433547974e-01 2.173366248607635498e-01
2.142857313156127930e-01 2.729278504848480225e-01
2.857142984867095947e-01 3.374551832675933838e-01
3.571428656578063965e-01 4.024445116519927979e-01
4.285714626312255859e-01 4.654623568058013916e-01
5.000000000000000000e-01 5.275252461433410645e-01
5.714285969734191895e-01 5.902701616287231445e-01
6.428571939468383789e-01 6.540317535400390625e-01
7.142857313156127930e-01 7.172449231147766113e-01
7.857143282890319824e-01 7.769531011581420898e-01
8.571429252624511719e-01 8.298677802085876465e-01
9.285714626312255859e-01 8.733965754508972168e-01
1.000000000000000000e+00 9.062466025352478027e-01


==> plots/data/bistable/sampleTraj/test_trajectory_r2_i43_100_ours_isometric_.csv <==
T X
0.000000000000000000e+00 6.967769563198089600e-02
7.142857462167739868e-02 9.215228259563446045e-02
1.428571492433547974e-01 1.221265792846679688e-01
2.142857313156127930e-01 1.618834137916564941e-01
2.857142984867095947e-01 2.138048708438873291e-01
3.571428656578063965e-01 2.805294394493103027e-01
4.285714626312255859e-01 3.626039922237396240e-01
5.000000000000000000e-01 4.599491357803344727e-01
5.714285969734191895e-01 5.673365592956542969e-01
6.428571939468383789e-01 6.762974262237548828e-01
7.142857313156127930e-01 7.737671732902526855e-01
7.857143282890319824e-01 8.525290489196777344e-01
8.571429252624511719e-01 9.086259603500366211e-01
9.285714626312255859e-01 9.454345703125000000e-01
1.000000000000000000e+00 9.661406874656677246e-01


==> plots/data/bistable/sampleTraj/test_trajectory_r2_i43_10_data.csv <==
T X
0.000000000000000000e+00 6.993699073791503906e-02
7.142857462167739868e-02 9.289106726646423340e-02
1.428571492433547974e-01 1.232022419571876526e-01
2.142857313156127930e-01 1.629959940910339355e-01
2.857142984867095947e-01 2.147134244441986084e-01
3.571428656578063965e-01 2.807766199111938477e-01
4.285714626312255859e-01 3.627732694149017334e-01
5.000000000000000000e-01 4.599800407886505127e-01
5.714285969734191895e-01 5.675670504570007324e-01
6.428571939468383789e-01 6.759929656982421875e-01
7.142857313156127930e-01 7.735732197761535645e-01
7.857143282890319824e-01 8.515741825103759766e-01
8.571429252624511719e-01 9.075877070426940918e-01
9.285714626312255859e-01 9.445502161979675293e-01
1.000000000000000000e+00 9.675281643867492676e-01


==> plots/data/bistable/sampleTraj/test_trajectory_r2_i43_10_theirs.csv <==
T X
0.000000000000000000e+00 1.713556200265884399e-01
7.142857462167739868e-02 1.596102267503738403e-01
1.428571492433547974e-01 1.863739639520645142e-01
2.142857313156127930e-01 2.343713939189910889e-01
2.857142984867095947e-01 2.902324199676513672e-01
3.571428656578063965e-01 3.465239107608795166e-01
4.285714626312255859e-01 4.010961949825286865e-01
5.000000000000000000e-01 4.548355042934417725e-01
5.714285969734191895e-01 5.091922879219055176e-01
6.428571939468383789e-01 5.644901394844055176e-01
7.142857313156127930e-01 6.193891167640686035e-01
7.857143282890319824e-01 6.713200807571411133e-01
8.571429252624511719e-01 7.174084186553955078e-01
9.285714626312255859e-01 7.553773522377014160e-01
1.000000000000000000e+00 7.840816974639892578e-01


==> plots/data/bistable/sampleTraj/test_trajectory_r2_i44_100_ours_isometric_.csv <==
T X
0.000000000000000000e+00 2.449813485145568848e-02
7.142857462167739868e-02 3.223722055554389954e-02
1.428571492433547974e-01 4.274700582027435303e-02
2.142857313156127930e-01 5.714008957147598267e-02
2.857142984867095947e-01 7.665056735277175903e-02
3.571428656578063965e-01 1.026438772678375244e-01
4.285714626312255859e-01 1.364296078681945801e-01
5.000000000000000000e-01 1.804171502590179443e-01
5.714285969734191895e-01 2.370067834854125977e-01
6.428571939468383789e-01 3.094885647296905518e-01
7.142857313156127930e-01 3.977286815643310547e-01
7.857143282890319824e-01 5.007883310317993164e-01
8.571429252624511719e-01 6.089564561843872070e-01
9.285714626312255859e-01 7.098060250282287598e-01
1.000000000000000000e+00 7.911339998245239258e-01


==> plots/data/bistable/sampleTraj/test_trajectory_r2_i44_10_data.csv <==
T X
0.000000000000000000e+00 2.480792999267578125e-02
7.142857462167739868e-02 3.300438821315765381e-02
1.428571492433547974e-01 4.390091821551322937e-02
2.142857313156127930e-01 5.837614089250564575e-02
2.857142984867095947e-01 7.758001983165740967e-02
3.571428656578063965e-01 1.029980480670928955e-01
4.285714626312255859e-01 1.365037858486175537e-01
5.000000000000000000e-01 1.803566962480545044e-01
5.714285969734191895e-01 2.370495051145553589e-01
6.428571939468383789e-01 3.088274598121643066e-01
7.142857313156127930e-01 3.966397047042846680e-01
7.857143282890319824e-01 4.984555542469024658e-01
8.571429252624511719e-01 6.076614856719970703e-01
9.285714626312255859e-01 7.134423255920410156e-01
1.000000000000000000e+00 8.045836687088012695e-01


==> plots/data/bistable/sampleTraj/test_trajectory_r2_i44_10_theirs.csv <==
T X
0.000000000000000000e+00 8.436020463705062866e-02
7.142857462167739868e-02 7.774331420660018921e-02
1.428571492433547974e-01 9.062785655260086060e-02
2.142857313156127930e-01 1.143276616930961609e-01
2.857142984867095947e-01 1.420915275812149048e-01
3.571428656578063965e-01 1.701299399137496948e-01
4.285714626312255859e-01 1.973148435354232788e-01
5.000000000000000000e-01 2.240787595510482788e-01
5.714285969734191895e-01 2.511768043041229248e-01
6.428571939468383789e-01 2.788144648075103760e-01
7.142857313156127930e-01 3.063477277755737305e-01
7.857143282890319824e-01 3.324850797653198242e-01
8.571429252624511719e-01 3.557566702365875244e-01
9.285714626312255859e-01 3.749853968620300293e-01
1.000000000000000000e+00 3.895701169967651367e-01


==> plots/data/bistable/sampleTraj/train_risk_over_H_by_D100_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.469742826784639116e-08 9.999999999999999988e-15 3.997231200861350026e-08
3.000000000000000000e+00 2.539618981778346551e-08 9.999999999999999988e-15 6.545404346885865896e-08
4.000000000000000000e+00 3.885622268153440101e-08 9.999999999999999988e-15 9.520835252664700419e-08
5.000000000000000000e+00 5.704588961856030965e-08 9.999999999999999988e-15 1.330696314767773474e-07
6.000000000000000000e+00 7.850726942149055532e-08 9.999999999999999988e-15 1.796903464576918451e-07
7.000000000000000000e+00 1.051012883529489628e-07 9.999999999999999988e-15 2.366302985781512496e-07
9.000000000000000000e+00 2.346860903205497954e-07 3.259765727300206566e-08 4.367745233680975517e-07
1.000000000000000000e+01 3.879666510275825431e-07 7.822386671976123405e-08 6.977094353354037991e-07
1.300000000000000000e+01 3.516117409082160965e-06 3.778262501512891286e-07 6.654408568013032378e-06
1.500000000000000000e+01 1.480548032854282250e-05 1.868889601321152419e-06 2.774207105576449259e-05


==> plots/data/bistable/sampleTraj/train_risk_over_H_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.132434114037702333e+00 9.999999999999999988e-15 9.797940057336257169e+00
3.000000000000000000e+00 8.878470320875445632e-01 9.999999999999999988e-15 2.824557157583000411e+00
4.000000000000000000e+00 3.528279003997643604e-01 7.051041969643123686e-02 6.351453811030974839e-01
5.000000000000000000e+00 2.730970097084839954e-01 1.374564275153460635e-01 4.087375919016219550e-01
6.000000000000000000e+00 3.443558059322337495e-01 1.820874545096999031e-01 5.066241573547676236e-01
7.000000000000000000e+00 4.809845862910151482e-01 2.901329652104028822e-01 6.718362073716274141e-01
9.000000000000000000e+00 8.421508089328805235e-01 6.145603593640788231e-01 1.069741258501682335e+00
1.000000000000000000e+01 1.062518330756574869e+00 7.659728211489171823e-01 1.359063840364232556e+00
1.300000000000000000e+01 1.809581778943538666e+00 1.398332162588827643e+00 2.220831395298249689e+00
1.500000000000000000e+01 2.336862505724032868e+00 1.831648992073820592e+00 2.842076019374244922e+00


==> plots/data/bistable/sampleTraj/train_trajectory_r2_i1_100_ours_isometric_.csv <==
T X
0.000000000000000000e+00 -6.349956989288330078e-01
7.142857462167739868e-02 -7.376972436904907227e-01
1.428571492433547974e-01 -8.240689039230346680e-01
2.142857313156127930e-01 -8.885983228683471680e-01
2.857142984867095947e-01 -9.322241544723510742e-01
3.571428656578063965e-01 -9.597938060760498047e-01
4.285714626312255859e-01 -9.766508340835571289e-01
5.000000000000000000e-01 -9.867469668388366699e-01
5.714285969734191895e-01 -9.923301935195922852e-01
6.428571939468383789e-01 -9.953940510749816895e-01
7.142857313156127930e-01 -9.976781606674194336e-01
7.857143282890319824e-01 -9.984140992164611816e-01
8.571429252624511719e-01 -9.990290403366088867e-01
9.285714626312255859e-01 -9.995417594909667969e-01
1.000000000000000000e+00 -9.999021291732788086e-01


==> plots/data/bistable/sampleTraj/train_trajectory_r2_i1_10_theirs.csv <==
T X
0.000000000000000000e+00 -5.973793864250183105e-01
7.142857462167739868e-02 -7.439254522323608398e-01
1.428571492433547974e-01 -8.458683490753173828e-01
2.142857313156127930e-01 -8.956289291381835938e-01
2.857142984867095947e-01 -9.229463934898376465e-01
3.571428656578063965e-01 -9.541319608688354492e-01
4.285714626312255859e-01 -9.898518919944763184e-01
5.000000000000000000e-01 -1.013487696647644043e+00
5.714285969734191895e-01 -1.012658476829528809e+00
6.428571939468383789e-01 -9.911395907402038574e-01
7.142857313156127930e-01 -9.637979865074157715e-01
7.857143282890319824e-01 -9.437645673751831055e-01
8.571429252624511719e-01 -9.346725344657897949e-01
9.285714626312255859e-01 -9.325768947601318359e-01
1.000000000000000000e+00 -9.327721595764160156e-01


==> plots/data/bistable/sampleTraj/train_trajectory_r2_i1_data.csv <==
T X
0.000000000000000000e+00 -6.348702907562255859e-01
7.142857462167739868e-02 -7.379404902458190918e-01
1.428571492433547974e-01 -8.241398334503173828e-01
2.142857313156127930e-01 -8.885046839714050293e-01
2.857142984867095947e-01 -9.322529435157775879e-01
3.571428656578063965e-01 -9.600047469139099121e-01
4.285714626312255859e-01 -9.768149256706237793e-01
5.000000000000000000e-01 -9.867069721221923828e-01
5.714285969734191895e-01 -9.924277067184448242e-01
6.428571939468383789e-01 -9.957025647163391113e-01
7.142857313156127930e-01 -9.975663423538208008e-01
7.857143282890319824e-01 -9.986234903335571289e-01
8.571429252624511719e-01 -9.992219209671020508e-01
9.285714626312255859e-01 -9.995603561401367188e-01
1.000000000000000000e+00 -9.997516274452209473e-01


==> plots/data/bistable/sampleTraj/train_trajectory_r2_i20_100_ours_isometric_.csv <==
T X
0.000000000000000000e+00 7.617163658142089844e-01
7.142857462167739868e-02 8.424448966979980469e-01
1.428571492433547974e-01 9.010691642761230469e-01
2.142857313156127930e-01 9.406422376632690430e-01
2.857142984867095947e-01 9.654630422592163086e-01
3.571428656578063965e-01 9.799517393112182617e-01
4.285714626312255859e-01 9.883595705032348633e-01
5.000000000000000000e-01 9.935684800148010254e-01
5.714285969734191895e-01 9.962167739868164062e-01
6.428571939468383789e-01 9.981028437614440918e-01
7.142857313156127930e-01 9.991106986999511719e-01
7.857143282890319824e-01 9.993448853492736816e-01
8.571429252624511719e-01 9.993558526039123535e-01
9.285714626312255859e-01 1.000204920768737793e+00
1.000000000000000000e+00 1.000604867935180664e+00


==> plots/data/bistable/sampleTraj/train_trajectory_r2_i20_10_data.csv <==
T X
0.000000000000000000e+00 7.616832256317138672e-01
7.142857462167739868e-02 8.425514698028564453e-01
1.428571492433547974e-01 9.013840556144714355e-01
2.142857313156127930e-01 9.405854344367980957e-01
2.857142984867095947e-01 9.651156067848205566e-01
3.571428656578063965e-01 9.798452854156494141e-01
4.285714626312255859e-01 9.884672760963439941e-01
5.000000000000000000e-01 9.934380054473876953e-01
5.714285969734191895e-01 9.962784051895141602e-01
6.428571939468383789e-01 9.978932142257690430e-01
7.142857313156127930e-01 9.988086223602294922e-01
7.857143282890319824e-01 9.993267059326171875e-01
8.571429252624511719e-01 9.996196031570434570e-01
9.285714626312255859e-01 9.997851252555847168e-01
1.000000000000000000e+00 9.998786449432373047e-01


==> plots/data/bistable/sampleTraj/train_trajectory_r2_i20_10_theirs.csv <==
T X
0.000000000000000000e+00 9.351022839546203613e-01
7.142857462167739868e-02 9.040712714195251465e-01
1.428571492433547974e-01 8.928011059761047363e-01
2.142857313156127930e-01 9.165508747100830078e-01
2.857142984867095947e-01 9.680169224739074707e-01
3.571428656578063965e-01 1.027110457420349121e+00
4.285714626312255859e-01 1.072818517684936523e+00
5.000000000000000000e-01 1.091924667358398438e+00
5.714285969734191895e-01 1.082147240638732910e+00
6.428571939468383789e-01 1.050145268440246582e+00
7.142857313156127930e-01 1.006682515144348145e+00
7.857143282890319824e-01 9.616521596908569336e-01
8.571429252624511719e-01 9.209104180335998535e-01
9.285714626312255859e-01 8.855891823768615723e-01
1.000000000000000000e+00 8.534090518951416016e-01


==> plots/data/bistable/sampleTraj/train_trajectory_r2_i27_100_ours_isometric_.csv <==
T X
0.000000000000000000e+00 -4.130970835685729980e-01
7.142857462167739868e-02 -5.167438983917236328e-01
1.428571492433547974e-01 -6.263123750686645508e-01
2.142857313156127930e-01 -7.303087711334228516e-01
2.857142984867095947e-01 -8.181862831115722656e-01
3.571428656578063965e-01 -8.838186264038085938e-01
4.285714626312255859e-01 -9.292167425155639648e-01
5.000000000000000000e-01 -9.583725333213806152e-01
5.714285969734191895e-01 -9.756076335906982422e-01
6.428571939468383789e-01 -9.857953786849975586e-01
7.142857313156127930e-01 -9.919590950012207031e-01
7.857143282890319824e-01 -9.952726364135742188e-01
8.571429252624511719e-01 -9.974234104156494141e-01
9.285714626312255859e-01 -9.984340667724609375e-01
1.000000000000000000e+00 -9.987777471542358398e-01


==> plots/data/bistable/sampleTraj/train_trajectory_r2_i27_10_theirs.csv <==
T X
0.000000000000000000e+00 -5.035079717636108398e-01
7.142857462167739868e-02 -5.176391005516052246e-01
1.428571492433547974e-01 -6.023257374763488770e-01
2.142857313156127930e-01 -7.058090567588806152e-01
2.857142984867095947e-01 -7.883006930351257324e-01
3.571428656578063965e-01 -8.427958488464355469e-01
4.285714626312255859e-01 -8.836185932159423828e-01
5.000000000000000000e-01 -9.230740070343017578e-01
5.714285969734191895e-01 -9.595081806182861328e-01
6.428571939468383789e-01 -9.827776551246643066e-01
7.142857313156127930e-01 -9.865369200706481934e-01
7.857143282890319824e-01 -9.744229912757873535e-01
8.571429252624511719e-01 -9.564605355262756348e-01
9.285714626312255859e-01 -9.413851499557495117e-01
1.000000000000000000e+00 -9.322307705879211426e-01


==> plots/data/bistable/sampleTraj/train_trajectory_r2_i27_data.csv <==
T X
0.000000000000000000e+00 -4.131424427032470703e-01
7.142857462167739868e-02 -5.168259739875793457e-01
1.428571492433547974e-01 -6.262897253036499023e-01
2.142857313156127930e-01 -7.302944064140319824e-01
2.857142984867095947e-01 -8.180974721908569336e-01
3.571428656578063965e-01 -8.842126727104187012e-01
4.285714626312255859e-01 -9.294455051422119141e-01
5.000000000000000000e-01 -9.582703709602355957e-01
5.714285969734191895e-01 -9.757819175720214844e-01
6.428571939468383789e-01 -9.861052632331848145e-01
7.142857313156127930e-01 -9.920818209648132324e-01
7.857143282890319824e-01 -9.955052733421325684e-01
8.571429252624511719e-01 -9.974542856216430664e-01
9.285714626312255859e-01 -9.985600113868713379e-01
1.000000000000000000e+00 -9.991860389709472656e-01


==> plots/data/bistable/sampleTraj/train_trajectory_r2_i36_100_ours_isometric_.csv <==
T X
0.000000000000000000e+00 -5.493120551109313965e-01
7.142857462167739868e-02 -6.579187512397766113e-01
1.428571492433547974e-01 -7.585448026657104492e-01
2.142857313156127930e-01 -8.402060270309448242e-01
2.857142984867095947e-01 -8.996475338935852051e-01
3.571428656578063965e-01 -9.394514560699462891e-01
4.285714626312255859e-01 -9.642549157142639160e-01
5.000000000000000000e-01 -9.795964956283569336e-01
5.714285969734191895e-01 -9.882732629776000977e-01
6.428571939468383789e-01 -9.930659532546997070e-01
7.142857313156127930e-01 -9.963257312774658203e-01
7.857143282890319824e-01 -9.976033568382263184e-01
8.571429252624511719e-01 -9.985588788986206055e-01
9.285714626312255859e-01 -9.991807341575622559e-01
1.000000000000000000e+00 -9.997902512550354004e-01


==> plots/data/bistable/sampleTraj/train_trajectory_r2_i36_10_theirs.csv <==
T X
0.000000000000000000e+00 -6.277636289596557617e-01
7.142857462167739868e-02 -7.196426391601562500e-01
1.428571492433547974e-01 -8.361847996711730957e-01
2.142857313156127930e-01 -9.340092539787292480e-01
2.857142984867095947e-01 -1.002508640289306641e+00
3.571428656578063965e-01 -1.054122209548950195e+00
4.285714626312255859e-01 -1.101109385490417480e+00
5.000000000000000000e-01 -1.142563581466674805e+00
5.714285969734191895e-01 -1.168878316879272461e+00
6.428571939468383789e-01 -1.173818469047546387e+00
7.142857313156127930e-01 -1.161110043525695801e+00
7.857143282890319824e-01 -1.141239523887634277e+00
8.571429252624511719e-01 -1.123754382133483887e+00
9.285714626312255859e-01 -1.112500786781311035e+00
1.000000000000000000e+00 -1.106530427932739258e+00


==> plots/data/bistable/sampleTraj/train_trajectory_r2_i36_data.csv <==
T X
0.000000000000000000e+00 -5.493204593658447266e-01
7.142857462167739868e-02 -6.584163904190063477e-01
1.428571492433547974e-01 -7.585471868515014648e-01
2.142857313156127930e-01 -8.401498794555664062e-01
2.857142984867095947e-01 -8.997209668159484863e-01
3.571428656578063965e-01 -9.395171999931335449e-01
4.285714626312255859e-01 -9.644634127616882324e-01
5.000000000000000000e-01 -9.794597029685974121e-01
5.714285969734191895e-01 -9.882436990737915039e-01
6.428571939468383789e-01 -9.933098554611206055e-01
7.142857313156127930e-01 -9.962054491043090820e-01
7.857143282890319824e-01 -9.978518486022949219e-01
8.571429252624511719e-01 -9.987851977348327637e-01
9.285714626312255859e-01 -9.993134737014770508e-01
1.000000000000000000e+00 -9.996121525764465332e-01


==> plots/data/karman/hyperparameter_sensitivities/test_cum_risk_karman_D100_PCR.csv <==
N y ym yp
0.000000000000000000e+00 4.539024829864501953e-02 1.824632287025451660e-03 2.509738802909851074e-01
1.000000000000000000e+00 8.283429592847824097e-02 6.653452757745981216e-03 4.947873353958129883e-01
2.000000000000000000e+00 1.199163645505905151e-01 1.851621642708778381e-02 7.325065732002258301e-01
3.000000000000000000e+00 1.610714048147201538e-01 2.426904439926147461e-02 9.606311917304992676e-01
4.000000000000000000e+00 2.084084302186965942e-01 3.783077001571655273e-02 1.179967403411865234e+00
5.000000000000000000e+00 2.629126310348510742e-01 6.004244089126586914e-02 1.399565100669860840e+00
6.000000000000000000e+00 3.250522613525390625e-01 6.668454408645629883e-02 1.632642149925231934e+00
7.000000000000000000e+00 3.910382688045501709e-01 7.134249806404113770e-02 1.890852212905883789e+00
8.000000000000000000e+00 4.576325714588165283e-01 8.621931076049804688e-02 2.180181503295898438e+00
9.000000000000000000e+00 5.217073559761047363e-01 1.175585165619850159e-01 2.499458789825439453e+00
1.000000000000000000e+01 5.821481347084045410e-01 1.571759581565856934e-01 2.841807365417480469e+00
1.100000000000000000e+01 6.398136019706726074e-01 1.733373403549194336e-01 3.194556236267089844e+00
1.200000000000000000e+01 6.949774026870727539e-01 1.976518034934997559e-01 3.544435501098632812e+00
1.300000000000000000e+01 7.484130263328552246e-01 2.131158858537673950e-01 3.880154132843017578e+00
1.400000000000000000e+01 8.003572225570678711e-01 2.155715227127075195e-01 4.195980548858642578e+00
1.500000000000000000e+01 8.506559729576110840e-01 2.179078459739685059e-01 4.488697528839111328e+00
1.600000000000000000e+01 8.988693356513977051e-01 2.282904535531997681e-01 4.752578258514404297e+00
1.700000000000000000e+01 9.449948668479919434e-01 2.493615001440048218e-01 4.977190494537353516e+00
1.800000000000000000e+01 9.887551665306091309e-01 2.813501358032226562e-01 5.146982192993164062e+00
1.900000000000000000e+01 1.030856132507324219e+00 3.226292431354522705e-01 5.246218204498291016e+00
2.000000000000000000e+01 1.074537992477416992e+00 3.683547675609588623e-01 5.261100769042968750e+00
2.100000000000000000e+01 1.128833174705505371e+00 4.141430854797363281e-01 5.337762355804443359e+00
2.200000000000000000e+01 1.199638962745666504e+00 4.468044936656951904e-01 5.504503250122070312e+00
2.300000000000000000e+01 1.290932774543762207e+00 4.728700816631317139e-01 5.747862339019775391e+00
2.400000000000000000e+01 1.405846357345581055e+00 5.015516281127929688e-01 6.042601108551025391e+00
2.500000000000000000e+01 1.547565221786499023e+00 5.114091634750366211e-01 6.355799198150634766e+00
2.600000000000000000e+01 1.715101003646850586e+00 5.278286933898925781e-01 6.650238037109375000e+00
2.700000000000000000e+01 1.903490781784057617e+00 5.638325214385986328e-01 6.888191223144531250e+00
2.800000000000000000e+01 2.104190349578857422e+00 6.154407858848571777e-01 7.030811786651611328e+00
2.900000000000000000e+01 2.307528257369995117e+00 6.775688529014587402e-01 7.042980194091796875e+00
3.000000000000000000e+01 2.511199712753295898e+00 7.460075020790100098e-01 7.183612823486328125e+00
3.100000000000000000e+01 2.709446668624877930e+00 8.162146210670471191e-01 7.476552963256835938e+00
3.200000000000000000e+01 2.898754358291625977e+00 8.367507457733154297e-01 7.894584655761718750e+00
3.300000000000000000e+01 3.076559782028198242e+00 8.397142887115478516e-01 8.391067504882812500e+00
3.400000000000000000e+01 3.244433403015136719e+00 8.483998775482177734e-01 8.912998199462890625e+00
3.500000000000000000e+01 3.407197237014770508e+00 8.681799769401550293e-01 9.412284851074218750e+00
3.600000000000000000e+01 3.571057558059692383e+00 8.931959271430969238e-01 9.851660728454589844e+00
3.700000000000000000e+01 3.745243072509765625e+00 9.160572886466979980e-01 1.020508670806884766e+01
3.800000000000000000e+01 3.937010049819946289e+00 9.322076439857482910e-01 1.045850372314453125e+01
3.900000000000000000e+01 4.153750896453857422e+00 9.390018582344055176e-01 1.060755538940429688e+01
4.000000000000000000e+01 4.400531291961669922e+00 9.418544173240661621e-01 1.065272903442382812e+01
4.100000000000000000e+01 4.688221931457519531e+00 9.533515572547912598e-01 1.071510887145996094e+01
4.200000000000000000e+01 5.027407169342041016e+00 9.700981974601745605e-01 1.089697074890136719e+01
4.300000000000000000e+01 5.428822040557861328e+00 9.871780872344970703e-01 1.121280097961425781e+01
4.400000000000000000e+01 5.905727863311767578e+00 1.002181887626647949e+00 1.166273021697998047e+01
4.500000000000000000e+01 6.471219539642333984e+00 1.017076730728149414e+00 1.294551467895507812e+01
4.600000000000000000e+01 7.134487152099609375e+00 1.039616823196411133e+00 1.460210418701171875e+01
4.700000000000000000e+01 7.893885135650634766e+00 1.079259037971496582e+00 1.642656326293945312e+01
4.800000000000000000e+01 8.731620788574218750e+00 1.144988775253295898e+00 1.833684730529785156e+01
4.900000000000000000e+01 9.612687110900878906e+00 1.243633985519409180e+00 2.021309661865234375e+01
5.000000000000000000e+01 1.050614261627197266e+01 1.378205776214599609e+00 2.192691230773925781e+01
5.100000000000000000e+01 1.136513233184814453e+01 1.547486305236816406e+00 2.336902809143066406e+01
5.200000000000000000e+01 1.214911746978759766e+01 1.744775772094726562e+00 2.446093750000000000e+01
5.300000000000000000e+01 1.283705711364746094e+01 1.961438417434692383e+00 2.516594505310058594e+01
5.400000000000000000e+01 1.343298912048339844e+01 2.191476821899414062e+00 2.549492645263671875e+01
5.500000000000000000e+01 1.396488475799560547e+01 2.435300350189208984e+00 2.550634002685546875e+01
5.600000000000000000e+01 1.450493240356445312e+01 2.698249816894531250e+00 2.571765518188476562e+01
5.700000000000000000e+01 1.506571483612060547e+01 2.985678672790527344e+00 2.603559303283691406e+01
5.800000000000000000e+01 1.564060783386230469e+01 3.299576282501220703e+00 2.684668350219726562e+01
5.900000000000000000e+01 1.621746253967285156e+01 3.638159275054931641e+00 2.822517967224121094e+01
6.000000000000000000e+01 1.679441642761230469e+01 3.998823165893554688e+00 2.928921127319335938e+01
6.100000000000000000e+01 1.737025642395019531e+01 4.379148483276367188e+00 3.007602691650390625e+01
6.200000000000000000e+01 1.794691658020019531e+01 4.775637626647949219e+00 3.112541198730468750e+01
6.300000000000000000e+01 1.854905509948730469e+01 5.184095382690429688e+00 3.261529541015625000e+01
6.400000000000000000e+01 1.919378280639648438e+01 5.601473331451416016e+00 3.410994338989257812e+01
6.500000000000000000e+01 1.991570281982421875e+01 6.030812740325927734e+00 3.562462234497070312e+01
6.600000000000000000e+01 2.075238990783691406e+01 6.481830596923828125e+00 3.720011520385742188e+01
6.700000000000000000e+01 2.173667335510253906e+01 6.968019485473632812e+00 3.888742446899414062e+01
6.800000000000000000e+01 2.288770675659179688e+01 7.501499652862548828e+00 4.072696304321289062e+01
6.900000000000000000e+01 2.420355987548828125e+01 8.089586257934570312e+00 4.272626113891601562e+01
7.000000000000000000e+01 2.564120101928710938e+01 8.734431266784667969e+00 4.484187698364257812e+01
7.100000000000000000e+01 2.709964752197265625e+01 9.433685302734375000e+00 4.697414398193359375e+01
7.200000000000000000e+01 2.847282600402832031e+01 1.018157291412353516e+01 4.899069595336914062e+01
7.300000000000000000e+01 2.968990325927734375e+01 1.096939659118652344e+01 5.077545547485351562e+01
7.400000000000000000e+01 3.081024742126464844e+01 1.178773403167724609e+01 5.226705551147460938e+01
7.500000000000000000e+01 3.194521522521972656e+01 1.262857055664062500e+01 5.398672103881835938e+01
7.600000000000000000e+01 3.315638732910156250e+01 1.348507690429687500e+01 5.553480148315429688e+01
7.700000000000000000e+01 3.445228576660156250e+01 1.435031509399414062e+01 5.899081420898437500e+01
7.800000000000000000e+01 3.582034683227539062e+01 1.521576309204101562e+01 6.338389587402343750e+01
7.900000000000000000e+01 3.721311569213867188e+01 1.607362937927246094e+01 6.722396087646484375e+01
8.000000000000000000e+01 3.857220840454101562e+01 1.691999626159667969e+01 7.041030883789062500e+01
8.100000000000000000e+01 3.985564041137695312e+01 1.775671195983886719e+01 7.306072998046875000e+01
8.200000000000000000e+01 4.104520797729492188e+01 1.858983039855957031e+01 7.545547485351562500e+01
8.300000000000000000e+01 4.215613937377929688e+01 1.942638397216796875e+01 7.781538391113281250e+01
8.400000000000000000e+01 4.321990585327148438e+01 2.027276420593261719e+01 8.015461730957031250e+01
8.500000000000000000e+01 4.428461074829101562e+01 2.113405227661132812e+01 8.239372253417968750e+01
8.600000000000000000e+01 4.537607955932617188e+01 2.196643066406250000e+01 8.448001861572265625e+01
8.700000000000000000e+01 4.650082397460937500e+01 2.198281478881835938e+01 8.634510803222656250e+01
8.800000000000000000e+01 4.762725830078125000e+01 2.206254005432128906e+01 8.794348907470703125e+01
8.900000000000000000e+01 4.874596023559570312e+01 2.216135597229003906e+01 8.945211029052734375e+01
9.000000000000000000e+01 4.986520385742187500e+01 2.223301506042480469e+01 9.137506866455078125e+01
9.100000000000000000e+01 5.102336883544921875e+01 2.223665428161621094e+01 9.420073699951171875e+01
9.200000000000000000e+01 5.224730300903320312e+01 2.232709884643554688e+01 9.808213806152343750e+01
9.300000000000000000e+01 5.360257339477539062e+01 2.250913810729980469e+01 1.029880752563476562e+02
9.400000000000000000e+01 5.507744216918945312e+01 2.274063301086425781e+01 1.087630157470703125e+02
9.500000000000000000e+01 5.665451431274414062e+01 2.294403076171875000e+01 1.151629867553710938e+02
9.600000000000000000e+01 5.842671203613281250e+01 2.303487396240234375e+01 1.219566040039062500e+02
9.700000000000000000e+01 6.044673156738281250e+01 2.311141395568847656e+01 1.288839569091796875e+02
9.800000000000000000e+01 6.273714447021484375e+01 2.336374092102050781e+01 1.356021728515625000e+02


==> plots/data/karman/hyperparameter_sensitivities/test_cum_risk_karman_D200_KKR.csv <==
N y ym yp
0.000000000000000000e+00 2.806309903964312319e-02 1.788330392004337278e-03 2.562230068664950733e-01
1.000000000000000000e+00 5.680956775470469289e-02 3.822697760234004989e-03 5.171279290586813238e-01
2.000000000000000000e+00 8.322517821417614592e-02 4.199644625071556787e-03 7.762917830545134068e-01
3.000000000000000000e+00 1.084972554510716530e-01 6.261245135554663332e-03 1.039920390329764022e+00
4.000000000000000000e+00 1.335503035235894309e-01 6.878799046225915134e-03 1.318664321320953681e+00
5.000000000000000000e+00 1.591764770546510444e-01 8.502353081562195186e-03 1.620014044181566026e+00
6.000000000000000000e+00 1.866056196078811902e-01 9.629706033915681057e-03 1.945151172657486160e+00
7.000000000000000000e+00 2.154793467205080859e-01 1.046770808578270651e-02 2.292036857245707715e+00
8.000000000000000000e+00 2.462979712147670974e-01 1.520696011618562216e-02 2.658988337055957718e+00
9.000000000000000000e+00 2.785077358850139850e-01 2.254679331656895061e-02 3.044974952090554687e+00
1.000000000000000000e+01 3.116586985232155382e-01 3.164176287679867916e-02 3.448094447440841037e+00
1.100000000000000000e+01 3.458346373482040215e-01 4.198432920383994571e-02 3.861340033032540919e+00
1.200000000000000000e+01 3.808577880175557095e-01 4.900503673541741628e-02 4.274850928945935102e+00
1.300000000000000000e+01 4.170994325168205230e-01 5.049546559945063823e-02 4.677186198402828232e+00
1.400000000000000000e+01 4.536945975963140310e-01 5.266050114371789714e-02 5.060193486197827717e+00
1.500000000000000000e+01 4.903536791792870164e-01 5.590909037654099439e-02 5.419502236826583719e+00
1.600000000000000000e+01 5.264843990883202318e-01 6.056811902104725087e-02 5.752385461692655078e+00
1.700000000000000000e+01 5.624550919867803422e-01 6.726559752458756425e-02 6.056528426487932215e+00
1.800000000000000000e+01 5.989063679371168236e-01 7.503064981681516199e-02 6.328563382435561380e+00
1.900000000000000000e+01 6.349491958933490832e-01 8.343376160479278048e-02 6.568042133133281446e+00
2.000000000000000000e+01 6.697932967569745211e-01 9.169163787691925194e-02 6.778314035536346260e+00
2.100000000000000000e+01 7.025537070244711746e-01 1.001200183900738810e-01 6.968216246026802452e+00
2.200000000000000000e+01 7.325919848212503194e-01 1.088601558110931233e-01 7.149079426630088108e+00
2.300000000000000000e+01 7.596751713751743740e-01 1.175248867358253679e-01 7.332863247269944651e+00
2.400000000000000000e+01 7.835078222573955697e-01 1.253414657431144719e-01 7.531306208449843886e+00
2.500000000000000000e+01 8.047709125777863237e-01 1.304567302638697801e-01 7.756408733129529054e+00
2.600000000000000000e+01 8.269298237615092528e-01 1.317584919335958726e-01 8.021691299218293381e+00
2.700000000000000000e+01 8.541067356325910964e-01 1.350066856566887463e-01 8.339131726398122169e+00
2.800000000000000000e+01 8.876936724467574535e-01 1.421278364986099385e-01 8.716878904489192337e+00
2.900000000000000000e+01 9.276989239217006133e-01 1.517587516974981121e-01 9.155149058388596828e+00
3.000000000000000000e+01 9.725615848536927066e-01 1.628845207775252435e-01 9.645768301477572138e+00
3.100000000000000000e+01 1.020204952012011113e+00 1.741867235834324290e-01 1.017475921441801390e+01
3.200000000000000000e+01 1.068798014586392009e+00 1.851591183276845021e-01 1.072498646477112594e+01
3.300000000000000000e+01 1.116228142570105053e+00 1.942598514643228969e-01 1.127893742666290322e+01
3.400000000000000000e+01 1.162737763680023129e+00 2.001580200309087398e-01 1.181897150908980088e+01
3.500000000000000000e+01 1.210488830429767404e+00 2.015147689482291726e-01 1.232687560204073307e+01
3.600000000000000000e+01 1.258538119467275784e+00 2.055346903383771240e-01 1.278628463165547480e+01
3.700000000000000000e+01 1.306569627548413104e+00 2.137202088646118492e-01 1.318492224543447833e+01
3.800000000000000000e+01 1.356293617986317201e+00 2.241533584008121305e-01 1.351823607904161761e+01
3.900000000000000000e+01 1.408070750696269302e+00 2.345830191545647259e-01 1.378863460629932547e+01
4.000000000000000000e+01 1.459523136855682468e+00 2.440812982631039851e-01 1.400250594740930232e+01
4.100000000000000000e+01 1.509105548914760009e+00 2.529768836665330367e-01 1.416559034707423947e+01
4.200000000000000000e+01 1.555958168464040003e+00 2.624115350842538552e-01 1.428211573311113192e+01
4.300000000000000000e+01 1.599573892694384547e+00 2.733792877692906576e-01 1.435882494578307167e+01
4.400000000000000000e+01 1.639499674948904806e+00 2.849943010939370303e-01 1.441260000809896624e+01
4.500000000000000000e+01 1.675044632909876929e+00 2.953646079402453273e-01 1.447577313572315028e+01
4.600000000000000000e+01 1.705023889236816581e+00 3.008563793957516608e-01 1.459304957569786332e+01
4.700000000000000000e+01 1.731023165077082648e+00 3.041815559637638389e-01 1.480946003515040488e+01
4.800000000000000000e+01 1.760868864982566784e+00 3.196500728050497564e-01 1.515580330032415723e+01
4.900000000000000000e+01 1.808109858759809230e+00 3.490306855868312574e-01 1.564213595363463050e+01
5.000000000000000000e+01 1.874347851885402205e+00 3.908791355020722058e-01 1.626407010470560977e+01
5.100000000000000000e+01 1.956891162336318546e+00 4.312162941914801650e-01 1.700856055612256412e+01
5.200000000000000000e+01 2.049706661472506131e+00 4.500090670723507214e-01 1.785478519874201808e+01
5.300000000000000000e+01 2.145369495356283629e+00 4.686098258809315853e-01 1.876842003296911798e+01
5.400000000000000000e+01 2.236691287915782755e+00 4.757419364920021931e-01 1.970114071877274853e+01
5.500000000000000000e+01 2.320006901138158995e+00 4.841087197068241199e-01 2.059809570037343107e+01
5.600000000000000000e+01 2.396804124029304983e+00 4.924834583363572604e-01 2.141133387448535430e+01
5.700000000000000000e+01 2.470721100667502945e+00 5.009653652314862704e-01 2.211185563312723801e+01
5.800000000000000000e+01 2.546704050116399554e+00 5.096893874683552372e-01 2.269518766734930537e+01
5.900000000000000000e+01 2.631151091146792353e+00 5.185921664138911646e-01 2.317870522059876137e+01
6.000000000000000000e+01 2.722738488212706809e+00 5.260005675748057330e-01 2.359225844140548389e+01
6.100000000000000000e+01 2.814572467891990559e+00 5.290584721757652931e-01 2.396298330716212632e+01
6.200000000000000000e+01 2.902483227099140528e+00 5.325816874540979518e-01 2.429827870369652487e+01
6.300000000000000000e+01 2.982687690125989999e+00 5.431429839145700544e-01 2.457875239825361291e+01
6.400000000000000000e+01 3.055133880875944730e+00 5.581576303915981585e-01 2.477628302193481247e+01
6.500000000000000000e+01 3.123748636626780151e+00 5.736227065503113343e-01 2.488501053910084693e+01
6.600000000000000000e+01 3.195496668310585875e+00 5.788494080053836477e-01 2.494448464714860947e+01
6.700000000000000000e+01 3.275991331307071430e+00 5.845926870466212621e-01 2.505156853439428843e+01
6.800000000000000000e+01 3.362653219703408247e+00 5.986023611320201443e-01 2.534912959632491081e+01
6.900000000000000000e+01 3.456147843595882563e+00 6.134702538893505031e-01 2.594902760415933329e+01
7.000000000000000000e+01 3.550037928192878667e+00 6.284292892271272635e-01 2.685825029835744715e+01
7.100000000000000000e+01 3.662844137706548597e+00 6.488384159797637718e-01 2.801589603210416968e+01
7.200000000000000000e+01 3.808010117722624877e+00 6.737429976586333247e-01 2.936636345136588133e+01
7.300000000000000000e+01 3.983676988282386144e+00 7.014602103390160659e-01 3.086191812876066010e+01
7.400000000000000000e+01 4.175392161961904769e+00 7.306513692003046012e-01 3.243053828775873626e+01
7.500000000000000000e+01 4.365768953444518097e+00 7.602798557526115886e-01 3.398293281960048517e+01
7.600000000000000000e+01 4.541298320002218780e+00 7.890522515701623441e-01 3.543322492949085500e+01
7.700000000000000000e+01 4.690742654867088746e+00 8.162620082320912740e-01 3.670724184262979861e+01
7.800000000000000000e+01 4.822689168337414678e+00 8.428021515071175696e-01 3.775810893656446154e+01
7.900000000000000000e+01 4.961772508177968888e+00 8.717493582833304444e-01 3.859073048651410431e+01
8.000000000000000000e+01 5.126732988241061051e+00 9.084012331044479804e-01 3.928899437328479394e+01
8.100000000000000000e+01 5.310045164752163593e+00 9.574740854417729263e-01 4.002177536367217670e+01
8.200000000000000000e+01 5.499165176635508523e+00 1.021446844671841436e+00 4.096680420832343827e+01
8.300000000000000000e+01 5.690845807577317395e+00 1.099684060793759688e+00 4.213701545102418322e+01
8.400000000000000000e+01 5.867252868099074981e+00 1.183267919608739005e+00 4.332750680306772750e+01
8.500000000000000000e+01 6.027594001437800664e+00 1.210241181339613670e+00 4.433465525999682910e+01
8.600000000000000000e+01 6.178024802148094352e+00 1.265416265060622658e+00 4.514209578699842496e+01
8.700000000000000000e+01 6.330182582832773797e+00 1.332024561184560696e+00 4.583705512770046653e+01
8.800000000000000000e+01 6.493260381710456386e+00 1.388234599114939627e+00 4.651095040241705902e+01
8.900000000000000000e+01 6.682857153701814212e+00 1.428302837460034391e+00 4.731478401999802941e+01
9.000000000000000000e+01 6.906328325345339358e+00 1.455966451845278620e+00 4.852041965935761425e+01
9.100000000000000000e+01 7.160212653660577686e+00 1.463645233923582367e+00 5.026105970466110051e+01
9.200000000000000000e+01 7.416368792570345647e+00 1.481376292955984608e+00 5.233486850820529668e+01
9.300000000000000000e+01 7.666796539463357263e+00 1.481499056861563357e+00 5.449366338806387944e+01
9.400000000000000000e+01 7.947891290583144475e+00 1.557454106141237249e+00 5.658612904717324454e+01
9.500000000000000000e+01 8.253455432960157268e+00 1.699397632902690525e+00 5.854457055786339481e+01
9.600000000000000000e+01 8.561886843644103351e+00 1.853372605054421030e+00 6.039004700540278492e+01
9.700000000000000000e+01 8.858683810777051804e+00 2.009572095412922810e+00 6.211111452757615581e+01
9.800000000000000000e+01 9.135782424615054964e+00 2.222198317937891243e+00 6.358358430395517757e+01


==> plots/data/karman/hyperparameter_sensitivities/test_cum_risk_karman_D200_PCR.csv <==
N y ym yp
0.000000000000000000e+00 4.045779258012771606e-02 1.009643077850341797e-03 1.193228363990783691e-01
1.000000000000000000e+00 6.832876801490783691e-02 5.528807640075683594e-03 2.461254596710205078e-01
2.000000000000000000e+00 9.673123061656951904e-02 8.293122053146362305e-03 3.723815679550170898e-01
3.000000000000000000e+00 1.279919743537902832e-01 1.189082860946655273e-02 4.824607372283935547e-01
4.000000000000000000e+00 1.612875163555145264e-01 1.259154081344604492e-02 5.857606530189514160e-01
5.000000000000000000e+00 1.959105432033538818e-01 1.409649848937988281e-02 6.948974728584289551e-01
6.000000000000000000e+00 2.318996340036392212e-01 1.601722836494445801e-02 8.216519951820373535e-01
7.000000000000000000e+00 2.680948078632354736e-01 2.261465787887573242e-02 9.774094223976135254e-01
8.000000000000000000e+00 3.042786419391632080e-01 2.867329120635986328e-02 1.167013883590698242e+00
9.000000000000000000e+00 3.402937352657318115e-01 3.007677197456359863e-02 1.387620210647583008e+00
1.000000000000000000e+01 3.763213753700256348e-01 4.105347394943237305e-02 1.634070754051208496e+00
1.100000000000000000e+01 4.127927124500274658e-01 5.712527036666870117e-02 1.895448684692382812e+00
1.200000000000000000e+01 4.505954086780548096e-01 5.757606029510498047e-02 2.156275749206542969e+00
1.300000000000000000e+01 4.897270202636718750e-01 5.869966745376586914e-02 2.403878688812255859e+00
1.400000000000000000e+01 5.301330089569091797e-01 6.263810396194458008e-02 2.635422706604003906e+00
1.500000000000000000e+01 5.724153518676757812e-01 6.842112541198730469e-02 2.850857973098754883e+00
1.600000000000000000e+01 6.172959208488464355e-01 7.382810115814208984e-02 3.047433376312255859e+00
1.700000000000000000e+01 6.642472743988037109e-01 7.832169532775878906e-02 3.223561763763427734e+00
1.800000000000000000e+01 7.110101580619812012e-01 8.204030990600585938e-02 3.380241632461547852e+00
1.900000000000000000e+01 7.561805248260498047e-01 8.419167995452880859e-02 3.519892692565917969e+00
2.000000000000000000e+01 7.993013262748718262e-01 8.745425939559936523e-02 3.640755653381347656e+00
2.100000000000000000e+01 8.426780104637145996e-01 9.579581022262573242e-02 3.737932443618774414e+00
2.200000000000000000e+01 8.897098898887634277e-01 1.032205820083618164e-01 3.807389497756958008e+00
2.300000000000000000e+01 9.420767426490783691e-01 1.055435538291931152e-01 3.852608203887939453e+00
2.400000000000000000e+01 1.001315951347351074e+00 1.059523820877075195e-01 3.884474754333496094e+00
2.500000000000000000e+01 1.071815490722656250e+00 1.105335950851440430e-01 3.918616771697998047e+00
2.600000000000000000e+01 1.154282212257385254e+00 1.202316284179687500e-01 3.977710962295532227e+00
2.700000000000000000e+01 1.248367547988891602e+00 1.332835555076599121e-01 4.087233066558837891e+00
2.800000000000000000e+01 1.351107597351074219e+00 1.461148858070373535e-01 4.266454696655273438e+00
2.900000000000000000e+01 1.458985209465026855e+00 1.544520854949951172e-01 4.522370338439941406e+00
3.000000000000000000e+01 1.569536566734313965e+00 1.574379205703735352e-01 4.855122089385986328e+00
3.100000000000000000e+01 1.687586307525634766e+00 1.591774821281433105e-01 5.259597778320312500e+00
3.200000000000000000e+01 1.818616271018981934e+00 1.638872027397155762e-01 5.719557762145996094e+00
3.300000000000000000e+01 1.967952489852905273e+00 1.665737628936767578e-01 6.210429191589355469e+00
3.400000000000000000e+01 2.151915550231933594e+00 1.768385171890258789e-01 6.709753036499023438e+00
3.500000000000000000e+01 2.376402378082275391e+00 2.083102464675903320e-01 7.199232578277587891e+00
3.600000000000000000e+01 2.633991956710815430e+00 2.594094276428222656e-01 7.658401966094970703e+00
3.700000000000000000e+01 2.909974336624145508e+00 3.201026320457458496e-01 8.062906265258789062e+00
3.800000000000000000e+01 3.188476562500000000e+00 3.788782954216003418e-01 8.391830444335937500e+00
3.900000000000000000e+01 3.460039615631103516e+00 4.252762794494628906e-01 8.719793319702148438e+00
4.000000000000000000e+01 3.719925403594970703e+00 4.507704973220825195e-01 9.554840087890625000e+00
4.100000000000000000e+01 3.969318628311157227e+00 4.515249133110046387e-01 1.039233207702636719e+01
4.200000000000000000e+01 4.224229335784912109e+00 4.782768487930297852e-01 1.124245548248291016e+01
4.300000000000000000e+01 4.494271755218505859e+00 5.264346599578857422e-01 1.212627315521240234e+01
4.400000000000000000e+01 4.792211055755615234e+00 5.914199948310852051e-01 1.307193183898925781e+01
4.500000000000000000e+01 5.127407073974609375e+00 6.672769784927368164e-01 1.410533046722412109e+01
4.600000000000000000e+01 5.508095741271972656e+00 7.489414811134338379e-01 1.523352050781250000e+01
4.700000000000000000e+01 5.936359405517578125e+00 8.369947075843811035e-01 1.643230628967285156e+01
4.800000000000000000e+01 6.404842376708984375e+00 9.405524134635925293e-01 1.765031433105468750e+01
4.900000000000000000e+01 6.892197608947753906e+00 1.072999000549316406e+00 1.883101272583007812e+01
5.000000000000000000e+01 7.381024837493896484e+00 1.245532989501953125e+00 1.993364906311035156e+01
5.100000000000000000e+01 7.859156608581542969e+00 1.467323303222656250e+00 2.093459892272949219e+01
5.200000000000000000e+01 8.308378219604492188e+00 1.744623780250549316e+00 2.182300567626953125e+01
5.300000000000000000e+01 8.707194328308105469e+00 2.076365470886230469e+00 2.260957908630371094e+01
5.400000000000000000e+01 9.047747611999511719e+00 2.329895973205566406e+00 2.333727264404296875e+01
5.500000000000000000e+01 9.341099739074707031e+00 2.357336044311523438e+00 2.407115173339843750e+01
5.600000000000000000e+01 9.652857780456542969e+00 2.381335735321044922e+00 2.486613845825195312e+01
5.700000000000000000e+01 1.000575733184814453e+01 2.392315149307250977e+00 2.573808288574218750e+01
5.800000000000000000e+01 1.039460468292236328e+01 2.395168066024780273e+00 2.665689849853515625e+01
5.900000000000000000e+01 1.078645420074462891e+01 2.404970884323120117e+00 2.756828689575195312e+01
6.000000000000000000e+01 1.115834808349609375e+01 2.435844421386718750e+00 2.842356300354003906e+01
6.100000000000000000e+01 1.150918769836425781e+01 2.493113040924072266e+00 2.919374084472656250e+01
6.200000000000000000e+01 1.184343528747558594e+01 2.577137708663940430e+00 2.986539268493652344e+01
6.300000000000000000e+01 1.218033313751220703e+01 2.691612243652343750e+00 3.043460655212402344e+01
6.400000000000000000e+01 1.255197811126708984e+01 2.844295978546142578e+00 3.091066360473632812e+01
6.500000000000000000e+01 1.297828292846679688e+01 3.043428182601928711e+00 3.131848907470703125e+01
6.600000000000000000e+01 1.346737670898437500e+01 3.296347856521606445e+00 3.168843650817871094e+01
6.700000000000000000e+01 1.404369449615478516e+01 3.618895053863525391e+00 3.203536605834960938e+01
6.800000000000000000e+01 1.473572635650634766e+01 4.040984630584716797e+00 3.234077835083007812e+01
6.900000000000000000e+01 1.556264400482177734e+01 4.597519874572753906e+00 3.255371093750000000e+01
7.000000000000000000e+01 1.651243400573730469e+01 5.310173034667968750e+00 3.260742568969726562e+01
7.100000000000000000e+01 1.753543663024902344e+01 5.627835750579833984e+00 3.277472686767578125e+01
7.200000000000000000e+01 1.857985115051269531e+01 5.961495399475097656e+00 3.351245880126953125e+01
7.300000000000000000e+01 1.959018135070800781e+01 6.344706535339355469e+00 3.424893951416015625e+01
7.400000000000000000e+01 2.049683570861816406e+01 6.768910884857177734e+00 3.478073883056640625e+01
7.500000000000000000e+01 2.133377647399902344e+01 7.223043918609619141e+00 3.662617111206054688e+01
7.600000000000000000e+01 2.216674232482910156e+01 7.697234153747558594e+00 3.932310485839843750e+01
7.700000000000000000e+01 2.307579231262207031e+01 8.185389518737792969e+00 4.194809722900390625e+01
7.800000000000000000e+01 2.407155799865722656e+01 8.684871673583984375e+00 4.423432922363281250e+01
7.900000000000000000e+01 2.512183761596679688e+01 9.198004722595214844e+00 4.596849822998046875e+01
8.000000000000000000e+01 2.617981529235839844e+01 9.732975959777832031e+00 4.707501602172851562e+01
8.100000000000000000e+01 2.720962524414062500e+01 1.029917526245117188e+01 4.768028640747070312e+01
8.200000000000000000e+01 2.818578910827636719e+01 1.089842510223388672e+01 4.806010818481445312e+01
8.300000000000000000e+01 2.910256195068359375e+01 1.152217006683349609e+01 4.842964935302734375e+01
8.400000000000000000e+01 2.997661972045898438e+01 1.215967750549316406e+01 4.880140304565429688e+01
8.500000000000000000e+01 3.085033798217773438e+01 1.280631732940673828e+01 4.909087371826171875e+01
8.600000000000000000e+01 3.177008247375488281e+01 1.346485042572021484e+01 4.938557815551757812e+01
8.700000000000000000e+01 3.275643539428710938e+01 1.414419746398925781e+01 5.099064254760742188e+01
8.800000000000000000e+01 3.379832458496093750e+01 1.485691165924072266e+01 5.259905242919921875e+01
8.900000000000000000e+01 3.487022781372070312e+01 1.561618995666503906e+01 5.423358917236328125e+01
9.000000000000000000e+01 3.595286178588867188e+01 1.643100357055664062e+01 5.594836044311523438e+01
9.100000000000000000e+01 3.707948684692382812e+01 1.730096054077148438e+01 5.780904006958007812e+01
9.200000000000000000e+01 3.830828857421875000e+01 1.821074867248535156e+01 5.986941528320312500e+01
9.300000000000000000e+01 3.970666503906250000e+01 1.865020179748535156e+01 6.214790344238281250e+01
9.400000000000000000e+01 4.118858337402343750e+01 1.882820129394531250e+01 6.514366149902343750e+01
9.500000000000000000e+01 4.277365112304687500e+01 1.913786888122558594e+01 6.832034301757812500e+01
9.600000000000000000e+01 4.452021408081054688e+01 2.003963088989257812e+01 7.141652679443359375e+01
9.700000000000000000e+01 4.638178634643554688e+01 2.153580093383789062e+01 7.434110260009765625e+01
9.800000000000000000e+01 4.839108276367187500e+01 2.274780082702636719e+01 7.930832672119140625e+01


==> plots/data/karman/hyperparameter_sensitivities/test_risk_karman_D100_PCR.csv <==
N y ym yp
1.000000000000000056e-01 1.099031608365234058e+00 6.974428601485351820e-01 1.551000007431178274e+00
2.069138081114789418e-01 1.099031608365234058e+00 6.974428601485351820e-01 1.551000007431178274e+00
4.281332398719393528e-01 1.099031608365234058e+00 6.974428601485351820e-01 1.551000007431178274e+00
8.858667904100827606e-01 1.099031608365234058e+00 6.974428601485351820e-01 1.551000007431178274e+00
1.832980710832435634e+00 1.099031608346577427e+00 6.974428601184733401e-01 1.551000007419859106e+00
3.792690190732248112e+00 1.097980293212349689e+00 6.952286121071407088e-01 1.550731800321347942e+00
7.847599703514612557e+00 1.018783650701736043e+00 5.736745357013339763e-01 1.517148044266606099e+00
1.623776739188721763e+01 8.346377176383905638e-01 4.352279220321104702e-01 1.293489276351411643e+00
3.359818286283780964e+01 8.363183845207896594e-01 5.093401328930812211e-01 1.170115622269957800e+00
6.951927961775601261e+01 1.251322008629529137e+00 1.022355052094613415e+00 1.605457707174270388e+00
1.438449888287661622e+02 1.777489040606383242e+00 1.430706571820172801e+00 2.157439899225108260e+00
2.976351441631315993e+02 2.786860294345515854e+00 1.838917847650103798e+00 4.446168933028467052e+00
6.158482110660266926e+02 3.729887492513855651e+00 2.537806119866402810e+00 4.579050125894431389e+00
1.274274985703133780e+03 3.952649042697664594e+00 2.659182576945262610e+00 5.829772561856660040e+00
2.636650898730358676e+03 5.227472639031174317e+00 3.855724590388559303e+00 6.986863865058768219e+00
5.455594781168514601e+03 5.845940003167990007e+00 3.818744603205277421e+00 7.521498028893770282e+00
1.128837891684688293e+04 6.019610274012480389e+00 3.820355927070458346e+00 7.672635444343098854e+00
2.335721469090121172e+04 6.061878916752276858e+00 3.821789781860060575e+00 7.709483306955183579e+00
4.832930238571752125e+04 6.071838556441869095e+00 3.822200689141766361e+00 7.718126246308971261e+00
1.000000000000000000e+05 6.074163801681510932e+00 3.822225080635209604e+00 7.720005095507342041e+00


==> plots/data/karman/hyperparameter_sensitivities/test_risk_karman_D200_KKR.csv <==
N y ym yp
1.000000000000000056e-01 1.160180155528469870e+00 8.437432029817367729e-01 1.343949812643603581e+00
2.069138081114789418e-01 1.160180155528469870e+00 8.437432029817367729e-01 1.343949812643603581e+00
4.281332398719393528e-01 1.160180155528469870e+00 8.437432029817367729e-01 1.343949812643603581e+00
8.858667904100827606e-01 1.160180155528469870e+00 8.437432029817367729e-01 1.343949812643603581e+00
1.832980710832435634e+00 1.160180155509215494e+00 8.437432029659708288e-01 1.343949812641268338e+00
3.792690190732248112e+00 1.158696896503535356e+00 8.420985147014901084e-01 1.343708586648450831e+00
7.847599703514612557e+00 9.758651385120846733e-01 6.477813935093245101e-01 1.230950324868387291e+00
1.623776739188721763e+01 4.382784848523657573e-01 1.806151881196364772e-01 8.502351463708598400e-01
3.359818286283780964e+01 2.285395222357461398e-01 1.255620319233922422e-01 4.392456610956572138e-01
6.951927961775601261e+01 1.689133812589420636e-01 1.090490632521027708e-01 2.560252413155464368e-01
1.438449888287661622e+02 1.715750397513898240e-01 1.086705892955365793e-01 2.559109708079556622e-01
2.976351441631315993e+02 1.903093029437868955e-01 1.345531405254581092e-01 3.181902587723648979e-01
6.158482110660266926e+02 2.329507685257692085e-01 1.700035305587924706e-01 3.898275553884725797e-01
1.274274985703133780e+03 3.093451379816586355e-01 2.593691264783257178e-01 4.545125282313842718e-01
2.636650898730358676e+03 3.870929633628689137e-01 3.306324993223493380e-01 5.272004584019048812e-01
5.455594781168514601e+03 5.344524174858187315e-01 4.299043904061262689e-01 6.798825363551741496e-01
1.128837891684688293e+04 6.514719184552242304e-01 5.077582592131200112e-01 7.909974745300999421e-01
2.335721469090121900e+04 1.069595438214263394e+00 8.029368760115388470e-01 1.314114701194435630e+00
4.832930238571752125e+04 1.050103413246980200e+00 8.317577652894027063e-01 1.144178103117823531e+00
1.000000000000000000e+05 1.050103466620022630e+00 8.317578103949775370e-01 1.144178174840235318e+00


==> plots/data/karman/hyperparameter_sensitivities/test_risk_karman_D200_PCR.csv <==
N y ym yp
1.000000000000000056e-01 1.099031608365234058e+00 6.974428601485351820e-01 1.551000007431178274e+00
2.069138081114789418e-01 1.099031608365234058e+00 6.974428601485351820e-01 1.551000007431178274e+00
4.281332398719393528e-01 1.099031608365234058e+00 6.974428601485351820e-01 1.551000007431178274e+00
8.858667904100827606e-01 1.099031608365234058e+00 6.974428601485351820e-01 1.551000007431178274e+00
1.832980710832435634e+00 1.099031608335663712e+00 6.974428600748441287e-01 1.551000007423297244e+00
3.792690190732248112e+00 1.097914854236335946e+00 6.953610825657656758e-01 1.550681449197538919e+00
7.847599703514612557e+00 1.010167650993213595e+00 5.721584537672870230e-01 1.499970741887742154e+00
1.623776739188721763e+01 7.954528656673806042e-01 4.219326372718437690e-01 1.232508770465233328e+00
3.359818286283780964e+01 7.999174076169555114e-01 6.973078338285461086e-01 9.304814993789207733e-01
6.951927961775601261e+01 2.113036482804983685e+00 1.126554920296086060e+00 3.006722479040409457e+00
1.438449888287661622e+02 6.246814923307209000e+00 3.104679105581423570e+00 9.228191303450570260e+00
2.976351441631315993e+02 8.473268676519442266e+00 3.547710167667468273e+00 1.498822354539886170e+01
6.158482110660266926e+02 9.418028716222762498e+00 6.103192772888366591e+00 1.376131178633190721e+01
1.274274985703133780e+03 1.565794590849990442e+01 9.871990404674571451e+00 1.964818086844929468e+01
2.636650898730358676e+03 2.204463953765507611e+01 1.647967810760506424e+01 2.976145588492588701e+01
5.455594781168514601e+03 2.476633096619362107e+01 1.617129764565127559e+01 3.248078768534737293e+01
1.128837891684688293e+04 2.556390450946334525e+01 2.016353559890072233e+01 3.433242011955605477e+01
2.335721469090121172e+04 2.566012422884342925e+01 2.169633276771219599e+01 3.192667470775255367e+01
4.832930238571752125e+04 2.580248020708111412e+01 2.208450161981177473e+01 3.145921966203932030e+01
1.000000000000000000e+05 2.584388220214250964e+01 2.215957877325845971e+01 3.138263626768451786e+01


==> plots/data/karman/hyperparameter_sensitivities/test_risk_karman_D50_PCR.csv <==
N y ym yp
1.000000000000000056e-01 1.099031608365234058e+00 6.974428601485351820e-01 1.551000007431178274e+00
2.069138081114789418e-01 1.099031608365234058e+00 6.974428601485351820e-01 1.551000007431178274e+00
4.281332398719393528e-01 1.099031608365234058e+00 6.974428601485351820e-01 1.551000007431178274e+00
8.858667904100827606e-01 1.099031608365234058e+00 6.974428601485351820e-01 1.551000007431178274e+00
1.832980710832435634e+00 1.099031608343226996e+00 6.974428601024140750e-01 1.551000007422346005e+00
3.792690190732248112e+00 1.097956790903102720e+00 6.952710928168173155e-01 1.550749103634667891e+00
7.847599703514612557e+00 1.021043202320915055e+00 5.757721829694935067e-01 1.511866644623714340e+00
1.623776739188721763e+01 8.579884637388084379e-01 4.396155792910270699e-01 1.332443460978534722e+00
3.359818286283780964e+01 8.111833201226551493e-01 5.478567143975751064e-01 1.239963428164676751e+00
6.951927961775601261e+01 1.496159916194677253e+00 1.097924430730658152e+00 2.040439710899764059e+00
1.438449888287661622e+02 2.638948980216227369e+00 1.817820514513017738e+00 3.558479184693332797e+00
2.976351441631315993e+02 3.029626892474587496e+00 2.038389942269017929e+00 4.611184350593930503e+00
6.158482110660266926e+02 3.954521355889342615e+00 1.969139897433707986e+00 5.037336644923034790e+00
1.274274985703133780e+03 4.912876314961071245e+00 3.055014762355424018e+00 8.271539410893922195e+00
2.636650898730358676e+03 4.833749553440709334e+00 2.740790658436274008e+00 8.502545895710253987e+00
5.455594781168514601e+03 5.413746488703659487e+00 2.921487320703362034e+00 1.010885851441787864e+01
1.128837891684688293e+04 5.543962923240114193e+00 2.731492796096445907e+00 1.044989336861273443e+01
2.335721469090121172e+04 5.574007306180128296e+00 2.687363353624082407e+00 1.052748310655353237e+01
4.832930238571752125e+04 5.581021872199003475e+00 2.677091664394842585e+00 1.054551046947088544e+01
1.000000000000000000e+05 5.582642567007169987e+00 2.674671764488298464e+00 1.054975670631901252e+01


==> plots/data/karman/hyperparameter_sensitivities/train_cum_risk_karman_D100_PCR.csv <==
N y ym yp
0.000000000000000000e+00 4.539024829864501953e-02 1.824632287025451660e-03 2.509738802909851074e-01
1.000000000000000000e+00 8.283429592847824097e-02 6.653452757745981216e-03 4.947873353958129883e-01
2.000000000000000000e+00 1.199163645505905151e-01 1.851621642708778381e-02 7.325065732002258301e-01
3.000000000000000000e+00 1.610714048147201538e-01 2.426904439926147461e-02 9.606311917304992676e-01
4.000000000000000000e+00 2.084084302186965942e-01 3.783077001571655273e-02 1.179967403411865234e+00
5.000000000000000000e+00 2.629126310348510742e-01 6.004244089126586914e-02 1.399565100669860840e+00
6.000000000000000000e+00 3.250522613525390625e-01 6.668454408645629883e-02 1.632642149925231934e+00
7.000000000000000000e+00 3.910382688045501709e-01 7.134249806404113770e-02 1.890852212905883789e+00
8.000000000000000000e+00 4.576325714588165283e-01 8.621931076049804688e-02 2.180181503295898438e+00
9.000000000000000000e+00 5.217073559761047363e-01 1.175585165619850159e-01 2.499458789825439453e+00
1.000000000000000000e+01 5.821481347084045410e-01 1.571759581565856934e-01 2.841807365417480469e+00
1.100000000000000000e+01 6.398136019706726074e-01 1.733373403549194336e-01 3.194556236267089844e+00
1.200000000000000000e+01 6.949774026870727539e-01 1.976518034934997559e-01 3.544435501098632812e+00
1.300000000000000000e+01 7.484130263328552246e-01 2.131158858537673950e-01 3.880154132843017578e+00
1.400000000000000000e+01 8.003572225570678711e-01 2.155715227127075195e-01 4.195980548858642578e+00
1.500000000000000000e+01 8.506559729576110840e-01 2.179078459739685059e-01 4.488697528839111328e+00
1.600000000000000000e+01 8.988693356513977051e-01 2.282904535531997681e-01 4.752578258514404297e+00
1.700000000000000000e+01 9.449948668479919434e-01 2.493615001440048218e-01 4.977190494537353516e+00
1.800000000000000000e+01 9.887551665306091309e-01 2.813501358032226562e-01 5.146982192993164062e+00
1.900000000000000000e+01 1.030856132507324219e+00 3.226292431354522705e-01 5.246218204498291016e+00
2.000000000000000000e+01 1.074537992477416992e+00 3.683547675609588623e-01 5.261100769042968750e+00
2.100000000000000000e+01 1.128833174705505371e+00 4.141430854797363281e-01 5.337762355804443359e+00
2.200000000000000000e+01 1.199638962745666504e+00 4.468044936656951904e-01 5.504503250122070312e+00
2.300000000000000000e+01 1.290932774543762207e+00 4.728700816631317139e-01 5.747862339019775391e+00
2.400000000000000000e+01 1.405846357345581055e+00 5.015516281127929688e-01 6.042601108551025391e+00
2.500000000000000000e+01 1.547565221786499023e+00 5.114091634750366211e-01 6.355799198150634766e+00
2.600000000000000000e+01 1.715101003646850586e+00 5.278286933898925781e-01 6.650238037109375000e+00
2.700000000000000000e+01 1.903490781784057617e+00 5.638325214385986328e-01 6.888191223144531250e+00
2.800000000000000000e+01 2.104190349578857422e+00 6.154407858848571777e-01 7.030811786651611328e+00
2.900000000000000000e+01 2.307528257369995117e+00 6.775688529014587402e-01 7.042980194091796875e+00
3.000000000000000000e+01 2.511199712753295898e+00 7.460075020790100098e-01 7.183612823486328125e+00
3.100000000000000000e+01 2.709446668624877930e+00 8.162146210670471191e-01 7.476552963256835938e+00
3.200000000000000000e+01 2.898754358291625977e+00 8.367507457733154297e-01 7.894584655761718750e+00
3.300000000000000000e+01 3.076559782028198242e+00 8.397142887115478516e-01 8.391067504882812500e+00
3.400000000000000000e+01 3.244433403015136719e+00 8.483998775482177734e-01 8.912998199462890625e+00
3.500000000000000000e+01 3.407197237014770508e+00 8.681799769401550293e-01 9.412284851074218750e+00
3.600000000000000000e+01 3.571057558059692383e+00 8.931959271430969238e-01 9.851660728454589844e+00
3.700000000000000000e+01 3.745243072509765625e+00 9.160572886466979980e-01 1.020508670806884766e+01
3.800000000000000000e+01 3.937010049819946289e+00 9.322076439857482910e-01 1.045850372314453125e+01
3.900000000000000000e+01 4.153750896453857422e+00 9.390018582344055176e-01 1.060755538940429688e+01
4.000000000000000000e+01 4.400531291961669922e+00 9.418544173240661621e-01 1.065272903442382812e+01
4.100000000000000000e+01 4.688221931457519531e+00 9.533515572547912598e-01 1.071510887145996094e+01
4.200000000000000000e+01 5.027407169342041016e+00 9.700981974601745605e-01 1.089697074890136719e+01
4.300000000000000000e+01 5.428822040557861328e+00 9.871780872344970703e-01 1.121280097961425781e+01
4.400000000000000000e+01 5.905727863311767578e+00 1.002181887626647949e+00 1.166273021697998047e+01
4.500000000000000000e+01 6.471219539642333984e+00 1.017076730728149414e+00 1.294551467895507812e+01
4.600000000000000000e+01 7.134487152099609375e+00 1.039616823196411133e+00 1.460210418701171875e+01
4.700000000000000000e+01 7.893885135650634766e+00 1.079259037971496582e+00 1.642656326293945312e+01
4.800000000000000000e+01 8.731620788574218750e+00 1.144988775253295898e+00 1.833684730529785156e+01
4.900000000000000000e+01 9.612687110900878906e+00 1.243633985519409180e+00 2.021309661865234375e+01
5.000000000000000000e+01 1.050614261627197266e+01 1.378205776214599609e+00 2.192691230773925781e+01
5.100000000000000000e+01 1.136513233184814453e+01 1.547486305236816406e+00 2.336902809143066406e+01
5.200000000000000000e+01 1.214911746978759766e+01 1.744775772094726562e+00 2.446093750000000000e+01
5.300000000000000000e+01 1.283705711364746094e+01 1.961438417434692383e+00 2.516594505310058594e+01
5.400000000000000000e+01 1.343298912048339844e+01 2.191476821899414062e+00 2.549492645263671875e+01
5.500000000000000000e+01 1.396488475799560547e+01 2.435300350189208984e+00 2.550634002685546875e+01
5.600000000000000000e+01 1.450493240356445312e+01 2.698249816894531250e+00 2.571765518188476562e+01
5.700000000000000000e+01 1.506571483612060547e+01 2.985678672790527344e+00 2.603559303283691406e+01
5.800000000000000000e+01 1.564060783386230469e+01 3.299576282501220703e+00 2.684668350219726562e+01
5.900000000000000000e+01 1.621746253967285156e+01 3.638159275054931641e+00 2.822517967224121094e+01
6.000000000000000000e+01 1.679441642761230469e+01 3.998823165893554688e+00 2.928921127319335938e+01
6.100000000000000000e+01 1.737025642395019531e+01 4.379148483276367188e+00 3.007602691650390625e+01
6.200000000000000000e+01 1.794691658020019531e+01 4.775637626647949219e+00 3.112541198730468750e+01
6.300000000000000000e+01 1.854905509948730469e+01 5.184095382690429688e+00 3.261529541015625000e+01
6.400000000000000000e+01 1.919378280639648438e+01 5.601473331451416016e+00 3.410994338989257812e+01
6.500000000000000000e+01 1.991570281982421875e+01 6.030812740325927734e+00 3.562462234497070312e+01
6.600000000000000000e+01 2.075238990783691406e+01 6.481830596923828125e+00 3.720011520385742188e+01
6.700000000000000000e+01 2.173667335510253906e+01 6.968019485473632812e+00 3.888742446899414062e+01
6.800000000000000000e+01 2.288770675659179688e+01 7.501499652862548828e+00 4.072696304321289062e+01
6.900000000000000000e+01 2.420355987548828125e+01 8.089586257934570312e+00 4.272626113891601562e+01
7.000000000000000000e+01 2.564120101928710938e+01 8.734431266784667969e+00 4.484187698364257812e+01
7.100000000000000000e+01 2.709964752197265625e+01 9.433685302734375000e+00 4.697414398193359375e+01
7.200000000000000000e+01 2.847282600402832031e+01 1.018157291412353516e+01 4.899069595336914062e+01
7.300000000000000000e+01 2.968990325927734375e+01 1.096939659118652344e+01 5.077545547485351562e+01
7.400000000000000000e+01 3.081024742126464844e+01 1.178773403167724609e+01 5.226705551147460938e+01
7.500000000000000000e+01 3.194521522521972656e+01 1.262857055664062500e+01 5.398672103881835938e+01
7.600000000000000000e+01 3.315638732910156250e+01 1.348507690429687500e+01 5.553480148315429688e+01
7.700000000000000000e+01 3.445228576660156250e+01 1.435031509399414062e+01 5.899081420898437500e+01
7.800000000000000000e+01 3.582034683227539062e+01 1.521576309204101562e+01 6.338389587402343750e+01
7.900000000000000000e+01 3.721311569213867188e+01 1.607362937927246094e+01 6.722396087646484375e+01
8.000000000000000000e+01 3.857220840454101562e+01 1.691999626159667969e+01 7.041030883789062500e+01
8.100000000000000000e+01 3.985564041137695312e+01 1.775671195983886719e+01 7.306072998046875000e+01
8.200000000000000000e+01 4.104520797729492188e+01 1.858983039855957031e+01 7.545547485351562500e+01
8.300000000000000000e+01 4.215613937377929688e+01 1.942638397216796875e+01 7.781538391113281250e+01
8.400000000000000000e+01 4.321990585327148438e+01 2.027276420593261719e+01 8.015461730957031250e+01
8.500000000000000000e+01 4.428461074829101562e+01 2.113405227661132812e+01 8.239372253417968750e+01
8.600000000000000000e+01 4.537607955932617188e+01 2.196643066406250000e+01 8.448001861572265625e+01
8.700000000000000000e+01 4.650082397460937500e+01 2.198281478881835938e+01 8.634510803222656250e+01
8.800000000000000000e+01 4.762725830078125000e+01 2.206254005432128906e+01 8.794348907470703125e+01
8.900000000000000000e+01 4.874596023559570312e+01 2.216135597229003906e+01 8.945211029052734375e+01
9.000000000000000000e+01 4.986520385742187500e+01 2.223301506042480469e+01 9.137506866455078125e+01
9.100000000000000000e+01 5.102336883544921875e+01 2.223665428161621094e+01 9.420073699951171875e+01
9.200000000000000000e+01 5.224730300903320312e+01 2.232709884643554688e+01 9.808213806152343750e+01
9.300000000000000000e+01 5.360257339477539062e+01 2.250913810729980469e+01 1.029880752563476562e+02
9.400000000000000000e+01 5.507744216918945312e+01 2.274063301086425781e+01 1.087630157470703125e+02
9.500000000000000000e+01 5.665451431274414062e+01 2.294403076171875000e+01 1.151629867553710938e+02
9.600000000000000000e+01 5.842671203613281250e+01 2.303487396240234375e+01 1.219566040039062500e+02
9.700000000000000000e+01 6.044673156738281250e+01 2.311141395568847656e+01 1.288839569091796875e+02
9.800000000000000000e+01 6.273714447021484375e+01 2.336374092102050781e+01 1.356021728515625000e+02


==> plots/data/karman/hyperparameter_sensitivities/train_cum_risk_karman_D200_KKR.csv <==
N y ym yp
0.000000000000000000e+00 2.055693154886077852e-03 1.229803095193898732e-04 7.577936372597139300e-03
1.000000000000000000e+00 6.349652810945306466e-03 2.829295342371766471e-04 2.355142217322708093e-02
2.000000000000000000e+00 7.813789978429528174e-03 6.830709615267016067e-04 2.491768504795295602e-02
3.000000000000000000e+00 1.062177181815246625e-02 7.772028572887409222e-04 3.591234611899365298e-02
4.000000000000000000e+00 1.252045451428426132e-02 8.931766490760055912e-04 4.317394175029035108e-02
5.000000000000000000e+00 1.425697678600772872e-02 1.295790770643526647e-03 4.738052204294719572e-02
6.000000000000000000e+00 1.639118890362386768e-02 1.377514817053875334e-03 5.670041128259444008e-02
7.000000000000000000e+00 1.770431557825476870e-02 1.464780742595398529e-03 6.042939069060227625e-02
8.000000000000000000e+00 1.930726395182172025e-02 1.735929431059096174e-03 6.570695081147744088e-02
9.000000000000000000e+00 2.100020809444522185e-02 2.008127794557613890e-03 7.385328691334386297e-02
1.000000000000000000e+01 2.207229992050163681e-02 2.213953729278135552e-03 7.600417857952042333e-02
1.100000000000000000e+01 2.354061731047434741e-02 2.405687506125062970e-03 8.153330314568882353e-02
1.200000000000000000e+01 2.502947882627442125e-02 2.707113309736303153e-03 8.881917848556647455e-02
1.300000000000000000e+01 2.596768020943484787e-02 2.828432120475673790e-03 9.018862268825368622e-02
1.400000000000000000e+01 2.731640506816369884e-02 3.073569375009064554e-03 9.587297352170603970e-02
1.500000000000000000e+01 2.863766782089436844e-02 3.241138505714163433e-03 1.023460305340986032e-01
1.600000000000000000e+01 2.948258322943706627e-02 3.356485227440919161e-03 1.035001331062239821e-01
1.700000000000000000e+01 3.070925077156647781e-02 3.570755369831349248e-03 1.090510742575912656e-01
1.800000000000000000e+01 3.196268914769809927e-02 3.844367563495981223e-03 1.153003994123187326e-01
1.900000000000000000e+01 3.282229524323943687e-02 3.989612484627462312e-03 1.163766162123481412e-01
2.000000000000000000e+01 3.404376960233972821e-02 4.012551771943965832e-03 1.220810872706866168e-01
2.100000000000000000e+01 3.530054125856312702e-02 4.145474593626130577e-03 1.285105693573114494e-01
2.200000000000000000e+01 3.618624334942008303e-02 4.453720922986936434e-03 1.297833534609640904e-01
2.300000000000000000e+01 3.743464201263480701e-02 4.572040132848216240e-03 1.351602810074182259e-01
2.400000000000000000e+01 3.871322176994750064e-02 4.616248100584701038e-03 1.413922853950423386e-01
2.500000000000000000e+01 3.959408024904279705e-02 4.935068568837652249e-03 1.424744915958635616e-01
2.600000000000000000e+01 4.084821758765693617e-02 5.104224549717412303e-03 1.475540616729269228e-01
2.700000000000000000e+01 4.210138985756799873e-02 5.280189375270204037e-03 1.535549270763813534e-01
2.800000000000000000e+01 4.299410909099455474e-02 5.389423960853894670e-03 1.545544401296708725e-01
2.900000000000000000e+01 4.424462133056537849e-02 5.693564689214850039e-03 1.594884333494314688e-01
3.000000000000000000e+01 4.551379845884445663e-02 5.934705692098906152e-03 1.653761200204003357e-01
3.100000000000000000e+01 4.644876177608868451e-02 6.053969283340608111e-03 1.667186344930096653e-01
3.200000000000000000e+01 4.766626291770992285e-02 6.245648024645407588e-03 1.712996083713012319e-01
3.300000000000000000e+01 4.896788093313775292e-02 6.586025946127801664e-03 1.774048798012997918e-01
3.400000000000000000e+01 4.988015300733991686e-02 6.936641517992100069e-03 1.793070045440741944e-01
3.500000000000000000e+01 5.106426376171141479e-02 7.080904412950697786e-03 1.833491034018097654e-01
3.600000000000000000e+01 5.241395932202067703e-02 7.340511410196309296e-03 1.896608511462398727e-01
3.700000000000000000e+01 5.330978328029182395e-02 7.855725048941362282e-03 1.922945746794152699e-01
3.800000000000000000e+01 5.446321048993111452e-02 8.209798773918372886e-03 1.956756945579750939e-01
3.900000000000000000e+01 5.582833805887364720e-02 8.276088702040853423e-03 2.022320058231495410e-01
4.000000000000000000e+01 5.678375060860531981e-02 8.636204301200808842e-03 2.059824731754609228e-01
4.100000000000000000e+01 5.787685811340921582e-02 9.078048365756576088e-03 2.082793555090945992e-01
4.200000000000000000e+01 5.931228601136664946e-02 9.175123830858200255e-03 2.148685649605145409e-01
4.300000000000000000e+01 6.041067845899251304e-02 9.325548586669767798e-03 2.200299899265303338e-01
4.400000000000000000e+01 6.151801524241305719e-02 9.609365227405328863e-03 2.212772298183474651e-01
4.500000000000000000e+01 6.310237877311715426e-02 9.637518919841919079e-03 2.287539475696369895e-01
4.600000000000000000e+01 6.445278843575782957e-02 9.840156954794980135e-03 2.374162437932398340e-01
4.700000000000000000e+01 6.567295283870554223e-02 1.012629828504584342e-02 2.383492443226811752e-01
4.800000000000000000e+01 6.763336538567707446e-02 1.029271946882015683e-02 2.496731841563464838e-01
4.900000000000000000e+01 6.931349700142622194e-02 1.048469316995663363e-02 2.616538932872594647e-01
5.000000000000000000e+01 7.079509128321474776e-02 1.075651299022946372e-02 2.640157440196946870e-01
5.100000000000000000e+01 7.318048773303872934e-02 1.089486468184430734e-02 2.801748427757653759e-01
5.200000000000000000e+01 7.508210939207835000e-02 1.103534502447520334e-02 2.913335026334470945e-01
5.300000000000000000e+01 7.689197992216946498e-02 1.125659163116038940e-02 2.982367588407079939e-01
5.400000000000000000e+01 7.962593338462888026e-02 1.135151985851700317e-02 3.154611887048487384e-01
5.500000000000000000e+01 8.165898539358125430e-02 1.146873605803442817e-02 3.236950389838308406e-01
5.600000000000000000e+01 8.369901980405447528e-02 1.168433898960908116e-02 3.333624486752549410e-01
5.700000000000000000e+01 8.661322978075010337e-02 1.185556975341145805e-02 3.498378442376940400e-01
5.800000000000000000e+01 8.875289166582885081e-02 1.219447031544689669e-02 3.551314532233063037e-01
5.900000000000000000e+01 9.097623120010454867e-02 1.257401613574871818e-02 3.660643046602118367e-01
6.000000000000000000e+01 9.392142657773214220e-02 1.269906902468111685e-02 3.794137971200328696e-01
6.100000000000000000e+01 9.621613534092748887e-02 1.313734880046745629e-02 3.821300248433694979e-01
6.200000000000000000e+01 9.845619017465843947e-02 1.363820900495592119e-02 3.879251905939870015e-01
6.300000000000000000e+01 1.015214425606008469e-01 1.383612745241951866e-02 3.957502783116314538e-01
6.400000000000000000e+01 1.043878631960487996e-01 1.433075161377487215e-02 4.050064142575428572e-01
6.500000000000000000e+01 1.071757135313093079e-01 1.501523581205702063e-02 4.080459729880195341e-01
6.600000000000000000e+01 1.113506336283739684e-01 1.533264373448273328e-02 4.266302666791249587e-01
6.700000000000000000e+01 1.154647752112972353e-01 1.577055218022724650e-02 4.486234206867904528e-01
6.800000000000000000e+01 1.201108431573707641e-01 1.666011580467818484e-02 4.644105634907214619e-01
6.900000000000000000e+01 1.264248080011686759e-01 1.705781231285148636e-02 4.977357792612299714e-01
7.000000000000000000e+01 1.313274319038773286e-01 1.760795621320664431e-02 5.022154230255834184e-01
7.100000000000000000e+01 1.377485510672815106e-01 1.862711516319415575e-02 5.258502264217338462e-01
7.200000000000000000e+01 1.433268795169707899e-01 1.912947833636875067e-02 5.278570231147632352e-01
7.300000000000000000e+01 1.479516824375568529e-01 1.988213835493777421e-02 5.297399609980236734e-01
7.400000000000000000e+01 1.532651356503695883e-01 2.117204979149874683e-02 5.358899673033460376e-01
7.500000000000000000e+01 1.575919181674169944e-01 2.160739154039469090e-02 5.455784694296752502e-01
7.600000000000000000e+01 1.624963369412232017e-01 2.244277986615671183e-02 5.677708331347834925e-01
7.700000000000000000e+01 1.658731901110353790e-01 2.263668457608497206e-02 5.725085559513676259e-01
7.800000000000000000e+01 1.712493115714876502e-01 2.287644756912537644e-02 6.035821249739163896e-01
7.900000000000000000e+01 1.762496548910038319e-01 2.323975285474753211e-02 6.436118584785611718e-01
8.000000000000000000e+01 1.817285481446468676e-01 2.360756686799424936e-02 6.551927013992766557e-01
8.100000000000000000e+01 1.895826210572848780e-01 2.412422135406900453e-02 7.315975571702089120e-01
8.200000000000000000e+01 1.974129311605953008e-01 2.452461121584507270e-02 7.683127076202046490e-01
8.300000000000000000e+01 2.080464515647351131e-01 2.484479667595723695e-02 8.600707375700851198e-01
8.400000000000000000e+01 2.187532464844976210e-01 2.557969291925987765e-02 9.470175534968714448e-01
8.500000000000000000e+01 2.325186344384396753e-01 2.620540936637515486e-02 1.015759182606518429e+00
8.600000000000000000e+01 2.452195162546831897e-01 2.669250028924540288e-02 1.126004468392250546e+00
8.700000000000000000e+01 2.600041202599808754e-01 2.796258357723741678e-02 1.136672828286144465e+00
8.800000000000000000e+01 2.741012067670859920e-01 2.864615173730195377e-02 1.252582228217651750e+00
8.900000000000000000e+01 2.916258620740096452e-01 2.979353047524223308e-02 1.298977438068680268e+00
9.000000000000000000e+01 3.087605779797593097e-01 3.149288314158370239e-02 1.403450038657150900e+00
9.100000000000000000e+01 3.279313348651426985e-01 3.190598947930230883e-02 1.467418534529202567e+00
9.200000000000000000e+01 3.462560896684830358e-01 3.409424360083335853e-02 1.536496026526888548e+00
9.300000000000000000e+01 3.640429414495061078e-01 3.485512646446447399e-02 1.587361579886311436e+00
9.400000000000000000e+01 3.799626205141578561e-01 3.736126761706060062e-02 1.604470699087513275e+00
9.500000000000000000e+01 3.957514213674018233e-01 3.918283831880275958e-02 1.652550945204022348e+00
9.600000000000000000e+01 4.071277866326167283e-01 4.217398208636907730e-02 1.656705378459572220e+00
9.700000000000000000e+01 4.231569524824925210e-01 4.535030163322095742e-02 1.707523806579592796e+00
9.800000000000000000e+01 4.331987743559315707e-01 4.693601572085914775e-02 1.730320914365486962e+00


==> plots/data/karman/hyperparameter_sensitivities/train_cum_risk_karman_D200_PCR.csv <==
N y ym yp
0.000000000000000000e+00 2.370650880038738251e-02 7.526278495788574219e-04 2.157061100006103516e-01
1.000000000000000000e+00 3.776051104068756104e-02 2.953708171844482422e-03 2.471080422401428223e-01
2.000000000000000000e+00 5.081388354301452637e-02 3.278732299804687500e-03 2.753419280052185059e-01
3.000000000000000000e+00 6.325181573629379272e-02 7.886543869972229004e-03 3.302654027938842773e-01
4.000000000000000000e+00 7.670108973979949951e-02 8.795008063316345215e-03 3.927357196807861328e-01
5.000000000000000000e+00 9.218091517686843872e-02 1.214848458766937256e-02 4.639936685562133789e-01
6.000000000000000000e+00 1.089266687631607056e-01 1.583030819892883301e-02 5.380856990814208984e-01
7.000000000000000000e+00 1.253115981817245483e-01 1.709681004285812378e-02 6.032575368881225586e-01
8.000000000000000000e+00 1.416490674018859863e-01 1.766350865364074707e-02 6.573379039764404297e-01
9.000000000000000000e+00 1.587110906839370728e-01 1.996168494224548340e-02 6.918995380401611328e-01
1.000000000000000000e+01 1.774137467145919800e-01 2.537339925765991211e-02 6.957905292510986328e-01
1.100000000000000000e+01 1.989762485027313232e-01 3.444930538535118103e-02 7.167011499404907227e-01
1.200000000000000000e+01 2.247982770204544067e-01 4.792439937591552734e-02 7.552654743194580078e-01
1.300000000000000000e+01 2.554775774478912354e-01 5.559703707695007324e-02 8.110350370407104492e-01
1.400000000000000000e+01 2.900983989238739014e-01 5.876371264457702637e-02 8.792599439620971680e-01
1.500000000000000000e+01 3.280367255210876465e-01 6.136049330234527588e-02 9.568892717361450195e-01
1.600000000000000000e+01 3.690235018730163574e-01 7.179392874240875244e-02 1.047194838523864746e+00
1.700000000000000000e+01 4.115438461303710938e-01 8.820736408233642578e-02 1.148042798042297363e+00
1.800000000000000000e+01 4.527001082897186279e-01 1.066197901964187622e-01 1.280883073806762695e+00
1.900000000000000000e+01 4.912518560886383057e-01 1.147081851959228516e-01 1.404950141906738281e+00
2.000000000000000000e+01 5.270127058029174805e-01 1.182163953781127930e-01 1.520108699798583984e+00
2.100000000000000000e+01 5.625491142272949219e-01 1.279436349868774414e-01 1.626914739608764648e+00
2.200000000000000000e+01 5.998068451881408691e-01 1.315640807151794434e-01 1.716103672981262207e+00
2.300000000000000000e+01 6.400713324546813965e-01 1.407275795936584473e-01 1.782906770706176758e+00
2.400000000000000000e+01 6.866531372070312500e-01 1.582528948783874512e-01 1.834486722946166992e+00
2.500000000000000000e+01 7.418401837348937988e-01 1.789155602455139160e-01 1.880397319793701172e+00
2.600000000000000000e+01 8.063551783561706543e-01 1.999198198318481445e-01 1.924971938133239746e+00
2.700000000000000000e+01 8.782116770744323730e-01 2.232010960578918457e-01 1.970488429069519043e+00
2.800000000000000000e+01 9.563828706741333008e-01 2.377395629882812500e-01 2.180067062377929688e+00
2.900000000000000000e+01 1.040255308151245117e+00 2.476208806037902832e-01 2.410445451736450195e+00
3.000000000000000000e+01 1.130199432373046875e+00 2.630351781845092773e-01 2.653995275497436523e+00
3.100000000000000000e+01 1.229213714599609375e+00 2.828967571258544922e-01 2.917510032653808594e+00
3.200000000000000000e+01 1.342898964881896973e+00 3.058376908302307129e-01 3.215938806533813477e+00
3.300000000000000000e+01 1.478801250457763672e+00 3.248167037963867188e-01 3.565143585205078125e+00
3.400000000000000000e+01 1.642773985862731934e+00 3.312484025955200195e-01 3.974136829376220703e+00
3.500000000000000000e+01 1.836524605751037598e+00 3.433893918991088867e-01 4.445631504058837891e+00
3.600000000000000000e+01 2.055322170257568359e+00 3.741515278816223145e-01 4.976618289947509766e+00
3.700000000000000000e+01 2.287403583526611328e+00 4.180798530578613281e-01 5.557088851928710938e+00
3.800000000000000000e+01 2.523059844970703125e+00 4.681831598281860352e-01 6.173441410064697266e+00
3.900000000000000000e+01 2.756809949874877930e+00 5.173260569572448730e-01 6.810783386230468750e+00
4.000000000000000000e+01 2.988776206970214844e+00 5.635113716125488281e-01 7.455911636352539062e+00
4.100000000000000000e+01 3.225829362869262695e+00 6.071537137031555176e-01 8.100967407226562500e+00
4.200000000000000000e+01 3.473875284194946289e+00 6.499326229095458984e-01 8.744107246398925781e+00
4.300000000000000000e+01 3.742861270904541016e+00 6.952748298645019531e-01 9.386679649353027344e+00
4.400000000000000000e+01 4.042533397674560547e+00 7.418212294578552246e-01 1.002945327758789062e+01
4.500000000000000000e+01 4.381504535675048828e+00 7.428052425384521484e-01 1.067459869384765625e+01
4.600000000000000000e+01 4.765753746032714844e+00 7.530033588409423828e-01 1.132505226135253906e+01
4.700000000000000000e+01 5.191585540771484375e+00 7.717443108558654785e-01 1.241040611267089844e+01
4.800000000000000000e+01 5.646243095397949219e+00 7.812290191650390625e-01 1.393824577331542969e+01
4.900000000000000000e+01 6.108116149902343750e+00 8.063549399375915527e-01 1.528744316101074219e+01
5.000000000000000000e+01 6.552600383758544922e+00 8.845344781875610352e-01 1.634840774536132812e+01
5.100000000000000000e+01 6.957890510559082031e+00 1.018983364105224609e+00 1.706078720092773438e+01
5.200000000000000000e+01 7.307277679443359375e+00 1.200519800186157227e+00 1.740092086791992188e+01
5.300000000000000000e+01 7.597680091857910156e+00 1.400808572769165039e+00 1.742934226989746094e+01
5.400000000000000000e+01 7.841282844543457031e+00 1.521039247512817383e+00 1.778739166259765625e+01
5.500000000000000000e+01 8.065359115600585938e+00 1.634061098098754883e+00 1.839528656005859375e+01
5.600000000000000000e+01 8.303955078125000000e+00 1.724696516990661621e+00 1.913285064697265625e+01
5.700000000000000000e+01 8.587739944458007812e+00 1.792911291122436523e+00 1.984218788146972656e+01
5.800000000000000000e+01 8.899543762207031250e+00 1.855293989181518555e+00 2.036113548278808594e+01
5.900000000000000000e+01 9.202258110046386719e+00 1.937987327575683594e+00 2.058240127563476562e+01
6.000000000000000000e+01 9.476249694824218750e+00 2.065965890884399414e+00 2.067840003967285156e+01
6.100000000000000000e+01 9.736371040344238281e+00 2.207276105880737305e+00 2.103232002258300781e+01
6.200000000000000000e+01 9.996999740600585938e+00 2.365054368972778320e+00 2.154765319824218750e+01
6.300000000000000000e+01 1.028638935089111328e+01 2.602010011672973633e+00 2.217043113708496094e+01
6.400000000000000000e+01 1.063827323913574219e+01 2.939844131469726562e+00 2.294675254821777344e+01
6.500000000000000000e+01 1.108358573913574219e+01 3.403876781463623047e+00 2.398522567749023438e+01
6.600000000000000000e+01 1.164221382141113281e+01 3.980668544769287109e+00 2.537166786193847656e+01
6.700000000000000000e+01 1.233643054962158203e+01 4.687673568725585938e+00 2.711633491516113281e+01
6.800000000000000000e+01 1.317895221710205078e+01 5.457431316375732422e+00 2.909196662902832031e+01
6.900000000000000000e+01 1.415919876098632812e+01 6.072053432464599609e+00 3.097090911865234375e+01
7.000000000000000000e+01 1.523254394531250000e+01 6.811483860015869141e+00 3.234690475463867188e+01
7.100000000000000000e+01 1.632823181152343750e+01 7.348320484161376953e+00 3.295426940917968750e+01
7.200000000000000000e+01 1.738343620300292969e+01 7.847970008850097656e+00 3.361906433105468750e+01
7.300000000000000000e+01 1.837583160400390625e+01 8.216910362243652344e+00 3.540884399414062500e+01
7.400000000000000000e+01 1.927588272094726562e+01 8.381481170654296875e+00 3.651332092285156250e+01
7.500000000000000000e+01 2.007361030578613281e+01 8.464645385742187500e+00 3.893516921997070312e+01
7.600000000000000000e+01 2.087134170532226562e+01 8.809127807617187500e+00 4.184965515136718750e+01
7.700000000000000000e+01 2.172814559936523438e+01 9.390905380249023438e+00 4.486875915527343750e+01
7.800000000000000000e+01 2.265752410888671875e+01 1.014190292358398438e+01 4.769768142700195312e+01
7.900000000000000000e+01 2.361702156066894531e+01 1.050525760650634766e+01 5.005148696899414062e+01
8.000000000000000000e+01 2.456383705139160156e+01 1.111477184295654297e+01 5.176940536499023438e+01
8.100000000000000000e+01 2.546073722839355469e+01 1.182046604156494141e+01 5.294790267944335938e+01
8.200000000000000000e+01 2.630035400390625000e+01 1.227936363220214844e+01 5.397114562988281250e+01
8.300000000000000000e+01 2.710253334045410156e+01 1.268037319183349609e+01 5.524081420898437500e+01
8.400000000000000000e+01 2.790299034118652344e+01 1.296476078033447266e+01 5.681925201416015625e+01
8.500000000000000000e+01 2.873394012451171875e+01 1.316921615600585938e+01 5.854476165771484375e+01
8.600000000000000000e+01 2.960910987854003906e+01 1.337048339843750000e+01 6.027995681762695312e+01
8.700000000000000000e+01 3.053345680236816406e+01 1.364939498901367188e+01 6.180089569091796875e+01
8.800000000000000000e+01 3.150154685974121094e+01 1.410141658782958984e+01 6.281225204467773438e+01
8.900000000000000000e+01 3.254295349121093750e+01 1.482564735412597656e+01 6.317791366577148438e+01
9.000000000000000000e+01 3.368376922607421875e+01 1.583963012695312500e+01 6.319849014282226562e+01
9.100000000000000000e+01 3.495415115356445312e+01 1.696745872497558594e+01 6.361204147338867188e+01
9.200000000000000000e+01 3.640107727050781250e+01 1.786361694335937500e+01 6.497493743896484375e+01
9.300000000000000000e+01 3.798040771484375000e+01 1.823494911193847656e+01 6.737892150878906250e+01
9.400000000000000000e+01 3.960959625244140625e+01 1.849486160278320312e+01 7.073219299316406250e+01
9.500000000000000000e+01 4.126844024658203125e+01 1.939714241027832031e+01 7.482588958740234375e+01
9.600000000000000000e+01 4.304858779907226562e+01 2.093413925170898438e+01 7.944114685058593750e+01
9.700000000000000000e+01 4.497895431518554688e+01 2.299556350708007812e+01 8.434427642822265625e+01
9.800000000000000000e+01 4.706518554687500000e+01 2.465223312377929688e+01 8.958912658691406250e+01


==> plots/data/karman/hyperparameter_sensitivities/train_risk_karman_D100_PCR.csv <==
N y ym yp
1.000000000000000056e-01 1.226311477322366672e+00 1.150361551178118891e+00 1.292719934747851518e+00
2.069138081114789418e-01 1.220272722925158648e+00 1.145574698411301773e+00 1.286310431847433655e+00
4.281332398719393528e-01 1.210762776384015194e+00 1.131621185982912170e+00 1.279044272587951836e+00
8.858667904100827606e-01 1.191144246651081318e+00 1.107358646653654910e+00 1.266380591563293745e+00
1.832980710832435634e+00 1.179680278364377388e+00 1.095961675077062436e+00 1.250468142843850661e+00
3.792690190732248112e+00 1.129565855749759429e+00 1.043628600793330641e+00 1.209878567422802087e+00
7.847599703514612557e+00 1.048881501148807294e+00 9.801155692567258271e-01 1.114301392208635777e+00
1.623776739188721763e+01 9.270015932698350003e-01 8.691792075629271030e-01 9.849191265064519696e-01
3.359818286283780964e+01 9.217601086239328723e-01 8.650281785330998785e-01 9.640195723780361492e-01
6.951927961775601261e+01 1.091401255741218046e+00 9.972784823644461616e-01 1.168277978162663766e+00
1.438449888287661622e+02 1.331917700338395294e+00 1.143475072039852325e+00 1.806361631415866142e+00
2.976351441631315993e+02 1.577018482019135526e+00 1.450349447191950247e+00 1.790426619343931547e+00
6.158482110660266926e+02 1.651952984697216742e+00 1.433214032829896123e+00 2.127720037134678499e+00
1.274274985703133780e+03 1.643605416658673768e+00 1.398719240179167489e+00 1.923619935958582383e+00
2.636650898730358676e+03 1.895840124746618116e+00 1.635022605191179590e+00 2.223188037176245135e+00
5.455594781168514601e+03 2.008400569052273266e+00 1.714600205166421976e+00 2.316496584560251204e+00
1.128837891684688293e+04 2.039535386548735563e+00 1.736660198324078141e+00 2.339327803131031835e+00
2.335721469090121172e+04 2.047065933013500150e+00 1.741976624249333971e+00 2.344699844238760544e+00
4.832930238571752125e+04 2.048831234588320616e+00 1.743227816827373822e+00 2.345932166423820409e+00
1.000000000000000000e+05 2.049256747307130144e+00 1.743588692167319376e+00 2.346226091363390331e+00


==> plots/data/karman/hyperparameter_sensitivities/train_risk_karman_D200_KKR.csv <==
N y ym yp
1.000000000000000056e-01 1.126856172813016713e-02 1.052755568488603945e-02 1.185325346613605446e-02
2.069138081114789418e-01 1.126678910131214545e-02 1.052591760143738002e-02 1.185160682695509358e-02
4.281332398719393528e-01 1.123625479994965620e-02 1.049361413372939048e-02 1.182313773207999651e-02
8.858667904100827606e-01 1.111006935788352162e-02 1.035796209036796665e-02 1.170446867345419951e-02
1.832980710832435634e+00 1.088537786388875384e-02 1.011661379031588738e-02 1.148443470816257021e-02
3.792690190732248112e+00 1.066012217398326113e-02 9.872466484217712682e-03 1.125181776438852546e-02
7.847599703514612557e+00 1.049546489822991355e-02 9.681266235979738358e-03 1.106959135508618283e-02
1.623776739188721763e+01 1.069259470779388745e-02 9.960214700365390902e-03 1.117733564406108923e-02
3.359818286283780964e+01 1.121170727210669439e-02 1.041823368493783632e-02 1.173736132302375876e-02
6.951927961775601261e+01 1.363862304741756196e-02 1.295570095625988086e-02 1.404534761254562329e-02
1.438449888287661622e+02 3.022268533968876236e-02 2.694517655000611828e-02 3.146711112075509936e-02
2.976351441631315993e+02 7.234845254522202784e-02 6.977133250222342098e-02 7.656419028554826978e-02
6.158482110660266926e+02 1.284408257335820369e-01 1.261402149878947110e-01 1.313213881373334335e-01
1.274274985703133780e+03 2.145092478041176476e-01 2.058911529359492565e-01 2.256355617204038877e-01
2.636650898730358676e+03 3.069763102484617256e-01 2.952620029528100765e-01 3.179587521847465625e-01
5.455594781168514601e+03 4.934895255095238520e-01 4.509003667914283087e-01 5.242721822268302523e-01
1.128837891684688293e+04 6.270957469485711755e-01 5.899964732825467850e-01 6.621379355370646813e-01
2.335721469090121900e+04 1.025244265418869816e+00 9.656180571884663832e-01 1.084824304606507139e+00
4.832930238571752125e+04 1.040320994502218488e+00 1.005701521345608418e+00 1.087851211502598670e+00
1.000000000000000000e+05 1.040321085938727519e+00 1.005701597556841520e+00 1.087851284692686882e+00


==> plots/data/karman/hyperparameter_sensitivities/train_risk_karman_D200_PCR.csv <==
N y ym yp
1.000000000000000056e-01 1.216733916651027148e+00 1.136778952291622291e+00 1.285610302348821232e+00
2.069138081114789418e-01 1.212866738900718389e+00 1.133321892794653563e+00 1.280400196084710229e+00
4.281332398719393528e-01 1.204038962896856857e+00 1.122162878184845392e+00 1.273104715702200851e+00
8.858667904100827606e-01 1.189065905313775096e+00 1.105263720834818830e+00 1.259284380870985931e+00
1.832980710832435634e+00 1.147834732287760007e+00 1.059258455889577677e+00 1.219264258996209715e+00
3.792690190732248112e+00 1.085331723170258611e+00 1.000468818394738113e+00 1.157530791410221083e+00
7.847599703514612557e+00 1.022255543467599948e+00 9.316966968778443992e-01 1.092124085090528940e+00
1.623776739188721763e+01 8.019433637722477304e-01 7.462722098465039977e-01 8.484825704316376616e-01
3.359818286283780964e+01 8.100042924329744487e-01 7.906999500287691385e-01 8.354407395296207239e-01
6.951927961775601261e+01 1.126301517478234038e+00 1.037305256791552610e+00 1.274928252401462014e+00
1.438449888287661622e+02 1.498572282009928980e+00 1.350767545359134125e+00 1.757429244556319325e+00
2.976351441631315993e+02 1.189805097309921678e+00 1.014581971150073647e+00 1.358568530976737465e+00
6.158482110660266926e+02 1.526331744291145709e+00 1.047773309587372026e+00 2.126021349700226715e+00
1.274274985703133780e+03 1.901346805304222176e+00 1.354552773437640578e+00 2.398369048410555759e+00
2.636650898730358676e+03 2.242880070203794762e+00 1.766181589161232912e+00 3.138617943753070350e+00
5.455594781168514601e+03 3.549553893599600940e+00 3.363774059144398088e+00 3.723288210076394655e+00
1.128837891684688293e+04 3.775716640413380176e+00 3.364215201911240349e+00 4.129394065167221406e+00
2.335721469090121172e+04 3.974794242104406017e+00 3.325703754951641944e+00 4.764221467557021583e+00
4.832930238571752125e+04 4.031419223720710932e+00 3.322660042231533772e+00 4.840777222395197477e+00
1.000000000000000000e+05 4.047888197849959013e+00 3.321801455977918760e+00 4.856458403821202197e+00


==> plots/data/karman/hyperparameter_sensitivities/train_risk_karman_D50_PCR.csv <==
N y ym yp
1.000000000000000056e-01 1.231148532794359873e+00 1.154577146311863034e+00 1.298094111460837530e+00
2.069138081114789418e-01 1.224914103346017136e+00 1.144575456764747479e+00 1.295904199687055280e+00
4.281332398719393528e-01 1.214457367821970557e+00 1.135629389531159772e+00 1.282137152362530452e+00
8.858667904100827606e-01 1.203493762366383946e+00 1.122270312766096012e+00 1.271045484684706128e+00
1.832980710832435634e+00 1.186541655403365869e+00 1.099682971661491537e+00 1.260991210025233178e+00
3.792690190732248112e+00 1.139585675016319355e+00 1.042108945119949892e+00 1.213839401575026233e+00
7.847599703514612557e+00 1.060743830896032858e+00 9.790563241048481080e-01 1.129786052824709675e+00
1.623776739188721763e+01 9.569572219422790571e-01 8.855816359200381349e-01 1.016313603910586894e+00
3.359818286283780964e+01 9.596320283302235410e-01 8.988755250005455721e-01 1.007993822357297731e+00
6.951927961775601261e+01 1.599468738193602801e+00 1.380305403054980395e+00 1.889835313559219410e+00
1.438449888287661622e+02 2.371649022574947807e+00 2.025808576659774651e+00 2.737384327801088535e+00
2.976351441631315993e+02 2.511286006005983840e+00 2.071418600026677215e+00 2.979198643223931242e+00
6.158482110660266926e+02 3.495524100136989443e+00 1.874525418048223591e+00 4.634814749798149336e+00
1.274274985703133780e+03 3.824514548427870420e+00 2.946475203454892888e+00 4.920602602731206865e+00
2.636650898730358676e+03 3.185890196459891133e+00 1.789421931816684630e+00 3.916396139893179917e+00
5.455594781168514601e+03 3.455141222306317594e+00 2.558715449360013938e+00 4.124297858035480324e+00
1.128837891684688293e+04 3.506696752003949147e+00 2.786236043303115473e+00 4.286560973277749653e+00
2.335721469090121172e+04 3.518325320880230755e+00 2.789168227971499103e+00 4.322996718174846542e+00
4.832930238571752125e+04 3.521039655832465698e+00 2.774841212873204732e+00 4.331437562179361045e+00
1.000000000000000000e+05 3.521647866792376735e+00 2.771457869803410023e+00 4.333343556337101887e+00


==> plots/data/karman/trajectories/test_trajectory_D500_index0_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.382149064948029818e-02 1.373747177422046661e-02 -8.401887525983156579e-05
1.020408163265306041e-02 1.373530217999275813e-02 1.364379376173019409e-02 -9.150841826256403411e-05
2.040816326530612082e-02 1.365043613719295508e-02 1.357138156890869141e-02 -7.905456828426367377e-05
3.061224489795918297e-02 1.359100638073059732e-02 1.352431252598762512e-02 -6.669385474297219452e-05
4.081632653061224164e-02 1.356886231662801645e-02 1.350917294621467590e-02 -5.968937041334054783e-05
5.102040816326530032e-02 1.358732766561137305e-02 1.353598199784755707e-02 -5.134566776381598030e-05
6.122448979591836593e-02 1.364534873427449176e-02 1.359835825860500336e-02 -4.699047566948839905e-05
7.142857142857142461e-02 1.373999961194285330e-02 1.370329223573207855e-02 -3.670737621077474477e-05
8.163265306122448328e-02 1.386689277038285519e-02 1.383667252957820892e-02 -3.022024080464626172e-05
9.183673469387754196e-02 1.401902088050650461e-02 1.399436593055725098e-02 -2.465494994925362948e-05
1.020408163265306006e-01 1.418531122215048977e-02 1.416071690618991852e-02 -2.459431596057125302e-05
1.122448979591836593e-01 1.435041702677157874e-02 1.431828737258911133e-02 -3.212965418246740978e-05
1.224489795918367319e-01 1.449657021509719902e-02 1.445632427930831909e-02 -4.024593578887993017e-05
1.326530612244897767e-01 1.460691937378704591e-02 1.455323211848735809e-02 -5.368725529968781940e-05
1.428571428571428492e-01 1.466868544223234698e-02 1.460336893796920776e-02 -6.531650426313921620e-05
1.530612244897958940e-01 1.467462352769744426e-02 1.459524594247341156e-02 -7.937758522403269568e-05
1.632653061224489666e-01 1.462259976955158393e-02 1.452821493148803711e-02 -9.438483806354681926e-05
1.734693877551020391e-01 1.451443855219053218e-02 1.440751366317272186e-02 -1.069248890178103178e-04
1.836734693877550839e-01 1.435538803098763277e-02 1.423692144453525543e-02 -1.184665864523773426e-04
1.938775510204081565e-01 1.415449087058980905e-02 1.403362490236759186e-02 -1.208659682222171933e-04
2.040816326530612013e-01 1.392492593294283876e-02 1.380545645952224731e-02 -1.194694734205914433e-04
2.142857142857142738e-01 1.368324087895461845e-02 1.357143558561801910e-02 -1.118052933365993457e-04
2.244897959183673186e-01 1.344748010983464609e-02 1.334514841437339783e-02 -1.023316954612482621e-04
2.346938775510203912e-01 1.323541321448547768e-02 1.314391568303108215e-02 -9.149753145439552815e-05
2.448979591836734637e-01 1.306407772141605743e-02 1.298702880740165710e-02 -7.704891401440032428e-05
2.551020408163265363e-01 1.295048947756913434e-02 1.288850605487823486e-02 -6.198342269089947287e-05
2.653061224489795533e-01 1.291187327571743405e-02 1.287212409079074860e-02 -3.974918492668545744e-05
2.755102040816326259e-01 1.296365494136335166e-02 1.294529065489768982e-02 -1.836428646566183598e-05
2.857142857142856984e-01 1.311508410624366225e-02 1.311879232525825500e-02 3.708219014592756269e-06
2.959183673469387710e-01 1.336445542298879234e-02 1.338608004152774811e-02 2.162461853895576713e-05
3.061224489795917880e-01 1.369665311599412537e-02 1.372888498008251190e-02 3.223186408838653316e-05
3.163265306122448606e-01 1.408444361504726690e-02 1.412363350391387939e-02 3.918988886661249615e-05
3.265306122448979331e-01 1.449264723078550789e-02 1.452702283859252930e-02 3.437560780702141050e-05
3.367346938775510057e-01 1.488294181444056730e-02 1.490658149123191833e-02 2.363967679135103861e-05
3.469387755102040782e-01 1.521762894308827108e-02 1.521607115864753723e-02 -1.557784440733844811e-06
3.571428571428570953e-01 1.546247453905682037e-02 1.542672514915466309e-02 -3.574938990215728585e-05
3.673469387755101678e-01 1.558990109629796762e-02 1.551360078155994415e-02 -7.630031473802346975e-05
3.775510204081632404e-01 1.558317343628743204e-02 1.546498388051986694e-02 -1.181895557675650965e-04
3.877551020408163129e-01 1.544035021423036981e-02 1.528887636959552765e-02 -1.514738446348421613e-04
3.979591836734693300e-01 1.517549272556877396e-02 1.500062644481658936e-02 -1.748662807521846052e-04
4.081632653061224025e-01 1.481536855610232281e-02 1.463097333908081055e-02 -1.843952170215122643e-04
4.183673469387754751e-01 1.439240619427611424e-02 1.421028748154640198e-02 -1.821187127297122649e-04
4.285714285714285476e-01 1.393717310220307301e-02 1.376591809093952179e-02 -1.712550112635512212e-04
4.387755102040816202e-01 1.347430302347655054e-02 1.332107000052928925e-02 -1.532330229472612937e-04
4.489795918367346372e-01 1.302405268029838310e-02 1.289072260260581970e-02 -1.333300776925634007e-04
4.591836734693877098e-01 1.260857065871908919e-02 1.249650306999683380e-02 -1.120675887222553901e-04
4.693877551020407823e-01 1.225924343076507939e-02 1.216937415301799774e-02 -8.986927774708164396e-05
4.795918367346938549e-01 1.202044856443598708e-02 1.195992343127727509e-02 -6.052513315871199673e-05
4.897959183673469274e-01 1.194609860654021090e-02 1.192817650735378265e-02 -1.792209918642824473e-05
4.999999999999999445e-01 1.208817332937834124e-02 1.212836429476737976e-02 4.019096538903851878e-05
5.102040816326530726e-01 1.248015286843013466e-02 1.258982345461845398e-02 1.096705861883193189e-04
5.204081632653060341e-01 1.312144238906397427e-02 1.329106837511062622e-02 1.696259860466519526e-04
5.306122448979591066e-01 1.396969056642576902e-02 1.417665369808673859e-02 2.069631316609695654e-04
5.408163265306121792e-01 1.494511869193269026e-02 1.515764556825160980e-02 2.125268763189195470e-04
5.510204081632652517e-01 1.594538379113662543e-02 1.613675616681575775e-02 1.913723756791323172e-04
5.612244897959183243e-01 1.686430894833679944e-02 1.701534911990165710e-02 1.510401715648576615e-04
5.714285714285713969e-01 1.760686596825816047e-02 1.769402436912059784e-02 8.715840086243736851e-05
5.816326530612244694e-01 1.809730959847358905e-02 1.809998787939548492e-02 2.678280921895870303e-06
5.918367346938775420e-01 1.828397495048025845e-02 1.818120479583740234e-02 -1.027701546428561041e-04
6.020408163265306145e-01 1.814685636207189617e-02 1.793968304991722107e-02 -2.071733121546751044e-04
6.122448979591835760e-01 1.770901330418263309e-02 1.742201484739780426e-02 -2.869984567848288259e-04
6.224489795918366486e-01 1.704329274338464012e-02 1.672437041997909546e-02 -3.189223234055446610e-04
6.326530612244897211e-01 1.626091814617729170e-02 1.596307009458541870e-02 -2.978480515918729976e-04
6.428571428571427937e-01 1.547603817975859442e-02 1.523709483444690704e-02 -2.389433453116873718e-04
6.530612244897958663e-01 1.475872151986705981e-02 1.458554528653621674e-02 -1.731762333308430740e-04
6.632653061224489388e-01 1.410524148380564759e-02 1.397492736577987671e-02 -1.303141180257708781e-04
6.734693877551020114e-01 1.345300097636502323e-02 1.333160698413848877e-02 -1.213939922265344640e-04
6.836734693877550839e-01 1.274287157637726473e-02 1.261295378208160400e-02 -1.299177942956607212e-04
6.938775510204081565e-01 1.199715850698787438e-02 1.186363771557807922e-02 -1.335207914097951559e-04
7.040816326530611180e-01 1.136188967865998413e-02 1.125394739210605621e-02 -1.079422865539279158e-04
7.142857142857141906e-01 1.107641580421376420e-02 1.105965673923492432e-02 -1.675906497883988822e-05
7.244897959183672631e-01 1.137705421831344821e-02 1.154734753072261810e-02 1.702933124091698947e-04
7.346938775510203357e-01 1.238647536866314958e-02 1.279151998460292816e-02 4.050446159397785850e-04
7.448979591836734082e-01 1.405339323015077600e-02 1.463082991540431976e-02 5.774366852535437605e-04
7.551020408163264808e-01 1.617536864011582393e-02 1.680942811071872711e-02 6.340594706029031857e-04
7.653061224489795533e-01 1.848201518770908533e-02 1.909618079662322998e-02 6.141656089141446506e-04
7.755102040816326259e-01 2.071775539378186912e-02 2.129566669464111328e-02 5.779113008592441647e-04
7.857142857142856984e-01 2.267278235385754293e-02 2.318786457180976868e-02 5.150822179522257516e-04
7.959183673469386600e-01 2.416174440265164008e-02 2.453164011240005493e-02 3.698957097484148471e-04
8.061224489795917325e-01 2.500075386445353709e-02 2.512846328318119049e-02 1.277094187276534010e-04
8.163265306122448051e-01 2.503952953111220764e-02 2.489571645855903625e-02 -1.438130725531713838e-04
8.265306122448978776e-01 2.425544878957933831e-02 2.390862442553043365e-02 -3.468243640489046542e-04
8.367346938775509502e-01 2.284628230838354687e-02 2.242018654942512512e-02 -4.260957589584217498e-04
8.469387755102040227e-01 2.122806621184654755e-02 2.086087502539157867e-02 -3.671911864549688709e-04
8.571428571428570953e-01 1.989004158264620972e-02 1.971933618187904358e-02 -1.707054007671661433e-04
8.673469387755101678e-01 1.915870642888157366e-02 1.926196366548538208e-02 1.032572366038084222e-04
8.775510204081632404e-01 1.900794663757398098e-02 1.928192190825939178e-02 2.739752706854108044e-04
8.877551020408162019e-01 1.905228467277821081e-02 1.925400644540786743e-02 2.017217726296566260e-04
8.979591836734692745e-01 1.876069424760646448e-02 1.875964179635047913e-02 -1.052451255985353828e-06
9.081632653061223470e-01 1.778728771570193407e-02 1.771721616387367249e-02 -7.007155182826158013e-05
9.183673469387754196e-01 1.622760529198877949e-02 1.628305017948150635e-02 5.544488749272685757e-05
9.285714285714284921e-01 1.464049612706326033e-02 1.481327787041664124e-02 1.727817433533809094e-04
9.387755102040815647e-01 1.381176097202189805e-02 1.404153928160667419e-02 2.297783095847761442e-04
9.489795918367346372e-01 1.438976452317679809e-02 1.493464596569538116e-02 5.448814425185830729e-04
9.591836734693877098e-01 1.659429167264296623e-02 1.770357973873615265e-02 1.109288066093186420e-03
9.693877551020407823e-01 2.014398652051022781e-02 2.154425531625747681e-02 1.400268795747248995e-03
9.795918367346938549e-01 2.440780894820038932e-02 2.566631510853767395e-02 1.258506160337284630e-03
9.897959183673468164e-01 2.865979956696328851e-02 2.978169918060302734e-02 1.121899613639738835e-03
1.000000000000000000e+00 3.228552788822745823e-02 3.355491906404495239e-02 1.269391175817494166e-03


==> plots/data/karman/trajectories/test_trajectory_D500_index1_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.017604041756155035e-02 1.024969667196273804e-02 7.365625440118768463e-05
1.020408163265306041e-02 1.013837792386674055e-02 1.020655035972595215e-02 6.817243585921159421e-05
2.040816326530612082e-02 1.009139686317641477e-02 1.017369516193866730e-02 8.229829876225253082e-05
3.061224489795918297e-02 1.005865822732569456e-02 1.015190221369266510e-02 9.324398636697053822e-05
4.081632653061224164e-02 1.004672768954644954e-02 1.014422625303268433e-02 9.749856348623478497e-05
5.102040816326530032e-02 1.005247805331049155e-02 1.015797071158885956e-02 1.054926582783680122e-04
6.122448979591836593e-02 1.007241524176511263e-02 1.018633786588907242e-02 1.139226241239597870e-04
7.142857142857142461e-02 1.010721196129804947e-02 1.023792568594217300e-02 1.307137246441235356e-04
8.163265306122448328e-02 1.015943617041244369e-02 1.030047982931137085e-02 1.410436588989271572e-04
9.183673469387754196e-02 1.022810140851577489e-02 1.037555746734142303e-02 1.474560588256481480e-04
1.020408163265306006e-01 1.030570650644456812e-02 1.045192219316959381e-02 1.462156867250256898e-04
1.122448979591836593e-01 1.038051752553341422e-02 1.052030548453330994e-02 1.397879589998957117e-04
1.224489795918367319e-01 1.044190853948527738e-02 1.057800836861133575e-02 1.360998291260583776e-04
1.326530612244897767e-01 1.048410129963711634e-02 1.061117462813854218e-02 1.270733285014258307e-04
1.428571428571428492e-01 1.050560099930748781e-02 1.062249578535556793e-02 1.168947860480801237e-04
1.530612244897958940e-01 1.050585188994976327e-02 1.060484722256660461e-02 9.899533261684134722e-05
1.632653061224489666e-01 1.048303285975933120e-02 1.056224107742309570e-02 7.920821766376449913e-05
1.734693877551020391e-01 1.043533272376032453e-02 1.049938425421714783e-02 6.405153045682329682e-05
1.836734693877550839e-01 1.036422038578769210e-02 1.041686721146106720e-02 5.264682567337510000e-05
1.938775510204081565e-01 1.027599476110021767e-02 1.032575406134128571e-02 4.975930024106803296e-05
2.040816326530612013e-01 1.017948551691131437e-02 1.022556424140930176e-02 4.607872449798738890e-05
2.142857142857142738e-01 1.008165677223870835e-02 1.012532413005828857e-02 4.366735781958022700e-05
2.244897959183673186e-01 9.985241406674979017e-03 1.002662256360054016e-02 4.138115692556114389e-05
2.346938775510203912e-01 9.890970993320974750e-03 9.935792535543441772e-03 4.482154222246702291e-05
2.448979591836734637e-01 9.802765124150694676e-03 9.861592203378677368e-03 5.882707922798269262e-05
2.551020408163265363e-01 9.731269974584301138e-03 9.810693562030792236e-03 7.942358744649109792e-05
2.653061224489795533e-01 9.692211886974722024e-03 9.799044579267501831e-03 1.068326922927798073e-04
2.755102040816326259e-01 9.700276189761032272e-03 9.831873700022697449e-03 1.315975102616651765e-04
2.857142857142856984e-01 9.762843870984104500e-03 9.917769581079483032e-03 1.549257100953785327e-04
2.959183673469387710e-01 9.877728806303626846e-03 1.005522161722183228e-02 1.774928109182054292e-04
3.061224489795917880e-01 1.003540031277540268e-02 1.023241318762302399e-02 1.970128748476213110e-04
3.163265306122448606e-01 1.022254473760753762e-02 1.043676398694515228e-02 2.142192493376146589e-04
3.265306122448979331e-01 1.042354161578893518e-02 1.063953340053558350e-02 2.159917847466483187e-04
3.367346938775510057e-01 1.061954799889758272e-02 1.082369312644004822e-02 2.041451275424654987e-04
3.469387755102040782e-01 1.078818142893151616e-02 1.096350513398647308e-02 1.753237050549569243e-04
3.571428571428570953e-01 1.090690083210112474e-02 1.104675419628620148e-02 1.398533641850767395e-04
3.673469387755101678e-01 1.095982221183635849e-02 1.106509566307067871e-02 1.052734512343202200e-04
3.775510204081632404e-01 1.094396180141411247e-02 1.102045178413391113e-02 7.648998271979866315e-05
3.877551020408163129e-01 1.087032490377861857e-02 1.092632114887237549e-02 5.599624509375691894e-05
3.979591836734693300e-01 1.075854230467200578e-02 1.079587638378143311e-02 3.733407910942732055e-05
4.081632653061224025e-01 1.062813035883991737e-02 1.064980402588844299e-02 2.167366704852562165e-05
4.183673469387754751e-01 1.049133249119017092e-02 1.049866154789924622e-02 7.329056709075298937e-06
4.285714285714285476e-01 1.035076279593134113e-02 1.034750789403915405e-02 -3.254901892187078705e-06
4.387755102040816202e-01 1.020180497793092729e-02 1.019360031932592392e-02 -8.204658605003370409e-06
4.489795918367346372e-01 1.003785576603496467e-02 1.002930477261543274e-02 -8.550993419531929818e-06
4.591836734693877098e-01 9.856834770916136565e-03 9.857443161308765411e-03 6.083903926288464215e-07
4.693877551020407823e-01 9.668064307197419063e-03 9.689318016171455383e-03 2.125370897403631998e-05
4.795918367346938549e-01 9.497653463037214472e-03 9.557221084833145142e-03 5.956762179593066975e-05
4.897959183673469274e-01 9.388527563341384635e-03 9.504619985818862915e-03 1.160924224774782798e-04
4.999999999999999445e-01 9.391326345492629485e-03 9.577235206961631775e-03 1.859088614690022900e-04
5.102040816326530726e-01 9.546752061576638249e-03 9.805598296225070953e-03 2.588462346484327048e-04
5.204081632653060341e-01 9.866604290887783651e-03 1.018410548567771912e-02 3.175011947899354647e-04
5.306122448979591066e-01 1.032415739106876118e-02 1.067746803164482117e-02 3.533106405760599866e-04
5.408163265306121792e-01 1.086042416623142146e-02 1.122335530817508698e-02 3.629311419436655195e-04
5.510204081632652517e-01 1.140294277612220915e-02 1.175184175372123718e-02 3.488989775990280345e-04
5.612244897959183243e-01 1.188555854445428814e-02 1.220067776739597321e-02 3.151192229416850676e-04
5.714285714285713969e-01 1.225848924530535851e-02 1.251538656651973724e-02 2.568973212143787349e-04
5.816326530612244694e-01 1.248770989095176684e-02 1.266682334244251251e-02 1.791134514907456732e-04
5.918367346938775420e-01 1.255288021980120912e-02 1.264151744544506073e-02 8.863722564385161096e-05
6.020408163265306145e-01 1.245360525354287200e-02 1.246554031968116760e-02 1.193506613829560525e-05
6.122448979591835760e-01 1.222271684645562587e-02 1.219299808144569397e-02 -2.971876500993189674e-05
6.224489795918366486e-01 1.193192214836456301e-02 1.190465129911899567e-02 -2.727084924556734402e-05
6.326530612244897211e-01 1.167346040440708083e-02 1.167664304375648499e-02 3.182639349404159379e-06
6.428571428571427937e-01 1.151703460731959804e-02 1.154344901442527771e-02 2.641440710567967420e-05
6.530612244897958663e-01 1.146448607889969697e-02 1.147674955427646637e-02 1.226347537676940325e-05
6.632653061224489388e-01 1.143605398472710526e-02 1.140003651380538940e-02 -3.601747092171585229e-05
6.734693877551020114e-01 1.130823609665336689e-02 1.122604496777057648e-02 -8.219112888279041240e-05
6.836734693877550839e-01 1.098987790439800993e-02 1.091132313013076782e-02 -7.855477426724211121e-05
6.938775510204081565e-01 1.049319346005182785e-02 1.047628372907638550e-02 -1.690973097544234971e-05
7.040816326530611180e-01 9.953665931740638198e-03 1.002676971256732941e-02 7.310378082669120869e-05
7.142857142857141906e-01 9.582292229788458293e-03 9.744381532073020935e-03 1.620893022845626419e-04
7.244897959183672631e-01 9.576092738793806972e-03 9.845135733485221863e-03 2.690429946914148912e-04
7.346938775510203357e-01 1.003801904898144956e-02 1.045872643589973450e-02 4.207073869182849368e-04
7.448979591836734082e-01 1.094743340708909975e-02 1.153976283967494965e-02 5.923294325858498993e-04
7.551020408163264808e-01 1.218576452088110905e-02 1.289294473826885223e-02 7.071802173877431846e-04
7.653061224489795533e-01 1.358722984691323847e-02 1.429992727935314178e-02 7.126974324399033139e-04
7.755102040816326259e-01 1.497743910752052932e-02 1.559082232415676117e-02 6.133832166362318539e-04
7.857142857142856984e-01 1.618589570423817001e-02 1.664636842906475067e-02 4.604727248265806649e-04
7.959183673469386600e-01 1.704974585833544595e-02 1.736017130315303802e-02 3.104254448175920722e-04
8.061224489795917325e-01 1.743727720601824863e-02 1.762998849153518677e-02 1.927112855169381411e-04
8.163265306122448051e-01 1.729981808560099310e-02 1.740445382893085480e-02 1.046357433298616968e-04
8.265306122448978776e-01 1.672581413436319622e-02 1.675169542431831360e-02 2.588128995511737585e-05
8.367346938775509502e-01 1.595108641811601724e-02 1.590457931160926819e-02 -4.650710650674905189e-05
8.469387755102040227e-01 1.529458090166716834e-02 1.523494906723499298e-02 -5.963183443217535962e-05
8.571428571428570953e-01 1.503274045963459704e-02 1.508669182658195496e-02 5.395136694735791494e-05
8.673469387755101678e-01 1.526916609588747226e-02 1.551978662610054016e-02 2.506205302130679047e-04
8.775510204081632404e-01 1.586945678142330507e-02 1.622308604419231415e-02 3.536292627690090784e-04
8.877551020408162019e-01 1.650383805439372201e-02 1.676291413605213165e-02 2.590760816584096460e-04
8.979591836734692745e-01 1.678778225371858196e-02 1.686040125787258148e-02 7.261900415399952236e-05
9.081632653061223470e-01 1.646230804297960440e-02 1.646148599684238434e-02 -8.220461372200615902e-07
9.183673469387754196e-01 1.553503644803000926e-02 1.562810689210891724e-02 9.307044407890797955e-05
9.285714285714284921e-01 1.431767230587368232e-02 1.451538316905498505e-02 1.977108631813027234e-04
9.387755102040815647e-01 1.333661031277211945e-02 1.351528987288475037e-02 1.786795601126309196e-04
9.489795918367346372e-01 1.314399428886437599e-02 1.335658505558967590e-02 2.125907667252999178e-04
9.591836734693877098e-01 1.409893208627828985e-02 1.465122587978839874e-02 5.522937935101088908e-04
9.693877551020407823e-01 1.620698705569965231e-02 1.718846336007118225e-02 9.814763043715299395e-04
9.795918367346938549e-01 1.908984182455198200e-02 2.018471062183380127e-02 1.094868797281819267e-03
9.897959183673468164e-01 2.210654985626744895e-02 2.306325361132621765e-02 9.567037550587687011e-04
1.000000000000000000e+00 2.458057911820371241e-02 2.567689865827560425e-02 1.096319540071891835e-03


==> plots/data/karman/trajectories/test_trajectory_D500_index2_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.248864228870769782e-02 1.245825365185737610e-02 -3.038863685032172635e-05
1.020408163265306041e-02 1.239779751032591727e-02 1.236513815820217133e-02 -3.265935212374594665e-05
2.040816326530612082e-02 1.229664442213615830e-02 1.228918507695198059e-02 -7.459345184177706978e-06
3.061224489795918297e-02 1.221593359874943024e-02 1.222923584282398224e-02 1.330224407455199431e-05
4.081632653061224164e-02 1.216875097819457643e-02 1.219462789595127106e-02 2.587691775669462291e-05
5.102040816326530032e-02 1.215452054732331540e-02 1.219567842781543732e-02 4.115788049212192046e-05
6.122448979591836593e-02 1.216934598784764725e-02 1.222462393343448639e-02 5.527794558683914172e-05
7.142857142857142461e-02 1.221430956982027388e-02 1.229717396199703217e-02 8.286439217675828361e-05
8.163265306122448328e-02 1.229516541418378822e-02 1.239318773150444031e-02 9.802231732065208591e-05
9.183673469387754196e-02 1.241452228442579964e-02 1.252020522952079773e-02 1.056829450949980931e-04
1.020408163265306006e-01 1.256427066235580453e-02 1.265969872474670410e-02 9.542806239089957066e-05
1.122448979591836593e-01 1.272559613637416938e-02 1.280092820525169373e-02 7.533206887752434688e-05
1.224489795918367319e-01 1.287686001975815037e-02 1.293520629405975342e-02 5.834627430160305162e-05
1.326530612244897767e-01 1.300250232454491263e-02 1.303855329751968384e-02 3.605097297477120877e-05
1.428571428571428492e-01 1.309552782403184019e-02 1.311326585710048676e-02 1.773803306864656093e-05
1.530612244897958940e-01 1.315249674244318122e-02 1.313754729926586151e-02 -1.494944317731970729e-05
1.632653061224489666e-01 1.316712977079834666e-02 1.311734504997730255e-02 -4.978472082104411223e-05
1.734693877551020391e-01 1.312978094690619123e-02 1.304619573056697845e-02 -8.358521633921277283e-05
1.836734693877550839e-01 1.303404176044959707e-02 1.292970962822437286e-02 -1.043321322252242084e-04
1.938775510204081565e-01 1.288437275808047323e-02 1.277676597237586975e-02 -1.076067857046034831e-04
2.040816326530612013e-01 1.269707542296120463e-02 1.259289309382438660e-02 -1.041823291368180332e-04
2.142857142857142738e-01 1.249284137106713814e-02 1.239608414471149445e-02 -9.675722635564369678e-05
2.244897959183673186e-01 1.228708302766476530e-02 1.219338364899158478e-02 -9.369937867318052505e-05
2.346938775510203912e-01 1.208667152509034989e-02 1.200109161436557770e-02 -8.557991072477219574e-05
2.448979591836734637e-01 1.189604879520149427e-02 1.183488219976425171e-02 -6.116659543724256576e-05
2.551020408163265363e-01 1.172698357506385229e-02 1.170570589601993561e-02 -2.127767904391668352e-05
2.653061224489795533e-01 1.160253696686565708e-02 1.163584366440773010e-02 3.330669754207302158e-05
2.755102040816326259e-01 1.155063790203770743e-02 1.163388229906558990e-02 8.324439702788247186e-05
2.857142857142856984e-01 1.159173001955124405e-02 1.171439420431852341e-02 1.226641847672793606e-04
2.959183673469387710e-01 1.173000916340403987e-02 1.187910512089729309e-02 1.490959574932532172e-04
3.061224489795917880e-01 1.195429842379268880e-02 1.211968250572681427e-02 1.653840819341254736e-04
3.163265306122448606e-01 1.224596982927172138e-02 1.242508180439472198e-02 1.791119751230006024e-04
3.265306122448979331e-01 1.258559568233066743e-02 1.276186667382717133e-02 1.762709914965038954e-04
3.367346938775510057e-01 1.295241284022047995e-02 1.310767419636249542e-02 1.552613561420154720e-04
3.469387755102040782e-01 1.331870182509678480e-02 1.342139206826686859e-02 1.026902431700837948e-04
3.571428571428570953e-01 1.364701534885635718e-02 1.367701776325702667e-02 3.000241440066948873e-05
3.673469387755101678e-01 1.389615682459514195e-02 1.384803093969821930e-02 -4.812588489692265492e-05
3.775510204081632404e-01 1.403374247481558798e-02 1.391308940947055817e-02 -1.206530653450298141e-04
3.877551020408163129e-01 1.404668011803209861e-02 1.387158222496509552e-02 -1.750978930670030881e-04
3.979591836734693300e-01 1.394210221464064516e-02 1.372062601149082184e-02 -2.214762031498233169e-04
4.081632653061224025e-01 1.373906286178053042e-02 1.348283328115940094e-02 -2.562295806211294796e-04
4.183673469387754751e-01 1.345838975727909302e-02 1.317325793206691742e-02 -2.851318252121756019e-04
4.285714285714285476e-01 1.311810157733467666e-02 1.281983219087123871e-02 -2.982693864634379521e-04
4.387755102040816202e-01 1.273535883730923628e-02 1.244187541306018829e-02 -2.934834242490479833e-04
4.489795918367346372e-01 1.232981161402735108e-02 1.205841451883316040e-02 -2.713970951941906823e-04
4.591836734693877098e-01 1.192353202279750057e-02 1.168422307819128036e-02 -2.393089446062202086e-04
4.693877551020407823e-01 1.153862461009007995e-02 1.133841089904308319e-02 -2.002137110469967562e-04
4.795918367346938549e-01 1.119808008346879005e-02 1.105110906064510345e-02 -1.469710228236865979e-04
4.897959183673469274e-01 1.093258979580796243e-02 1.086387969553470612e-02 -6.871010027325631653e-05
4.999999999999999445e-01 1.078775917577987770e-02 1.082661375403404236e-02 3.885457825416466227e-05
5.102040816326530726e-01 1.082111304550538097e-02 1.098405010998249054e-02 1.629370644771095666e-04
5.204081632653060341e-01 1.108351980115484560e-02 1.135490834712982178e-02 2.713885459749761780e-04
5.306122448979591066e-01 1.159268150857160201e-02 1.192719489336013794e-02 3.345133847885359279e-04
5.408163265306121792e-01 1.231591848439121846e-02 1.264966838061809540e-02 3.337498962268769381e-04
5.510204081632652517e-01 1.317555477292640768e-02 1.345353946089744568e-02 2.779846879710379942e-04
5.612244897959183243e-01 1.407411874530194520e-02 1.425842382013797760e-02 1.843050748360323954e-04
5.714285714285713969e-01 1.492147869850043648e-02 1.498452946543693542e-02 6.305076693649894204e-05
5.816326530612244694e-01 1.564585136181524672e-02 1.556029357016086578e-02 -8.555779165438093248e-05
5.918367346938775420e-01 1.618674412269839949e-02 1.592328958213329315e-02 -2.634545405651063377e-04
6.020408163265306145e-01 1.648630886001521342e-02 1.603851281106472015e-02 -4.477960489504932695e-04
6.122448979591835760e-01 1.649842990014996000e-02 1.589808240532875061e-02 -6.003474948212093876e-04
6.224489795918366486e-01 1.621710670500285320e-02 1.553173922002315521e-02 -6.853674849796979884e-04
6.326530612244897211e-01 1.570171757533885687e-02 1.500456593930721283e-02 -6.971516360316440397e-04
6.428571428571427937e-01 1.506944049385407387e-02 1.439460739493370056e-02 -6.748330989203733116e-04
6.530612244897958663e-01 1.444545244925968426e-02 1.377778127789497375e-02 -6.676711713647105056e-04
6.632653061224489388e-01 1.389658346908249041e-02 1.318927481770515442e-02 -7.073086513773359923e-04
6.734693877551020114e-01 1.339524112853779543e-02 1.262101344764232635e-02 -7.742276808954690753e-04
6.836734693877550839e-01 1.284669646558582803e-02 1.203013956546783447e-02 -8.165569001179935615e-04
6.938775510204081565e-01 1.217018268692383713e-02 1.138800755143165588e-02 -7.821751354921812477e-04
7.040816326530611180e-01 1.138341243774461560e-02 1.071793772280216217e-02 -6.654747149424534297e-04
7.142857142857141906e-01 1.063315948119926586e-02 1.014074683189392090e-02 -4.924126493053449655e-04
7.244897959183672631e-01 1.014881952019048086e-02 9.860897436738014221e-03 -2.879220834524666428e-04
7.346938775510203357e-01 1.014690174909306172e-02 1.009884476661682129e-02 -4.805698247624043407e-05
7.448979591836734082e-01 1.074456801610905281e-02 1.095783337950706482e-02 2.132653633980120117e-04
7.551020408163264808e-01 1.192837663148447677e-02 1.234622113406658173e-02 4.178445025821049541e-04
7.653061224489795533e-01 1.358184436380877741e-02 1.406606286764144897e-02 4.842185038326715651e-04
7.755102040816326259e-01 1.553659158390190316e-02 1.591419056057929993e-02 3.775989766773967665e-04
7.857142857142856984e-01 1.760576522120539666e-02 1.772134006023406982e-02 1.155748390286731597e-04
7.959183673469386600e-01 1.958632830525832563e-02 1.933466456830501556e-02 -2.516637369533100688e-04
8.061224489795917325e-01 2.125262350390335134e-02 2.058699540793895721e-02 -6.656280959643941231e-04
8.163265306122448051e-01 2.237649199780848697e-02 2.132503874599933624e-02 -1.051453251809150724e-03
8.265306122448978776e-01 2.278837154348507463e-02 2.144690416753292084e-02 -1.341467375952153790e-03
8.367346938775509502e-01 2.245591123517030885e-02 2.095463313162326813e-02 -1.501278103547040721e-03
8.469387755102040227e-01 2.153140126009097863e-02 1.997495442628860474e-02 -1.556446833802373891e-03
8.571428571428570953e-01 2.032635822843158885e-02 1.876315288245677948e-02 -1.563205345974809368e-03
8.673469387755101678e-01 1.920751019273730931e-02 1.765592023730278015e-02 -1.551589955434529156e-03
8.775510204081632404e-01 1.845171363294303979e-02 1.692906953394412994e-02 -1.522644098998909845e-03
8.877551020408162019e-01 1.812425674779409579e-02 1.660962589085102081e-02 -1.514630856943074977e-03
8.979591836734692745e-01 1.804251089801503505e-02 1.643073186278343201e-02 -1.611779035231603041e-03
9.081632653061223470e-01 1.785558432341755389e-02 1.602136716246604919e-02 -1.834217160951504694e-03
9.183673469387754196e-01 1.722109783020999568e-02 1.515256799757480621e-02 -2.068529832635189469e-03
9.285714285714284921e-01 1.600978984401453878e-02 1.384281180799007416e-02 -2.166978036024464621e-03
9.387755102040815647e-01 1.443977410888428251e-02 1.235966943204402924e-02 -2.080104676840253269e-03
9.489795918367346372e-01 1.305640614865828664e-02 1.125697046518325806e-02 -1.799435683475028580e-03
9.591836734693877098e-01 1.253763468372465044e-02 1.135252043604850769e-02 -1.185114247676142749e-03
9.693877551020407823e-01 1.339647063697563256e-02 1.311005465686321259e-02 -2.864159801124199767e-04
9.795918367346938549e-01 1.572267861500026981e-02 1.609480194747447968e-02 3.721233324742098669e-04
9.897959183673468164e-01 1.910443681742758637e-02 1.956452429294586182e-02 4.600874755182754461e-04
1.000000000000000000e+00 2.278339052161106049e-02 2.307527698576450348e-02 2.918864641534429927e-04


==> plots/data/karman/trajectories/test_trajectory_D500_index3_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.076514261918983494e-02 1.072050072252750397e-02 -4.464189666233096820e-05
1.020408163265306041e-02 1.075222225629037312e-02 1.070578675717115402e-02 -4.643549911921909801e-05
2.040816326530612082e-02 1.073948137900622782e-02 1.069996971637010574e-02 -3.951166263612207463e-05
3.061224489795918297e-02 1.073714671036395465e-02 1.070257741957902908e-02 -3.456929078492557150e-05
4.081632653061224164e-02 1.074569982502630340e-02 1.071228086948394775e-02 -3.341895554235564669e-05
5.102040816326530032e-02 1.076183478379513780e-02 1.073443703353404999e-02 -2.739775026108781653e-05
6.122448979591836593e-02 1.078210681582757700e-02 1.076027750968933105e-02 -2.182930613824594912e-05
7.142857142857142461e-02 1.080434040762876663e-02 1.079479418694972992e-02 -9.546220679036709900e-06
8.163265306122448328e-02 1.082747134185846685e-02 1.082956604659557343e-02 2.094704737106573011e-06
9.183673469387754196e-02 1.085063519925858443e-02 1.086332648992538452e-02 1.269129066680009521e-05
1.020408163265306006e-01 1.087220565441807812e-02 1.089309900999069214e-02 2.089335557261401410e-05
1.122448979591836593e-01 1.088936418257989772e-02 1.091161929070949554e-02 2.225510812959782814e-05
1.224489795918367319e-01 1.089855703363712923e-02 1.092176884412765503e-02 2.321181049052579992e-05
1.326530612244897767e-01 1.089670945493254051e-02 1.091530732810497284e-02 1.859787317243233318e-05
1.428571428571428492e-01 1.088249731051655830e-02 1.089659519493579865e-02 1.409788441924034186e-05
1.530612244897958940e-01 1.085680264283330268e-02 1.086320914328098297e-02 6.406500447680291144e-06
1.632653061224489666e-01 1.082199851681526007e-02 1.081802323460578918e-02 -3.975282209470881734e-06
1.734693877551020391e-01 1.078060974800497743e-02 1.076487079262733459e-02 -1.573895537764283259e-05
1.836734693877550839e-01 1.073442459260522466e-02 1.070310082286596298e-02 -3.132376973926168096e-05
1.938775510204081565e-01 1.068476182979669759e-02 1.064170151948928833e-02 -4.306031030740925525e-05
2.040816326530612013e-01 1.063358247872606480e-02 1.057845354080200195e-02 -5.512893792406284299e-05
2.142857142857142738e-01 1.058435716081483624e-02 1.052176114171743393e-02 -6.259601909740231118e-05
2.244897959183673186e-01 1.054178350653287022e-02 1.047436706721782684e-02 -6.741643931504337495e-05
2.346938775510203912e-01 1.051046169520152354e-02 1.044020429253578186e-02 -7.025740266574168058e-05
2.448979591836734637e-01 1.049356605202591414e-02 1.042679138481616974e-02 -6.677466720974439829e-05
2.551020408163265363e-01 1.049252600118569766e-02 1.043340191245079041e-02 -5.912408873490725136e-05
2.653061224489795533e-01 1.050775228121781160e-02 1.046621613204479218e-02 -4.153614917301942655e-05
2.755102040816326259e-01 1.053942425260898097e-02 1.052171085029840469e-02 -1.771340231057627612e-05
2.857142857142856984e-01 1.058727950070749435e-02 1.059917733073234558e-02 1.189783002485123031e-05
2.959183673469387710e-01 1.064934073484307547e-02 1.069128140807151794e-02 4.194067322844247103e-05
3.061224489795917880e-01 1.072067544480598440e-02 1.078787818551063538e-02 6.720274070465097338e-05
3.163265306122448606e-01 1.079349663612527710e-02 1.088235527276992798e-02 8.885863664465087908e-05
3.265306122448979331e-01 1.085890497406735711e-02 1.095951907336711884e-02 1.006140992997617278e-04
3.367346938775510057e-01 1.090921389491414720e-02 1.101541146636009216e-02 1.061975714459449660e-04
3.469387755102040782e-01 1.093933269927931454e-02 1.104065589606761932e-02 1.013231967883047868e-04
3.571428571428570953e-01 1.094656437241688790e-02 1.103440672159194946e-02 8.784234917506156259e-05
3.673469387755101678e-01 1.092960753579712285e-02 1.099779270589351654e-02 6.818517009639368798e-05
3.775510204081632404e-01 1.088818667546088449e-02 1.093261688947677612e-02 4.443021401589163089e-05
3.877551020408163129e-01 1.082393261873772737e-02 1.084897667169570923e-02 2.504405295798185771e-05
3.979591836734693300e-01 1.074162049198960044e-02 1.075012050569057465e-02 8.500013700974209940e-06
4.081632653061224025e-01 1.064912522480998894e-02 1.064371503889560699e-02 -5.410185914381943073e-06
4.183673469387754751e-01 1.055534121696878255e-02 1.053402945399284363e-02 -2.131176297593892488e-05
4.285714285714285476e-01 1.046719512204156467e-02 1.042541861534118652e-02 -4.177650670037814928e-05
4.387755102040816202e-01 1.038807358284035351e-02 1.032412890344858170e-02 -6.394467939177181370e-05
4.489795918367346372e-01 1.031923319207049376e-02 1.023582369089126587e-02 -8.340950117922789342e-05
4.591836734693877098e-01 1.026343544357025649e-02 1.017482392489910126e-02 -8.861151867115522884e-05
4.693877551020407823e-01 1.022799284865496573e-02 1.015294156968593597e-02 -7.505127896902975826e-05
4.795918367346938549e-01 1.022442925830214719e-02 1.018479838967323303e-02 -3.963086862891415652e-05
4.897959183673469274e-01 1.026425116337795727e-02 1.028085686266422272e-02 1.660569928626544345e-05
4.999999999999999445e-01 1.035321541841160119e-02 1.044012419879436493e-02 8.690878038276374229e-05
5.102040816326530726e-01 1.048769856811715070e-02 1.065522711724042892e-02 1.675285491232782198e-04
5.204081632653060341e-01 1.065531912234685824e-02 1.090368442237377167e-02 2.483653000269134270e-04
5.306122448979591066e-01 1.083894461112897868e-02 1.116007193922996521e-02 3.211273281009865282e-04
5.408163265306121792e-01 1.102099395455356616e-02 1.139345578849315643e-02 3.724618339395902727e-04
5.510204081632652517e-01 1.118525893220988221e-02 1.157667115330696106e-02 3.914122210970788496e-04
5.612244897959183243e-01 1.131603023525566687e-02 1.169003732502460480e-02 3.740070897689379281e-04
5.714285714285713969e-01 1.139701924570241456e-02 1.172178797423839569e-02 3.247687285359811271e-04
5.816326530612244694e-01 1.141312925061436535e-02 1.167546119540929794e-02 2.623319447949325894e-04
5.918367346938775420e-01 1.135587640732223236e-02 1.156236045062541962e-02 2.064840433031872591e-04
6.020408163265306145e-01 1.122973039433717082e-02 1.140775717794895172e-02 1.780267836117808977e-04
6.122448979591835760e-01 1.105454846034649441e-02 1.123515702784061432e-02 1.806085674941199093e-04
6.224489795918366486e-01 1.086056435071466354e-02 1.106284372508525848e-02 2.022793743705949415e-04
6.326530612244897211e-01 1.067676390134517268e-02 1.089856773614883423e-02 2.218038348036615454e-04
6.428571428571427937e-01 1.051834744108554390e-02 1.073370873928070068e-02 2.153612981951567862e-04
6.530612244897958663e-01 1.038098420099758598e-02 1.055749319493770599e-02 1.765089939401200125e-04
6.632653061224489388e-01 1.024674839209144782e-02 1.036256179213523865e-02 1.158134000437908290e-04
6.734693877551020114e-01 1.009997686812786483e-02 1.015995815396308899e-02 5.998128583522416291e-05
6.836734693877550839e-01 9.944568024670169537e-03 9.987082332372665405e-03 4.251430770249586821e-05
6.938775510204081565e-01 9.811939953358519290e-03 9.900156408548355103e-03 8.821645518983581291e-05
7.040816326530611180e-01 9.753254937388003420e-03 9.964274242520332336e-03 2.110193051323289160e-04
7.142857142857141906e-01 9.818653948683090521e-03 1.022320240736007690e-02 4.045484586769863833e-04
7.244897959183672631e-01 1.003456414425191526e-02 1.068169064819812775e-02 6.471265039462124891e-04
7.346938775510203357e-01 1.039182245139604055e-02 1.129261031746864319e-02 9.007878660726026387e-04
7.448979591836734082e-01 1.085056272463521057e-02 1.197786070406436920e-02 1.127297979429158631e-03
7.551020408163264808e-01 1.135673098625349445e-02 1.264899969100952148e-02 1.292268704756027037e-03
7.653061224489795533e-01 1.185767224744939223e-02 1.322411745786666870e-02 1.366445210417276471e-03
7.755102040816326259e-01 1.230651183887769735e-02 1.363741606473922729e-02 1.330904225861529941e-03
7.857142857142856984e-01 1.265599693275069881e-02 1.384029909968376160e-02 1.184302166933062783e-03
7.959183673469386600e-01 1.285366551821077313e-02 1.381526887416839600e-02 9.616033559576228629e-04
8.061224489795917325e-01 1.285169170000139034e-02 1.358699053525924683e-02 7.352988352578564840e-04
8.163265306122448051e-01 1.263316834915445032e-02 1.322991214692592621e-02 5.967437977714758895e-04
8.265306122448978776e-01 1.223936703888398210e-02 1.285951025784015656e-02 6.201432189561744551e-04
8.367346938775509502e-01 1.177369798175115917e-02 1.259062625467777252e-02 8.169282729266133525e-04
8.469387755102040227e-01 1.136774028818881600e-02 1.247975416481494904e-02 1.112013876626133033e-03
8.571428571428570953e-01 1.111963833334941171e-02 1.248380355536937714e-02 1.364165222019965429e-03
8.673469387755101678e-01 1.103892488258608959e-02 1.248513720929622650e-02 1.446212326710136914e-03
8.775510204081632404e-01 1.103559451933180079e-02 1.235764473676681519e-02 1.322050217435014399e-03
8.877551020408162019e-01 1.096834068046710804e-02 1.203151606023311615e-02 1.063175379766008108e-03
8.979591836734692745e-01 1.072985527733339231e-02 1.152647472918033600e-02 7.966194518469436880e-04
9.081632653061223470e-01 1.032068839424628293e-02 1.096441596746444702e-02 6.437275732181640953e-04
9.183673469387754196e-01 9.866908390912906834e-03 1.057443674653768539e-02 7.075283556247785599e-04
9.285714285714284921e-01 9.569993790134668360e-03 1.064752787351608276e-02 1.077534083381414404e-03
9.387755102040815647e-01 9.618275778690555528e-03 1.138397678732872009e-02 1.765701008638164565e-03
9.489795918367346372e-01 1.011010192850642433e-02 1.272699609398841858e-02 2.616894165481994244e-03
9.591836734693877098e-01 1.102626026750192986e-02 1.441207714378833771e-02 3.385816876286407845e-03
9.693877551020407823e-01 1.225394645892946381e-02 1.615644618868827820e-02 3.902499729758814387e-03
9.795918367346938549e-01 1.363349115987651239e-02 1.776300743222236633e-02 4.129516272345853944e-03
9.897959183673468164e-01 1.499428676634717572e-02 1.909969560801982880e-02 4.105408841672653075e-03
1.000000000000000000e+00 1.616825607515999866e-02 2.001760900020599365e-02 3.849352925045994994e-03


==> plots/data/karman/trajectories/test_trajectory_D500_index4_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 9.812198254804737479e-03 9.706908836960792542e-03 -1.052894178439449380e-04
1.020408163265306041e-02 9.810414084467120738e-03 9.704660624265670776e-03 -1.057534602014499614e-04
2.040816326530612082e-02 9.806551106038827181e-03 9.703043848276138306e-03 -1.035072577626888757e-04
3.061224489795918297e-02 9.812068399302414229e-03 9.700609371066093445e-03 -1.114590282363207840e-04
4.081632653061224164e-02 9.824364692066949248e-03 9.695870801806449890e-03 -1.284938902604993577e-04
5.102040816326530032e-02 9.837305997882165101e-03 9.694101288914680481e-03 -1.432047089674846202e-04
6.122448979591836593e-02 9.847862798541277135e-03 9.688904508948326111e-03 -1.589582895929510242e-04
7.142857142857142461e-02 9.856569939306055600e-03 9.687591344118118286e-03 -1.689785951879373138e-04
8.163265306122448328e-02 9.864251152359712616e-03 9.682704694569110870e-03 -1.815464577906017452e-04
9.183673469387754196e-02 9.869450545601029731e-03 9.677292779088020325e-03 -1.921577665130094065e-04
1.020408163265306006e-01 9.868990153526654291e-03 9.672505781054496765e-03 -1.964843724721575258e-04
1.122448979591836593e-01 9.860505597732082891e-03 9.663290344178676605e-03 -1.972152535534062862e-04
1.224489795918367319e-01 9.844136686346517673e-03 9.656009264290332794e-03 -1.881274220561848787e-04
1.326530612244897767e-01 9.821917965020523014e-03 9.644478559494018555e-03 -1.774394055265044595e-04
1.428571428571428492e-01 9.795968436638531271e-03 9.634968824684619904e-03 -1.609996119539113674e-04
1.530612244897958940e-01 9.767605587068746431e-03 9.625203907489776611e-03 -1.424016795789698198e-04
1.632653061224489666e-01 9.738149942484645646e-03 9.616671130061149597e-03 -1.214788124234960492e-04
1.734693877551020391e-01 9.710097512247649679e-03 9.611358866095542908e-03 -9.873864615210677098e-05
1.836734693877550839e-01 9.686822192867766343e-03 9.605003520846366882e-03 -8.181867202139946060e-05
1.938775510204081565e-01 9.670591191608894632e-03 9.602202102541923523e-03 -6.838908906697110934e-05
2.040816326530612013e-01 9.660721941862449730e-03 9.596778079867362976e-03 -6.394386199508675372e-05
2.142857142857142738e-01 9.653973852990457502e-03 9.591300040483474731e-03 -6.267381250698277062e-05
2.244897959183673186e-01 9.647319640922417255e-03 9.583363309502601624e-03 -6.395633141981563186e-05
2.346938775510203912e-01 9.640902395464981747e-03 9.573183953762054443e-03 -6.771844170292730392e-05
2.448979591836734637e-01 9.638563622560509386e-03 9.563911706209182739e-03 -7.465191635132664705e-05
2.551020408163265363e-01 9.645337234975917551e-03 9.553465992212295532e-03 -9.187124276362201858e-05
2.653061224489795533e-01 9.663919625750652664e-03 9.549008682370185852e-03 -1.149109433804668123e-04
2.755102040816326259e-01 9.692917451765545658e-03 9.546959772706031799e-03 -1.459576790595138590e-04
2.857142857142856984e-01 9.727942085965838453e-03 9.550340473651885986e-03 -1.776016123139524672e-04
2.959183673469387710e-01 9.764057851530047460e-03 9.557474404573440552e-03 -2.065834469566069087e-04
3.061224489795917880e-01 9.797144254186519741e-03 9.564921259880065918e-03 -2.322229943064538227e-04
3.163265306122448606e-01 9.823231196401395124e-03 9.573051705956459045e-03 -2.501794904449360785e-04
3.265306122448979331e-01 9.837241288482479265e-03 9.575158357620239258e-03 -2.620829308622400072e-04
3.367346938775510057e-01 9.833406668593586142e-03 9.573403745889663696e-03 -2.600029227039224455e-04
3.469387755102040782e-01 9.808029306400558797e-03 9.565936401486396790e-03 -2.420929049141620076e-04
3.571428571428570953e-01 9.762746075253585579e-03 9.555973112583160400e-03 -2.067729626704251783e-04
3.673469387755101678e-01 9.705501224750409314e-03 9.548224508762359619e-03 -1.572767159880496951e-04
3.775510204081632404e-01 9.648015368219301641e-03 9.544178843498229980e-03 -1.038365247210716602e-04
3.877551020408163129e-01 9.601235510481313101e-03 9.550260379910469055e-03 -5.097513057084404609e-05
3.979591836734693300e-01 9.571599428469081475e-03 9.563576430082321167e-03 -8.022998386760307743e-06
4.081632653061224025e-01 9.559874516467666700e-03 9.583929553627967834e-03 2.405503716030113481e-05
4.183673469387754751e-01 9.562137092839199937e-03 9.606134146451950073e-03 4.399705361275013660e-05
4.285714285714285476e-01 9.571407035162640686e-03 9.623071178793907166e-03 5.166414363126647924e-05
4.387755102040816202e-01 9.579375162320335341e-03 9.630914777517318726e-03 5.153961519698338489e-05
4.489795918367346372e-01 9.579061844218306199e-03 9.624948725104331970e-03 4.588688088602577153e-05
4.591836734693877098e-01 9.568941894334034859e-03 9.610522538423538208e-03 4.158064408950334911e-05
4.693877551020407823e-01 9.556767979492543363e-03 9.590171277523040771e-03 3.340329803049740809e-05
4.795918367346938549e-01 9.559381219466370899e-03 9.575217962265014648e-03 1.583674279864374923e-05
4.897959183673469274e-01 9.596064885418087442e-03 9.573964402079582214e-03 -2.210048333850522795e-05
4.999999999999999445e-01 9.677616864175276473e-03 9.592523798346519470e-03 -8.509306582875700298e-05
5.102040816326530726e-01 9.797767877111727627e-03 9.633056819438934326e-03 -1.647110576727933012e-04
5.204081632653060341e-01 9.933428744326627466e-03 9.686620905995368958e-03 -2.468078383312585083e-04
5.306122448979591066e-01 1.005449293039403086e-02 9.742485359311103821e-03 -3.120075710829270377e-04
5.408163265306121792e-01 1.013669492570649922e-02 9.786283597350120544e-03 -3.504113283563786707e-04
5.510204081632652517e-01 1.016860790471069836e-02 9.805755689740180969e-03 -3.628522149705173949e-04
5.612244897959183243e-01 1.014901558105046030e-02 9.797854349017143250e-03 -3.511612320333170473e-04
5.714285714285713969e-01 1.007966523494774683e-02 9.765033610165119171e-03 -3.146316247826276558e-04
5.816326530612244694e-01 9.962880679120713137e-03 9.723527356982231140e-03 -2.393533221384819970e-04
5.918367346938775420e-01 9.808740438337373163e-03 9.691551327705383301e-03 -1.171891106319898623e-04
6.020408163265306145e-01 9.645727971964628347e-03 9.690854698419570923e-03 4.512672645494257562e-05
6.122448979591835760e-01 9.521595876066584613e-03 9.734416380524635315e-03 2.128205044580507022e-04
6.224489795918366486e-01 9.485705431482881200e-03 9.821837767958641052e-03 3.361323364757598520e-04
6.326530612244897211e-01 9.558920628377338274e-03 9.937055408954620361e-03 3.781347805772820869e-04
6.428571428571427937e-01 9.711021509681356384e-03 1.005088724195957184e-02 3.398657322782154544e-04
6.530612244897958663e-01 9.865895977739687350e-03 1.013517566025257111e-02 2.692796825128837557e-04
6.632653061224489388e-01 9.938297622957434352e-03 1.016625016927719116e-02 2.279525463197568103e-04
6.734693877551020114e-01 9.883181018445192853e-03 1.013671513646841049e-02 2.535341180232176389e-04
6.836734693877550839e-01 9.726674684038500579e-03 1.005949452519416809e-02 3.328198411556675118e-04
6.938775510204081565e-01 9.557119713327566490e-03 9.965149685740470886e-03 4.080299724129043959e-04
7.040816326530611180e-01 9.480082928791879263e-03 9.900774806737899780e-03 4.206918779460205177e-04
7.142857142857141906e-01 9.564926290266371339e-03 9.911093860864639282e-03 3.461675705982679430e-04
7.244897959183672631e-01 9.815089181036063676e-03 1.002475433051586151e-02 2.096651494797978355e-04
7.346938775510203357e-01 1.017648118963422089e-02 1.023384183645248413e-02 5.736064681826323619e-05
7.448979591836734082e-01 1.057184550194145353e-02 1.049534603953361511e-02 -7.649946240783842000e-05
7.551020408163264808e-01 1.093359077782292757e-02 1.074678823351860046e-02 -1.868025443043271061e-04
7.653061224489795533e-01 1.121428497379849641e-02 1.092642173171043396e-02 -2.878632420880624515e-04
7.755102040816326259e-01 1.137622271279626306e-02 1.099257543683052063e-02 -3.836472759657424264e-04
7.857142857142856984e-01 1.138062073902886863e-02 1.093337126076221466e-02 -4.472494782666539687e-04
7.959183673469386600e-01 1.119718264136149687e-02 1.077492535114288330e-02 -4.222572902186135652e-04
8.061224489795917325e-01 1.083539663248343256e-02 1.057998742908239365e-02 -2.554092034010389117e-04
8.163265306122448051e-01 1.037524897877921751e-02 1.044522784650325775e-02 6.997886772404024458e-05
8.265306122448978776e-01 9.966514348764795792e-03 1.047337334603071213e-02 5.068589972659163362e-04
8.367346938775509502e-01 9.781232907096145540e-03 1.072088629007339478e-02 9.396533829772492352e-04
8.469387755102040227e-01 9.934666661421008224e-03 1.116025075316429138e-02 1.225584091743283158e-03
8.571428571428570953e-01 1.041554614434285313e-02 1.168523728847503662e-02 1.269691144132183494e-03
8.673469387755101678e-01 1.106872915129677656e-02 1.216356270015239716e-02 1.094833548855620592e-03
8.775510204081632404e-01 1.164893103837671973e-02 1.248657517135143280e-02 8.376441329747130737e-04
8.877551020408162019e-01 1.192616488494664499e-02 1.259179413318634033e-02 6.656292482396953397e-04
8.979591836734692745e-01 1.179365569466660213e-02 1.246623508632183075e-02 6.725793916552286200e-04
9.081632653061223470e-01 1.132451044149769027e-02 1.215122826397418976e-02 8.267178224764994837e-04
9.183673469387754196e-01 1.074742381795733628e-02 1.176003925502300262e-02 1.012615437065666341e-03
9.285714285714284921e-01 1.035170741356483508e-02 1.149098202586174011e-02 1.139274612296905034e-03
9.387755102040815647e-01 1.036685094091788564e-02 1.156781986355781555e-02 1.200968922639929909e-03
9.489795918367346372e-01 1.087320584088690908e-02 1.210414059460163116e-02 1.230934753714722080e-03
9.591836734693877098e-01 1.178233593722612972e-02 1.300016976892948151e-02 1.217833831703351785e-03
9.693877551020407823e-01 1.288832041862780949e-02 1.400611177086830139e-02 1.117791352240491906e-03
9.795918367346938549e-01 1.395595582902942403e-02 1.487530395388603210e-02 9.193481248566080788e-04
9.897959183673468164e-01 1.479848110640056766e-02 1.545717194676399231e-02 6.586908403634246512e-04
1.000000000000000000e+00 1.531277658185167118e-02 1.568459346890449524e-02 3.718168870528240633e-04


==> plots/data/karman/trajectories/train_trajectory_D500_index0_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.908954962753903195e-02 1.909647881984710693e-02 6.929192308074982876e-06
1.020408163265306041e-02 1.900192607233997313e-02 1.898494921624660492e-02 -1.697685609336821444e-05
2.040816326530612082e-02 1.895723137888897028e-02 1.895208284258842468e-02 -5.148536300545597522e-06
3.061224489795918297e-02 1.900340719855203239e-02 1.900734566152095795e-02 3.938462968925554586e-06
4.081632653061224164e-02 1.915350582154807038e-02 1.915646903216838837e-02 2.963210620317985322e-06
5.102040816326530032e-02 1.939812795765010617e-02 1.939641684293746948e-02 -1.711114712636685464e-06
6.122448979591836593e-02 1.971608826948246726e-02 1.971123367547988892e-02 -4.854594002578344059e-06
7.142857142857142461e-02 2.008124047912241902e-02 2.007915265858173370e-02 -2.087820540685320081e-06
8.163265306122448328e-02 2.046500577746718924e-02 2.046903222799301147e-02 4.026450525822233839e-06
9.183673469387754196e-02 2.083597677845805060e-02 2.084222063422203064e-02 6.243855763980038498e-06
1.020408163265306006e-01 2.115931285873031906e-02 2.116576023399829865e-02 6.447375267979588154e-06
1.122448979591836593e-01 2.139868276200387887e-02 2.139889821410179138e-02 2.154520979125162938e-07
1.224489795918367319e-01 2.152173502623956972e-02 2.151901833713054657e-02 -2.716689109023145976e-06
1.326530612244897767e-01 2.150723398641511339e-02 2.150397188961505890e-02 -3.262096800054486989e-06
1.428571428571428492e-01 2.135010468205028600e-02 2.135081402957439423e-02 7.093475241082281002e-07
1.530612244897958940e-01 2.106145084768092784e-02 2.106638438999652863e-02 4.933542315600780714e-06
1.632653061224489666e-01 2.066386321027387576e-02 2.066805586218833923e-02 4.192651914463468854e-06
1.734693877551020391e-01 2.018552721063027883e-02 2.018724568188190460e-02 1.718471251625774965e-06
1.836734693877550839e-01 1.965706805081804745e-02 1.965428330004215240e-02 -2.784750775895045161e-06
1.938775510204081565e-01 1.911230609100570549e-02 1.911163888871669769e-02 -6.672022890077955459e-07
2.040816326530612013e-01 1.859053067053379610e-02 1.859401166439056396e-02 3.480993856767866657e-06
2.142857142857142738e-01 1.813665631356475502e-02 1.814500801265239716e-02 8.351699087642133756e-06
2.244897959183673186e-01 1.779765955207786299e-02 1.780385151505470276e-02 6.191962976839771038e-06
2.346938775510203912e-01 1.761689143594463713e-02 1.761610805988311768e-02 -7.833760615194584886e-07
2.448979591836734637e-01 1.762908306450683762e-02 1.762173511087894440e-02 -7.347953627893227813e-06
2.551020408163265363e-01 1.785705994973900423e-02 1.784773729741573334e-02 -9.322652323270896879e-06
2.653061224489795533e-01 1.830850040852496224e-02 1.830697245895862579e-02 -1.527949566336450626e-06
2.755102040816326259e-01 1.897073528580210666e-02 1.897758804261684418e-02 6.852756814737515079e-06
2.857142857142856984e-01 1.980451103982091773e-02 1.981616392731666565e-02 1.165288749574791560e-05
2.959183673469387710e-01 2.074117944943146274e-02 2.074928395450115204e-02 8.104505069689293961e-06
3.061224489795917880e-01 2.168806048235066841e-02 2.168851159512996674e-02 4.511127792983238294e-07
3.163265306122448606e-01 2.254253518671096163e-02 2.253874950110912323e-02 -3.785685601838395531e-06
3.265306122448979331e-01 2.320983105333857682e-02 2.320828288793563843e-02 -1.548165402938395108e-06
3.367346938775510057e-01 2.361728686392256665e-02 2.362140454351902008e-02 4.117679596453427404e-06
3.469387755102040782e-01 2.372114275435427411e-02 2.372911758720874786e-02 7.974832854473756782e-06
3.571428571428570953e-01 2.350757945945084609e-02 2.351222932338714600e-02 4.649863936299902800e-06
3.673469387755101678e-01 2.299238642206340860e-02 2.299157902598381042e-02 -8.073960795981771632e-07
3.775510204081632404e-01 2.222072750802114860e-02 2.221415936946868896e-02 -6.568138552459634738e-06
3.877551020408163129e-01 2.126331007516845534e-02 2.125804498791694641e-02 -5.265087251508926425e-06
3.979591836734693300e-01 2.020427898411590595e-02 2.020407281816005707e-02 -2.061659558488804223e-07
4.081632653061224025e-01 1.912241821451267018e-02 1.912798173725605011e-02 5.563522743379928359e-06
4.183673469387754751e-01 1.807626040296762826e-02 1.808339357376098633e-02 7.133170793358067918e-06
4.285714285714285476e-01 1.710623699095669900e-02 1.710958592593669891e-02 3.348934979999912409e-06
4.387755102040816202e-01 1.625740036079374728e-02 1.625349186360836029e-02 -3.908497185386994310e-06
4.489795918367346372e-01 1.560920293188270205e-02 1.559920422732830048e-02 -9.998704554401577349e-06
4.591836734693877098e-01 1.528761301645538938e-02 1.527796126902103424e-02 -9.651747434355137378e-06
4.693877551020407823e-01 1.544110202438774178e-02 1.544219441711902618e-02 1.092392731284405616e-06
4.795918367346938549e-01 1.618481938648828888e-02 1.619988679885864258e-02 1.506741237035369441e-05
4.897959183673469274e-01 1.754138552436656368e-02 1.755706779658794403e-02 1.568227222138035559e-05
4.999999999999999445e-01 1.941325307722241086e-02 1.940733566880226135e-02 -5.917408420149511405e-06
5.102040816326530726e-01 2.160326659043111316e-02 2.157925255596637726e-02 -2.401403446473590608e-05
5.204081632653060341e-01 2.386893628619211893e-02 2.385364472866058350e-02 -1.529155753153543795e-05
5.306122448979591066e-01 2.597558872742705000e-02 2.599541470408439636e-02 1.982597665734636694e-05
5.408163265306121792e-01 2.772058350975380170e-02 2.776196040213108063e-02 4.137689237727892877e-05
5.510204081632652517e-01 2.893019025355551832e-02 2.895415574312210083e-02 2.396548956658250962e-05
5.612244897959183243e-01 2.945792156618312618e-02 2.943999506533145905e-02 -1.792650085166713758e-05
5.714285714285713969e-01 2.921295866665581109e-02 2.917343936860561371e-02 -3.951929805019738229e-05
5.816326530612244694e-01 2.821593251306339298e-02 2.819968014955520630e-02 -1.625236350818667908e-05
5.918367346938775420e-01 2.664067709162842856e-02 2.666885219514369965e-02 2.817510351527108270e-05
6.020408163265306145e-01 2.478992382340225106e-02 2.483323588967323303e-02 4.331206627098196926e-05
6.122448979591835760e-01 2.298810926855498343e-02 2.299745753407478333e-02 9.348265519799892065e-06
6.224489795918366486e-01 2.143726622010989902e-02 2.139941975474357605e-02 -3.784646536632296776e-05
6.326530612244897211e-01 2.012641621460337787e-02 2.007691562175750732e-02 -4.950059284587055020e-05
6.428571428571427937e-01 1.887006064406131223e-02 1.885460875928401947e-02 -1.545188477729275700e-05
6.530612244897958663e-01 1.747546945495379381e-02 1.751358807086944580e-02 3.811861591565199325e-05
6.632653061224489388e-01 1.594708617520827418e-02 1.600683107972145081e-02 5.974490451317662765e-05
6.734693877551020114e-01 1.459472535047387672e-02 1.459358446300029755e-02 -1.140887473579169087e-06
6.836734693877550839e-01 1.395815231249464966e-02 1.385391503572463989e-02 -1.042372767700097680e-04
6.938775510204081565e-01 1.457227770165927735e-02 1.449191942811012268e-02 -8.035827354915467402e-05
7.040816326530611180e-01 1.670231751458851888e-02 1.677070185542106628e-02 6.838434083254740781e-05
7.142857142857141906e-01 2.020261021549733804e-02 2.030145935714244843e-02 9.884914164511038326e-05
7.244897959183672631e-01 2.457496624418592512e-02 2.454670891165733337e-02 -2.825733252859174982e-05
7.346938775510203357e-01 2.917402027527418729e-02 2.908432111144065857e-02 -8.969916383352871669e-05
7.448979591836734082e-01 3.341912690682452558e-02 3.341364860534667969e-02 -5.478301477845892720e-06
7.551020408163264808e-01 3.688919023938859454e-02 3.694872185587882996e-02 5.953161649023541724e-05
7.653061224489795533e-01 3.928513690161013899e-02 3.930418938398361206e-02 1.905248237347306750e-05
7.755102040816326259e-01 4.035911140740425229e-02 4.032432287931442261e-02 -3.478852808982968448e-05
7.857142857142856984e-01 3.993509530983014449e-02 3.992200642824172974e-02 -1.308888158841475802e-05
7.959183673469386600e-01 3.805415846967955679e-02 3.811401128768920898e-02 5.985281800965219778e-05
8.061224489795917325e-01 3.513677142721939595e-02 3.519196435809135437e-02 5.519293087195842329e-05
8.163265306122448051e-01 3.198349761345925524e-02 3.189811483025550842e-02 -8.538278320374681485e-05
8.265306122448978776e-01 2.951190991700938099e-02 2.934528701007366180e-02 -1.666229069357191839e-04
8.367346938775509502e-01 2.831822474881701829e-02 2.837070822715759277e-02 5.248347834057448535e-05
8.469387755102040227e-01 2.832247073163767295e-02 2.861143276095390320e-02 2.889620293162302456e-04
8.571428571428570953e-01 2.876391220001192628e-02 2.881143428385257721e-02 4.752208384065093050e-05
8.673469387755101678e-01 2.862120914052776466e-02 2.827842161059379578e-02 -3.427875299339688819e-04
8.775510204081632404e-01 2.725051425829748408e-02 2.708601020276546478e-02 -1.645040555320192999e-04
8.877551020408162019e-01 2.485837091394258944e-02 2.519330568611621857e-02 3.349347721736291306e-04
8.979591836734692745e-01 2.249451656786586456e-02 2.281371317803859711e-02 3.191966101727325422e-04
9.081632653061223470e-01 2.153780192166248469e-02 2.128346636891365051e-02 -2.543355527488341816e-04
9.183673469387754196e-01 2.297129547703850860e-02 2.261080220341682434e-02 -3.604932736216842626e-04
9.285714285714284921e-01 2.687900358770650699e-02 2.700026147067546844e-02 1.212578829689614501e-04
9.387755102040815647e-01 3.244827592504298530e-02 3.266097977757453918e-02 2.127038525315538831e-04
9.489795918367346372e-01 3.842993776361697256e-02 3.846851736307144165e-02 3.857959945446909344e-05
9.591836734693877098e-01 4.372456723384473415e-02 4.366548731923103333e-02 -5.907991461370082353e-05
9.693877551020407823e-01 4.772387064520213634e-02 4.761603474617004395e-02 -1.078358990320923971e-04
9.795918367346938549e-01 5.025664939264531950e-02 5.028005689382553101e-02 2.340750118021150961e-05
9.897959183673468164e-01 5.129459642372508066e-02 5.146338790655136108e-02 1.687914828262804257e-04
1.000000000000000000e+00 5.073141748046370442e-02 5.070497840642929077e-02 -2.643907403441364545e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index10_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.290530274124964891e-02 1.290955394506454468e-02 4.251203814895770927e-06
1.020408163265306041e-02 1.283987471834530276e-02 1.283295080065727234e-02 -6.923917688030425954e-06
2.040816326530612082e-02 1.276985753978721223e-02 1.276964880526065826e-02 -2.087345265539691797e-07
3.061224489795918297e-02 1.271689835200248177e-02 1.271878741681575775e-02 1.889064813275984078e-06
4.081632653061224164e-02 1.268734293922868170e-02 1.268633827567100525e-02 -1.004663557676449548e-06
5.102040816326530032e-02 1.268169275731317359e-02 1.268206536769866943e-02 3.726103854958390249e-07
6.122448979591836593e-02 1.270098437598720167e-02 1.269901543855667114e-02 -1.968937430530531829e-06
7.142857142857142461e-02 1.274714053279114509e-02 1.274975016713142395e-02 2.609634340278860209e-06
8.163265306122448328e-02 1.281981578055085141e-02 1.281934045255184174e-02 -4.753279990096781482e-07
9.183673469387754196e-02 1.291409258814027287e-02 1.291411742568016052e-02 2.483753988764825227e-08
1.020408163265306006e-01 1.302118226179909723e-02 1.302027702331542969e-02 -9.052384836675392288e-07
1.122448979591836593e-01 1.313094188357119552e-02 1.312932185828685760e-02 -1.620025284337911486e-06
1.224489795918367319e-01 1.323370163961939266e-02 1.323584653437137604e-02 2.144894751983372760e-06
1.326530612244897767e-01 1.332031430198969864e-02 1.331945694983005524e-02 -8.573521596434013903e-07
1.428571428571428492e-01 1.338156682760808375e-02 1.338191516697406769e-02 3.483393659839406631e-07
1.530612244897958940e-01 1.340876088611568824e-02 1.340615004301071167e-02 -2.610843104976570683e-06
1.632653061224489666e-01 1.339584344865581492e-02 1.339431293308734894e-02 -1.530515568465978804e-06
1.734693877551020391e-01 1.334156723700591698e-02 1.334245502948760986e-02 8.877924816928783880e-07
1.836734693877550839e-01 1.324979158425517931e-02 1.325136423110961914e-02 1.572646854439835318e-06
1.938775510204081565e-01 1.312759733270654761e-02 1.313080079853534698e-02 3.203465828799378912e-06
2.040816326530612013e-01 1.298284610454665880e-02 1.298286952078342438e-02 2.341623676557769151e-08
2.142857142857142738e-01 1.282324500046798724e-02 1.282239146530628204e-02 -8.535351617051933903e-07
2.244897959183673186e-01 1.265745749330418266e-02 1.265611499547958374e-02 -1.342497824598914979e-06
2.346938775510203912e-01 1.249678827801860986e-02 1.249695569276809692e-02 1.674147494870603659e-07
2.448979591836734637e-01 1.235537803056978474e-02 1.235909201204776764e-02 3.713981477982894464e-06
2.551020408163265363e-01 1.224820459035412534e-02 1.225048676133155823e-02 2.282170977432884662e-06
2.653061224489795533e-01 1.218816242624068402e-02 1.218955963850021362e-02 1.397212259529601042e-06
2.755102040816326259e-01 1.218418525494347968e-02 1.218111254274845123e-02 -3.072712195028443061e-06
2.857142857142856984e-01 1.224116207379934325e-02 1.223714090883731842e-02 -4.021164962024828538e-06
2.959183673469387710e-01 1.236051735881496527e-02 1.235903985798358917e-02 -1.477500831376099555e-06
3.061224489795917880e-01 1.253968570848688555e-02 1.254062540829181671e-02 9.396998049311655610e-07
3.163265306122448606e-01 1.277002050937822188e-02 1.277507841587066650e-02 5.057906492444627644e-06
3.265306122448979331e-01 1.303472750986361950e-02 1.303665898740291595e-02 1.931477539296455603e-06
3.367346938775510057e-01 1.330919529154410419e-02 1.330990716814994812e-02 7.118766058439307542e-07
3.469387755102040782e-01 1.356470448537205539e-02 1.356127485632896423e-02 -3.429629043091159124e-06
3.571428571428570953e-01 1.377404940461930509e-02 1.377127692103385925e-02 -2.772483585445836840e-06
3.673469387755101678e-01 1.391623953742396856e-02 1.391665264964103699e-02 4.131122170684259354e-07
3.775510204081632404e-01 1.397835427023657456e-02 1.397966593503952026e-02 1.311664802945700092e-06
3.877551020408163129e-01 1.395492903799639382e-02 1.395765319466590881e-02 2.724156669514990470e-06
3.979591836734693300e-01 1.384683212102897319e-02 1.384589448571205139e-02 -9.376353169218004657e-07
4.081632653061224025e-01 1.366107646852132880e-02 1.365974918007850647e-02 -1.327288442822330272e-06
4.183673469387754751e-01 1.341108513632541938e-02 1.340895704925060272e-02 -2.128087074816653601e-06
4.285714285714285476e-01 1.311568435995266388e-02 1.311610080301761627e-02 4.164430649523931383e-07
4.387755102040816202e-01 1.279599491319269831e-02 1.279849372804164886e-02 2.498814848950550727e-06
4.489795918367346372e-01 1.247174067315272653e-02 1.247337274253368378e-02 1.632069380957251736e-06
4.591836734693877098e-01 1.215995226772528630e-02 1.215982809662818909e-02 -1.241710970972115247e-07
4.693877551020407823e-01 1.187778222157787056e-02 1.187520101666450500e-02 -2.581204913365553466e-06
4.795918367346938549e-01 1.164772272338296735e-02 1.164561882615089417e-02 -2.103897232073187462e-06
4.897959183673469274e-01 1.150067097106983495e-02 1.150062493979930878e-02 -4.603127052617284054e-08
4.999999999999999445e-01 1.147269422708896078e-02 1.147482171654701233e-02 2.127489458051551319e-06
5.102040816326530726e-01 1.159520989642182087e-02 1.159887760877609253e-02 3.667712354271657205e-06
5.204081632653060341e-01 1.188293545854996261e-02 1.188411563634872437e-02 1.180177798761755659e-06
5.306122448979591066e-01 1.232586651372349733e-02 1.232478953897953033e-02 -1.076974743966993553e-06
5.408163265306121792e-01 1.288920880775178308e-02 1.288635656237602234e-02 -2.852245375760745216e-06
5.510204081632652517e-01 1.352038684542516793e-02 1.351842470467090607e-02 -1.962140754261862408e-06
5.612244897959183243e-01 1.415860003600144523e-02 1.416064053773880005e-02 2.040501737354816214e-06
5.714285714285713969e-01 1.474247294767278699e-02 1.474635116755962372e-02 3.878219886836731245e-06
5.816326530612244694e-01 1.521466555112237391e-02 1.521920599043369293e-02 4.540439311319019455e-06
5.918367346938775420e-01 1.552581575359103343e-02 1.552563533186912537e-02 -1.804217219080611612e-07
6.020408163265306145e-01 1.564077605377314079e-02 1.563754118978977203e-02 -3.234863983368752027e-06
6.122448979591835760e-01 1.554713167042774680e-02 1.554288901388645172e-02 -4.242656541295075634e-06
6.224489795918366486e-01 1.526180300888217017e-02 1.526089012622833252e-02 -9.128826538376544342e-07
6.326530612244897211e-01 1.482974462425054422e-02 1.483398303389549255e-02 4.238409644948329391e-06
6.428571428571427937e-01 1.431153176550887911e-02 1.431679539382457733e-02 5.263628315698223870e-06
6.530612244897958663e-01 1.376302086602657418e-02 1.376563496887683868e-02 2.614102850264504729e-06
6.632653061224489388e-01 1.321655661558451822e-02 1.321321725845336914e-02 -3.339357131149078839e-06
6.734693877551020114e-01 1.267501355557478122e-02 1.266933791339397430e-02 -5.675642180806919623e-06
6.836734693877550839e-01 1.212498324159053120e-02 1.212347298860549927e-02 -1.510252985031934614e-06
6.938775510204081565e-01 1.156515667007882754e-02 1.157166622579097748e-02 6.509555712149936446e-06
7.040816326530611180e-01 1.103559710634693242e-02 1.104539632797241211e-02 9.799221625479692666e-06
7.142857142857141906e-01 1.062965149708449027e-02 1.063136849552392960e-02 1.716998439439329505e-06
7.244897959183672631e-01 1.047670161723583682e-02 1.046642102301120758e-02 -1.028059422462923589e-05
7.346938775510203357e-01 1.069899723616174123e-02 1.068880222737789154e-02 -1.019500878384968501e-05
7.448979591836734082e-01 1.136151218455332471e-02 1.136868633329868317e-02 7.174148745358460699e-06
7.551020408163264808e-01 1.244002725924262150e-02 1.246051490306854248e-02 2.048764382592098421e-05
7.653061224489795533e-01 1.382390208917930706e-02 1.383635774254798889e-02 1.245565336868183215e-05
7.755102040816326259e-01 1.535028217690668877e-02 1.534262485802173615e-02 -7.657318884952621363e-06
7.857142857142856984e-01 1.684838128734996235e-02 1.683117076754570007e-02 -1.721051980426227535e-05
7.959183673469386600e-01 1.816911572474922548e-02 1.816453225910663605e-02 -4.583465642589434896e-06
8.061224489795917325e-01 1.919023748129563417e-02 1.920336484909057617e-02 1.312736779494200201e-05
8.163265306122448051e-01 1.980960007582192525e-02 1.982626877725124359e-02 1.666870142931833887e-05
8.265306122448978776e-01 1.995085627702309142e-02 1.995379291474819183e-02 2.936637725100416096e-06
8.367346938775509502e-01 1.959458355699958756e-02 1.958357542753219604e-02 -1.100812946739151976e-05
8.469387755102040227e-01 1.881934834231549503e-02 1.880808733403682709e-02 -1.126100827866793885e-05
8.571428571428570953e-01 1.781401820233197500e-02 1.781201362609863281e-02 -2.004576233342186820e-06
8.673469387755101678e-01 1.682806112064165471e-02 1.683447696268558502e-02 6.415842043930308769e-06
8.775510204081632404e-01 1.606493944047354683e-02 1.607419736683368683e-02 9.257926360140000810e-06
8.877551020408162019e-01 1.557218822267713264e-02 1.557587459683418274e-02 3.686374157050101297e-06
8.979591836734692745e-01 1.520326398989923708e-02 1.518585532903671265e-02 -1.740866086252443323e-05
9.081632653061223470e-01 1.469654918253216445e-02 1.466217637062072754e-02 -3.437281191143691517e-05
9.183673469387754196e-01 1.384658283453668939e-02 1.383513398468494415e-02 -1.144884985174524084e-05
9.285714285714284921e-01 1.267519717924755172e-02 1.271392218768596649e-02 3.872500843841476803e-05
9.387755102040815647e-01 1.149448326538669851e-02 1.153019815683364868e-02 3.571489144695016993e-05
9.489795918367346372e-01 1.080762989091001852e-02 1.075848191976547241e-02 -4.914797114454610982e-05
9.591836734693877098e-01 1.108845684748293800e-02 1.101423986256122589e-02 -7.421698492171210915e-05
9.693877551020407823e-01 1.255576116623183767e-02 1.258273236453533173e-02 2.697119830349405112e-05
9.795918367346938549e-01 1.506398979768509318e-02 1.513705030083656311e-02 7.306050315146993268e-05
9.897959183673468164e-01 1.816261617298566000e-02 1.814355514943599701e-02 -1.906102354966299206e-05
1.000000000000000000e+00 2.127861932026219732e-02 2.124173752963542938e-02 -3.688179062676794073e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index13_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.176339280167745110e-02 1.176125556230545044e-02 -2.137239372000665494e-06
1.020408163265306041e-02 1.173389834043774005e-02 1.173702906817197800e-02 3.130727734237948034e-06
2.040816326530612082e-02 1.170813271321951426e-02 1.171267963945865631e-02 4.546926239142046189e-06
3.061224489795918297e-02 1.169014912603092565e-02 1.169099844992160797e-02 8.493238906823186163e-07
4.081632653061224164e-02 1.167558547029314518e-02 1.167083345353603363e-02 -4.752016757111551803e-06
5.102040816326530032e-02 1.166197016352556182e-02 1.165844686329364777e-02 -3.523300231914050507e-06
6.122448979591836593e-02 1.165208068698712560e-02 1.165093295276165009e-02 -1.147734225475510739e-06
7.142857142857142461e-02 1.165113244894463822e-02 1.165319047868251801e-02 2.058029737879787935e-06
8.163265306122448328e-02 1.166208488280771546e-02 1.166356913745403290e-02 1.484254646317434423e-06
9.183673469387754196e-02 1.168344566797117727e-02 1.168119162321090698e-02 -2.254044760270287884e-06
1.020408163265306006e-01 1.171085854344439819e-02 1.170871965587139130e-02 -2.138887573006897913e-06
1.122448979591836593e-01 1.174033187791108032e-02 1.173841767013072968e-02 -1.914207780350646315e-06
1.224489795918367319e-01 1.176997514163001524e-02 1.177214831113815308e-02 2.173169508137839934e-06
1.326530612244897767e-01 1.179897904257629949e-02 1.180247589945793152e-02 3.496856881632023906e-06
1.428571428571428492e-01 1.182529698946600816e-02 1.182802021503448486e-02 2.723225568476705938e-06
1.530612244897958940e-01 1.184457840121659264e-02 1.184476166963577271e-02 1.832684191800659779e-07
1.632653061224489666e-01 1.185156649186060868e-02 1.184855028986930847e-02 -3.016201991300204721e-06
1.734693877551020391e-01 1.184281170083568459e-02 1.184079982340335846e-02 -2.011877432326128479e-06
1.836734693877550839e-01 1.181836535320332851e-02 1.181726343929767609e-02 -1.101913905652424086e-06
1.938775510204081565e-01 1.178110157299626717e-02 1.178318075835704803e-02 2.079185360780860803e-06
2.040816326530612013e-01 1.173446173169996783e-02 1.173620764166116714e-02 1.745909961199318405e-06
2.142857142857142738e-01 1.168073343780638013e-02 1.168083678930997849e-02 1.033515035983589847e-07
2.244897959183673186e-01 1.162132206260657434e-02 1.162119209766387939e-02 -1.299649426949461839e-07
2.346938775510203912e-01 1.155853363048173210e-02 1.155863329768180847e-02 9.966720007636986622e-08
2.448979591836734637e-01 1.149697978373240628e-02 1.150032319128513336e-02 3.343407552727079013e-06
2.551020408163265363e-01 1.144310078513978077e-02 1.144701242446899414e-02 3.911639329213373317e-06
2.653061224489795533e-01 1.140306828780657256e-02 1.140599884092807770e-02 2.930553121505141689e-06
2.755102040816326259e-01 1.138081522493719286e-02 1.137968152761459351e-02 -1.133697322599352963e-06
2.857142857142856984e-01 1.137778037882656960e-02 1.137323677539825439e-02 -4.543603428315209913e-06
2.959183673469387710e-01 1.139431795766276956e-02 1.138949021697044373e-02 -4.827740692325832583e-06
3.061224489795917880e-01 1.143113225616012793e-02 1.142879761755466461e-02 -2.334638605463318362e-06
3.163265306122448606e-01 1.148903204816893210e-02 1.149151101708412170e-02 2.478968915189602717e-06
3.265306122448979331e-01 1.156684771779204965e-02 1.157162245362997055e-02 4.774735837920901504e-06
3.367346938775510057e-01 1.165914198538318611e-02 1.166304387152194977e-02 3.901886138763660528e-06
3.469387755102040782e-01 1.175577533953209297e-02 1.175678335130214691e-02 1.008011770053940381e-06
3.571428571428570953e-01 1.184406318721589225e-02 1.184151321649551392e-02 -2.549970720378338940e-06
3.673469387755101678e-01 1.191231898153942252e-02 1.190944761037826538e-02 -2.871371161157140750e-06
3.775510204081632404e-01 1.195265323413273982e-02 1.195072755217552185e-02 -1.925681957217970086e-06
3.877551020408163129e-01 1.196168753036889153e-02 1.196180842816829681e-02 1.208977994052867766e-07
3.979591836734693300e-01 1.193953841170188566e-02 1.193991675972938538e-02 3.783480274997114146e-07
4.081632653061224025e-01 1.188851161489778811e-02 1.188822276890277863e-02 -2.888459950094873774e-07
4.183673469387754751e-01 1.181258427555850754e-02 1.181204989552497864e-02 -5.343800335289028425e-07
4.285714285714285476e-01 1.171749159728990852e-02 1.171689480543136597e-02 -5.967918585425557865e-07
4.387755102040816202e-01 1.161042264072806134e-02 1.161122880876064301e-02 8.061680325816694692e-07
4.489795918367346372e-01 1.149879785769635822e-02 1.149982400238513947e-02 1.026144688781246983e-06
4.591836734693877098e-01 1.138886049383604909e-02 1.138948649168014526e-02 6.259978440961710966e-07
4.693877551020407823e-01 1.128551848351963711e-02 1.128431782126426697e-02 -1.200662255370146814e-06
4.795918367346938549e-01 1.119411819762432259e-02 1.119161210954189301e-02 -2.506088082429580588e-06
4.897959183673469274e-01 1.112308362292891220e-02 1.112171448767185211e-02 -1.369135257060088984e-06
4.999999999999999445e-01 1.108512716778696679e-02 1.108532957732677460e-02 2.024095398078101793e-07
5.102040816326530726e-01 1.109526185885328746e-02 1.109696552157402039e-02 1.703662720732926350e-06
5.204081632653060341e-01 1.116591912562625750e-02 1.116684637963771820e-02 9.272540114606958594e-07
5.306122448979591066e-01 1.130155143442825721e-02 1.130037754774093628e-02 -1.173886687320935263e-06
5.408163265306121792e-01 1.149555083801849509e-02 1.149258390069007874e-02 -2.966937328416352493e-06
5.510204081632652517e-01 1.173081783665550978e-02 1.172757893800735474e-02 -3.238898648155047466e-06
5.612244897959183243e-01 1.198311241996513274e-02 1.198303699493408203e-02 -7.542503105070763603e-08
5.714285714285713969e-01 1.222514867216863838e-02 1.222764700651168823e-02 2.498334343049857242e-06
5.816326530612244694e-01 1.243000780038434547e-02 1.243432611227035522e-02 4.318311886009756906e-06
5.918367346938775420e-01 1.257400333761623558e-02 1.257656328380107880e-02 2.559946184843217565e-06
6.020408163265306145e-01 1.263999642069943939e-02 1.263923943042755127e-02 -7.569902718881221793e-07
6.122448979591835760e-01 1.262137579145741935e-02 1.261800155043601990e-02 -3.374241021399451701e-06
6.224489795918366486e-01 1.252511806235378881e-02 1.252087019383907318e-02 -4.247868514715633093e-06
6.326530612244897211e-01 1.237126934477211261e-02 1.236943155527114868e-02 -1.837789500963929457e-06
6.428571428571427937e-01 1.218722640785577238e-02 1.218761503696441650e-02 3.886291086441229226e-07
6.530612244897958663e-01 1.199813124513310347e-02 1.199986226856708527e-02 1.731023433981793147e-06
6.632653061224489388e-01 1.181770103450541926e-02 1.181918010115623474e-02 1.479066650815485939e-06
6.734693877551020114e-01 1.164469866778249617e-02 1.164443232119083405e-02 -2.663465916621227114e-07
6.836734693877550839e-01 1.146800310602901635e-02 1.146699301898479462e-02 -1.010087044221730235e-06
6.938775510204081565e-01 1.127881668764319813e-02 1.127806492149829865e-02 -7.517661448994822360e-07
7.040816326530611180e-01 1.108433643415219529e-02 1.108528487384319305e-02 9.484396909977682588e-07
7.142857142857141906e-01 1.091563879928910026e-02 1.091630198061466217e-02 6.631813255619095626e-07
7.244897959183672631e-01 1.082464714933524703e-02 1.082195155322551727e-02 -2.695596109729761491e-06
7.346938775510203357e-01 1.086997335083530157e-02 1.086365617811679840e-02 -6.317172718503169526e-06
7.448979591836734082e-01 1.109673222793926099e-02 1.109091006219387054e-02 -5.822165745390447955e-06
7.551020408163264808e-01 1.151841089031015002e-02 1.151930354535579681e-02 8.926550456467979844e-07
7.653061224489795533e-01 1.210797178001457586e-02 1.211520284414291382e-02 7.231064128337960639e-06
7.755102040816326259e-01 1.280110275620448788e-02 1.280791684985160828e-02 6.814093647120392228e-06
7.857142857142856984e-01 1.350934671558310339e-02 1.350908540189266205e-02 -2.613136904413421169e-07
7.959183673469386600e-01 1.413772120752631450e-02 1.413141936063766479e-02 -6.301846888649709211e-06
8.061224489795917325e-01 1.460190576157546424e-02 1.459724083542823792e-02 -4.664926147226328146e-06
8.163265306122448051e-01 1.484298807128029210e-02 1.484774425625801086e-02 4.756184977718763696e-06
8.265306122448978776e-01 1.483997619287781046e-02 1.485406421124935150e-02 1.408801837154104175e-05
8.367346938775509502e-01 1.461917026630485048e-02 1.463126018643379211e-02 1.208992012894163914e-05
8.469387755102040227e-01 1.425557905445880638e-02 1.425465941429138184e-02 -9.196401674245457958e-07
8.571428571428570953e-01 1.385900604183340490e-02 1.384335383772850037e-02 -1.565220410490453240e-05
8.673469387755101678e-01 1.354109578205858408e-02 1.352576352655887604e-02 -1.533225549970804180e-05
8.775510204081632404e-01 1.337053857606416984e-02 1.337360031902790070e-02 3.061742963730851308e-06
8.877551020408162019e-01 1.333624768099490356e-02 1.335521973669528961e-02 1.897205570038605627e-05
8.979591836734692745e-01 1.334284601122029228e-02 1.335509680211544037e-02 1.225079089514809205e-05
9.081632653061223470e-01 1.325196369554650089e-02 1.324412040412425995e-02 -7.843291422240938893e-06
9.183673469387754196e-01 1.295878754295434407e-02 1.294761151075363159e-02 -1.117603220071247683e-05
9.285714285714284921e-01 1.246877383374223915e-02 1.247944496572017670e-02 1.067113197793755075e-05
9.387755102040815647e-01 1.193099591309599444e-02 1.195566914975643158e-02 2.467323666043713670e-05
9.489795918367346372e-01 1.160133245435749499e-02 1.159983128309249878e-02 -1.501171264996215005e-06
9.591836734693877098e-01 1.174430121473158013e-02 1.170706562697887421e-02 -3.723558775270592591e-05
9.693877551020407823e-01 1.251708516116011374e-02 1.248719915747642517e-02 -2.988600368368857230e-05
9.795918367346938549e-01 1.389186750409274890e-02 1.389263942837715149e-02 7.719242844025919759e-07
9.897959183673468164e-01 1.565423933635479506e-02 1.566315814852714539e-02 8.918812172350326639e-06
1.000000000000000000e+00 1.747649050714322055e-02 1.751387678086757660e-02 3.738627372435604501e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index14_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.126135050908310883e-02 1.125999726355075836e-02 -1.353245532350472180e-06
1.020408163265306041e-02 1.123665718024772012e-02 1.123590953648090363e-02 -7.476437668164914729e-07
2.040816326530612082e-02 1.120718370227783388e-02 1.121232099831104279e-02 5.137296033208907375e-06
3.061224489795918297e-02 1.118553012243548792e-02 1.119001768529415131e-02 4.487562858663390886e-06
4.081632653061224164e-02 1.117051230258575209e-02 1.116837188601493835e-02 -2.140416570813735708e-06
5.102040816326530032e-02 1.115797590428598170e-02 1.115517131984233856e-02 -2.804584443643134972e-06
6.122448979591836593e-02 1.114749763606250922e-02 1.114474795758724213e-02 -2.749678475267094968e-06
7.142857142857142461e-02 1.114294209563155419e-02 1.114436239004135132e-02 1.420294409797129287e-06
8.163265306122448328e-02 1.114871447978440198e-02 1.115070097148418427e-02 1.986491699782280684e-06
9.183673469387754196e-02 1.116591041689396491e-02 1.116613671183586121e-02 2.262949418962989512e-07
1.020408163265306006e-01 1.119155473892862081e-02 1.119010336697101593e-02 -1.451371957604877250e-06
1.122448979591836593e-01 1.122093102349512247e-02 1.121738180518150330e-02 -3.549218313619179055e-06
1.224489795918367319e-01 1.125043991510978406e-02 1.124991849064826965e-02 -5.214244615144025818e-07
1.326530612244897767e-01 1.127844297445980762e-02 1.127918437123298645e-02 7.413967731788317916e-07
1.428571428571428492e-01 1.130375591651130475e-02 1.130569167435169220e-02 1.935757840387450357e-06
1.530612244897958940e-01 1.132368060569853563e-02 1.132364012300968170e-02 -4.048268885392669603e-08
1.632653061224489666e-01 1.133375821207203808e-02 1.133054681122303009e-02 -3.211400849007992053e-06
1.734693877551020391e-01 1.132969291932880290e-02 1.132674142718315125e-02 -2.951492145651657406e-06
1.836734693877550839e-01 1.130982827968530710e-02 1.130735315382480621e-02 -2.475125860500887454e-06
1.938775510204081565e-01 1.127603292608569605e-02 1.127751730382442474e-02 1.484377738728698271e-06
2.040816326530612013e-01 1.123227325963320304e-02 1.123503409326076508e-02 2.760833627562034320e-06
2.142857142857142738e-01 1.118217510033022236e-02 1.118422858417034149e-02 2.053483840119135762e-06
2.244897959183673186e-01 1.112768438458712310e-02 1.112796552479267120e-02 2.811402055481054818e-07
2.346938775510203912e-01 1.106986050560463883e-02 1.106746867299079895e-02 -2.391832613839878219e-06
2.448979591836734637e-01 1.101089893566937344e-02 1.101064868271350861e-02 -2.502529558648380892e-07
2.551020408163265363e-01 1.095542351521590352e-02 1.095639541745185852e-02 9.719022359550022472e-07
2.653061224489795533e-01 1.090980248339076114e-02 1.091326959431171417e-02 3.467110920953031528e-06
2.755102040816326259e-01 1.088001133998064279e-02 1.088244467973709106e-02 2.433339756448271718e-06
2.857142857142856984e-01 1.086977213363175300e-02 1.086914166808128357e-02 -6.304655504694306467e-07
2.959183673469387710e-01 1.088029935559259830e-02 1.087729260325431824e-02 -3.006752338280058168e-06
3.061224489795917880e-01 1.091141916213341119e-02 1.090734079480171204e-02 -4.078367331699153664e-06
3.163265306122448606e-01 1.096257738185772539e-02 1.096154376864433289e-02 -1.033613213392500785e-06
3.265306122448979331e-01 1.103245713926689908e-02 1.103390939533710480e-02 1.452256070205715233e-06
3.367346938775510057e-01 1.111737393664586661e-02 1.112068817019462585e-02 3.314233548759246140e-06
3.469387755102040782e-01 1.120995642083397019e-02 1.121245138347148895e-02 2.494962637518763349e-06
3.571428571428570953e-01 1.129961746786731745e-02 1.129990257322788239e-02 2.851053605649328526e-07
3.673469387755101678e-01 1.137496165585897417e-02 1.137438416481018066e-02 -5.774910487935103198e-07
3.775510204081632404e-01 1.142676108858374333e-02 1.142556220293045044e-02 -1.198885653292888764e-06
3.877551020408163129e-01 1.144976721270507189e-02 1.145029067993164062e-02 5.234672265687356774e-07
3.979591836734693300e-01 1.144265589324552912e-02 1.144293323159217834e-02 2.773383466492251870e-07
4.081632653061224025e-01 1.140683747491522647e-02 1.140657998621463776e-02 -2.574887005887122049e-07
4.183673469387754751e-01 1.134543075458489814e-02 1.134436763823032379e-02 -1.063116354574344946e-06
4.285714285714285476e-01 1.126301652627361913e-02 1.126157492399215698e-02 -1.441602281462145418e-06
4.387755102040816202e-01 1.116566653978563403e-02 1.116599328815937042e-02 3.267483737363907625e-07
4.489795918367346372e-01 1.106037434406746678e-02 1.106197386980056763e-02 1.599525733100848335e-06
4.591836734693877098e-01 1.095378821977920601e-02 1.095603033900260925e-02 2.242119223403241102e-06
4.693877551020407823e-01 1.085125921443664231e-02 1.085200160741806030e-02 7.423929814179969222e-07
4.795918367346938549e-01 1.075742648001347737e-02 1.075585745275020599e-02 -1.569027263271377537e-06
4.897959183673469274e-01 1.067841039148810858e-02 1.067644171416759491e-02 -1.968677320513673168e-06
4.999999999999999445e-01 1.062403737217883747e-02 1.062248926609754562e-02 -1.548106081291841796e-06
5.102040816326530726e-01 1.060787504683658074e-02 1.060909964144229889e-02 1.224594605718151707e-06
5.204081632653060341e-01 1.064399758278892702e-02 1.064611412584781647e-02 2.116543058889447382e-06
5.306122448979591066e-01 1.074162037542070181e-02 1.074330136179924011e-02 1.680986378538307235e-06
5.408163265306121792e-01 1.090035247924291302e-02 1.089994423091411591e-02 -4.082483287971144792e-07
5.510204081632652517e-01 1.110854796849701856e-02 1.110611483454704285e-02 -2.433133949975713195e-06
5.612244897959183243e-01 1.134532328442047246e-02 1.134302467107772827e-02 -2.298613342744185162e-06
5.714285714285713969e-01 1.158477397817324513e-02 1.158328354358673096e-02 -1.490434586514169379e-06
5.816326530612244694e-01 1.180029190849938778e-02 1.180180907249450684e-02 1.517163995119058528e-06
5.918367346938775420e-01 1.196789239931429771e-02 1.196986809372901917e-02 1.975694414721451686e-06
6.020408163265306145e-01 1.206892911210164128e-02 1.207004860043525696e-02 1.119488333615678566e-06
6.122448979591835760e-01 1.209300418231181590e-02 1.209238730370998383e-02 -6.168786018320715492e-07
6.224489795918366486e-01 1.204082542564210642e-02 1.203878782689571381e-02 -2.037598746392615956e-06
6.326530612244897211e-01 1.192525956901265352e-02 1.192385517060756683e-02 -1.404398405086687562e-06
6.428571428571427937e-01 1.176852274929472524e-02 1.176818646490573883e-02 -3.362843889864047808e-07
6.530612244897958663e-01 1.159513380199316858e-02 1.159579493105411530e-02 6.611290609467163071e-07
6.632653061224489388e-01 1.142308727595034087e-02 1.142373681068420410e-02 6.495347338632273537e-07
6.734693877551020114e-01 1.125771446697692614e-02 1.125677116215229034e-02 -9.433048246357961242e-07
6.836734693877550839e-01 1.109222682881970228e-02 1.109065487980842590e-02 -1.571949011276371766e-06
6.938775510204081565e-01 1.091584765135907541e-02 1.091489754617214203e-02 -9.501051869333781985e-07
7.040816326530611180e-01 1.072630231676238374e-02 1.072762906551361084e-02 1.326748751227097012e-06
7.142857142857141906e-01 1.054056429948627832e-02 1.054336130619049072e-02 2.797006704212401385e-06
7.244897959183672631e-01 1.039783242790107143e-02 1.039960980415344238e-02 1.777376252370954646e-06
7.346938775510203357e-01 1.035188887206863265e-02 1.034994609653949738e-02 -1.942775529135271073e-06
7.448979591836734082e-01 1.045480356788750821e-02 1.045058108866214752e-02 -4.222479225360689647e-06
7.551020408163264808e-01 1.073808772798258773e-02 1.073752529919147491e-02 -5.624287911128178497e-07
7.653061224489795533e-01 1.119879003715741790e-02 1.120511814951896667e-02 6.328112361548773879e-06
7.755102040816326259e-01 1.179591811533197386e-02 1.180632226169109344e-02 1.040414635911958430e-05
7.857142857142856984e-01 1.245802712478382389e-02 1.246465183794498444e-02 6.624713161160547537e-06
7.959183673469386600e-01 1.309832910883515673e-02 1.309679634869098663e-02 -1.532760144170100536e-06
8.061224489795917325e-01 1.363174428339417217e-02 1.362561248242855072e-02 -6.131800965621450605e-06
8.163265306122448051e-01 1.398975788322297069e-02 1.398597471415996552e-02 -3.783169063005173416e-06
8.265306122448978776e-01 1.413208633944516499e-02 1.413734257221221924e-02 5.256232767054253019e-06
8.367346938775509502e-01 1.405586175872141838e-02 1.406664773821830750e-02 1.078597949688911428e-05
8.469387755102040227e-01 1.380129154111219177e-02 1.380913518369197845e-02 7.843642579786688773e-06
8.571428571428570953e-01 1.344888214397975748e-02 1.344636455178260803e-02 -2.517592197149448596e-06
8.673469387755101678e-01 1.310178684443268592e-02 1.309299096465110779e-02 -8.795879781578128109e-06
8.775510204081632404e-01 1.285185947408642136e-02 1.285025104880332947e-02 -1.608425283091893809e-06
8.877551020408162019e-01 1.273918001233957480e-02 1.275197789072990417e-02 1.279787839032937857e-05
8.979591836734692745e-01 1.272551658237162410e-02 1.274057477712631226e-02 1.505819475468815616e-05
9.081632653061223470e-01 1.270295854266169540e-02 1.270072162151336670e-02 -2.236921148328699371e-06
9.183673469387754196e-01 1.254469282847967167e-02 1.252437569200992584e-02 -2.031713646974582510e-05
9.285714285714284921e-01 1.218057291818100060e-02 1.216744258999824524e-02 -1.313032818275536306e-05
9.387755102040815647e-01 1.165992390430195536e-02 1.167328748852014542e-02 1.336358421819006104e-05
9.489795918367346372e-01 1.116290202952826063e-02 1.118445768952369690e-02 2.155565999543626599e-05
9.591836734693877098e-01 1.094451088913277539e-02 1.093812100589275360e-02 -6.389883240021793087e-06
9.693877551020407823e-01 1.123136707248609256e-02 1.120084151625633240e-02 -3.052555622976016458e-05
9.795918367346938549e-01 1.211945031194782384e-02 1.210082136094570160e-02 -1.862895100212223765e-05
9.897959183673468164e-01 1.352329683268377325e-02 1.352463103830814362e-02 1.334205624370365939e-06
1.000000000000000000e+00 1.520086428596363788e-02 1.520603708922863007e-02 5.172803264992184569e-06


==> plots/data/karman/trajectories/train_trajectory_D500_index16_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 9.903570957691912313e-03 9.906126186251640320e-03 2.555228559728006665e-06
1.020408163265306041e-02 9.892176414526995115e-03 9.884886443614959717e-03 -7.289970912035398376e-06
2.040816326530612082e-02 9.864701630784832379e-03 9.866271167993545532e-03 1.569537208713153720e-06
3.061224489795918297e-02 9.839154237785837157e-03 9.845144115388393402e-03 5.989877602556245573e-06
4.081632653061224164e-02 9.820612343724024335e-03 9.822310879826545715e-03 1.698536102521380764e-06
5.102040816326530032e-02 9.806642838612386961e-03 9.806405752897262573e-03 -2.370857151243882521e-07
6.122448979591836593e-02 9.793650615392271094e-03 9.788146242499351501e-03 -5.504372892919592863e-06
7.142857142857142461e-02 9.781326862728995791e-03 9.780593216419219971e-03 -7.336463097758205709e-07
8.163265306122448328e-02 9.773045924001650536e-03 9.773869067430496216e-03 8.231434288456795922e-07
9.183673469387754196e-02 9.772885305204721124e-03 9.776538237929344177e-03 3.652932724623053629e-06
1.020408163265306006e-01 9.782221221167296948e-03 9.784501045942306519e-03 2.279824775009570148e-06
1.122448979591836593e-01 9.798713035207174543e-03 9.796975180506706238e-03 -1.737854700468305369e-06
1.224489795918367319e-01 9.818182263508659288e-03 9.817378595471382141e-03 -8.036680372771470848e-07
1.326530612244897767e-01 9.837434034624170653e-03 9.835654869675636292e-03 -1.779164948534361912e-06
1.428571428571428492e-01 9.855494915507067091e-03 9.858295321464538574e-03 2.800405957471482910e-06
1.530612244897958940e-01 9.872394579752074087e-03 9.875178337097167969e-03 2.783757345093881841e-06
1.632653061224489666e-01 9.886927728902558318e-03 9.888460859656333923e-03 1.533130753775605037e-06
1.734693877551020391e-01 9.895728302144407920e-03 9.895335882902145386e-03 -3.924192422625344401e-07
1.836734693877550839e-01 9.894719171404215211e-03 9.890645742416381836e-03 -4.073428987833374593e-06
1.938775510204081565e-01 9.881760062516939391e-03 9.881127625703811646e-03 -6.324368131277458005e-07
2.040816326530612013e-01 9.858147797932096529e-03 9.858954697847366333e-03 8.068999152698042021e-07
2.142857142857142738e-01 9.827588665827922260e-03 9.831363335251808167e-03 3.774669423885906872e-06
2.244897959183673186e-01 9.793501437748163702e-03 9.795088320970535278e-03 1.586883222371576752e-06
2.346938775510203912e-01 9.757012789066758784e-03 9.754829108715057373e-03 -2.183680351701411393e-06
2.448979591836734637e-01 9.717416535109293235e-03 9.713567793369293213e-03 -3.848741740000022338e-06
2.551020408163265363e-01 9.674690459716205754e-03 9.669878520071506500e-03 -4.811939644699253504e-06
2.653061224489795533e-01 9.631820718304104703e-03 9.632246568799018860e-03 4.258504949141567186e-07
2.755102040816326259e-01 9.594802079828074204e-03 9.598178789019584656e-03 3.376709191510451902e-06
2.857142857142856984e-01 9.570156451218668134e-03 9.575018659234046936e-03 4.862208015378802206e-06
2.959183673469387710e-01 9.561906391568470581e-03 9.563822299242019653e-03 1.915907673549072099e-06
3.061224489795917880e-01 9.570335793642683817e-03 9.566163644194602966e-03 -4.172149448080850198e-06
3.163265306122448606e-01 9.593266282651287391e-03 9.587043896317481995e-03 -6.222386333805396408e-06
3.265306122448979331e-01 9.628428648835798964e-03 9.620971977710723877e-03 -7.456671125075087225e-06
3.367346938775510057e-01 9.674702130660696106e-03 9.672364220023155212e-03 -2.337910637540893677e-06
3.469387755102040782e-01 9.731179375876874288e-03 9.732298552989959717e-03 1.119177113085428887e-06
3.571428571428570953e-01 9.795065716320470323e-03 9.798331186175346375e-03 3.265469854876051903e-06
3.673469387755101678e-01 9.860491717297286546e-03 9.864276275038719177e-03 3.784557741432631461e-06
3.775510204081632404e-01 9.919503254813014093e-03 9.920622222125530243e-03 1.118967312516150336e-06
3.877551020408163129e-01 9.964598606152641827e-03 9.966431185603141785e-03 1.832579450499957630e-06
3.979591836734693300e-01 9.990932792842712601e-03 9.991234168410301208e-03 3.013755675886076180e-07
4.081632653061224025e-01 9.996764794309869612e-03 9.997541084885597229e-03 7.762905757276172825e-07
4.183673469387754751e-01 9.982352190831576128e-03 9.981481358408927917e-03 -8.708324226482100361e-07
4.285714285714285476e-01 9.948738946415484549e-03 9.946200996637344360e-03 -2.537949778140188850e-06
4.387755102040816202e-01 9.897629505889935647e-03 9.895360097289085388e-03 -2.269408600850258972e-06
4.489795918367346372e-01 9.832159215423583523e-03 9.830573573708534241e-03 -1.585641715049282419e-06
4.591836734693877098e-01 9.757296006674683747e-03 9.758928790688514709e-03 1.632784013830962389e-06
4.693877551020407823e-01 9.678946292702149748e-03 9.681031107902526855e-03 2.084815200377107547e-06
4.795918367346938549e-01 9.602276762902648907e-03 9.603621438145637512e-03 1.344675242988604968e-06
4.897959183673469274e-01 9.530850470665789761e-03 9.529495611786842346e-03 -1.354858878947415302e-06
4.999999999999999445e-01 9.467709097855041278e-03 9.463386610150337219e-03 -4.322487704704058853e-06
5.102040816326530726e-01 9.417765132519018145e-03 9.414445608854293823e-03 -3.319523664724322032e-06
5.204081632653060341e-01 9.389360285668498646e-03 9.388202801346778870e-03 -1.157484321719776110e-06
5.306122448979591066e-01 9.393074128493597227e-03 9.395932778716087341e-03 2.858650222490113912e-06
5.408163265306121792e-01 9.437828637623661004e-03 9.441170841455459595e-03 3.342203831798590263e-06
5.510204081632652517e-01 9.526469725243319475e-03 9.528236463665962219e-03 1.766738422642744055e-06
5.612244897959183243e-01 9.653532031044230813e-03 9.652007371187210083e-03 -1.524659857020729814e-06
5.714285714285713969e-01 9.806370062819182165e-03 9.802505373954772949e-03 -3.864688864409215885e-06
5.816326530612244694e-01 9.968560269537032892e-03 9.966928511857986450e-03 -1.631757679046441645e-06
5.918367346938775420e-01 1.012331897309297866e-02 1.012440584599971771e-02 1.086872906739047573e-06
6.020408163265306145e-01 1.025544859905639511e-02 1.026011444628238678e-02 4.665847225991670566e-06
6.122448979591835760e-01 1.035210218817452996e-02 1.035802438855171204e-02 5.922200377182079700e-06
6.224489795918366486e-01 1.040370461277603450e-02 1.040772907435894012e-02 4.024461582905619617e-06
6.326530612244897211e-01 1.040574400205710077e-02 1.040827017277479172e-02 2.526170717690942591e-06
6.428571428571427937e-01 1.036054435266944330e-02 1.036056503653526306e-02 2.068386581975667493e-08
6.530612244897958663e-01 1.027720395759468275e-02 1.027664169669151306e-02 -5.622609031696867987e-07
6.632653061224489388e-01 1.016869088795601880e-02 1.016701944172382355e-02 -1.671446232195256121e-06
6.734693877551020114e-01 1.004709745025689042e-02 1.004402711987495422e-02 -3.070330381936201003e-06
6.836734693877550839e-01 9.919622880132277290e-03 9.916055947542190552e-03 -3.566932590086738242e-06
6.938775510204081565e-01 9.787670731704270141e-03 9.784473106265068054e-03 -3.197625439202086972e-06
7.040816326530611180e-01 9.649649467633103841e-03 9.648775681853294373e-03 -8.737857798094689210e-07
7.142857142857141906e-01 9.506008989054856931e-03 9.506832808256149292e-03 8.238192012923611918e-07
7.244897959183672631e-01 9.364069675369419282e-03 9.365247562527656555e-03 1.177887158237272969e-06
7.346938775510203357e-01 9.240571945596312564e-03 9.238352999091148376e-03 -2.218946505164187677e-06
7.448979591836734082e-01 9.160868024879913196e-03 9.154288098216056824e-03 -6.579926663856372482e-06
7.551020408163264808e-01 9.154543185187319701e-03 9.144984185695648193e-03 -9.558999491671507642e-06
7.653061224489795533e-01 9.247972128686981347e-03 9.240129962563514709e-03 -7.842166123466637329e-06
7.755102040816326259e-01 9.455334444181128645e-03 9.454723447561264038e-03 -6.109966198646066271e-07
7.857142857142856984e-01 9.770905494708031352e-03 9.777029976248741150e-03 6.124481540709797445e-06
7.959183673469386600e-01 1.016605249140053492e-02 1.017456874251365662e-02 8.516251113121695027e-06
8.061224489795917325e-01 1.059316969543407615e-02 1.059850491583347321e-02 5.335220399397058721e-06
8.163265306122448051e-01 1.099582870094667660e-02 1.099544577300548553e-02 -3.829279411910607722e-07
8.265306122448978776e-01 1.132142221669560876e-02 1.131867989897727966e-02 -2.742317718329098652e-06
8.367346938775509502e-01 1.153174926265307723e-02 1.153082214295864105e-02 -9.271196944361792536e-07
8.469387755102040227e-01 1.160898186420593857e-02 1.161314640194177628e-02 4.164537735837706145e-06
8.571428571428570953e-01 1.155745801262176610e-02 1.156515441834926605e-02 7.696405727499952554e-06
8.673469387755101678e-01 1.140291065252427641e-02 1.141103357076644897e-02 8.122918242172566528e-06
8.775510204081632404e-01 1.118896782849252737e-02 1.119567081332206726e-02 6.702984829539890277e-06
8.877551020408162019e-01 1.096825029544784905e-02 1.097421720623970032e-02 5.966910791851270934e-06
8.979591836734692745e-01 1.078605257621363146e-02 1.079300232231616974e-02 6.949746102538276182e-06
9.081632653061223470e-01 1.066012945371335938e-02 1.066520996391773224e-02 5.080510204372862271e-06
9.183673469387754196e-01 1.056726525775295369e-02 1.056575775146484375e-02 -1.507506288109944359e-06
9.285714285714284921e-01 1.044932696470852844e-02 1.044137403368949890e-02 -7.952931019029538251e-06
9.387755102040815647e-01 1.024358740857394742e-02 1.024124585092067719e-02 -2.341557653270237571e-06
9.489795918367346372e-01 9.926660419304437002e-03 9.945921599864959717e-03 1.926118056052271432e-05
9.591836734693877098e-01 9.548210765774882425e-03 9.590318426489830017e-03 4.210766071494759233e-05
9.693877551020407823e-01 9.230576506494057518e-03 9.268688037991523743e-03 3.811153149746622504e-05
9.795918367346938549e-01 9.126878173537029959e-03 9.124469012022018433e-03 -2.409161515011526422e-06
9.897959183673468164e-01 9.354646744726212437e-03 9.302753955125808716e-03 -5.189278960040372146e-05
1.000000000000000000e+00 9.938805197748819265e-03 9.869369678199291229e-03 -6.943551954952803529e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index17_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 9.437387544513597612e-03 9.437602013349533081e-03 2.144688359354690599e-07
1.020408163265306041e-02 9.422845179676241772e-03 9.417740628123283386e-03 -5.104551552958386251e-06
2.040816326530612082e-02 9.401559708075907240e-03 9.403346106410026550e-03 1.786398334119310150e-06
3.061224489795918297e-02 9.384133119015087079e-03 9.388100355863571167e-03 3.967236848484087530e-06
4.081632653061224164e-02 9.372550209134314358e-03 9.374480694532394409e-03 1.930485398080050707e-06
5.102040816326530032e-02 9.365913838501356906e-03 9.369149804115295410e-03 3.235965613938504570e-06
6.122448979591836593e-02 9.363342251050097570e-03 9.362058714032173157e-03 -1.283537017924413215e-06
7.142857142857142461e-02 9.364716278506445696e-03 9.365916252136230469e-03 1.199973629784772955e-06
8.163265306122448328e-02 9.370231646536390097e-03 9.368730708956718445e-03 -1.500937579671651756e-06
9.183673469387754196e-02 9.379717813005599564e-03 9.379280731081962585e-03 -4.370819236369782868e-07
1.020408163265306006e-01 9.392283731379494696e-03 9.392710402607917786e-03 4.266712284230894658e-07
1.122448979591836593e-01 9.406373674680584829e-03 9.404744952917098999e-03 -1.628721763485829754e-06
1.224489795918367319e-01 9.420055017511124590e-03 9.421249851584434509e-03 1.194834073309919420e-06
1.326530612244897767e-01 9.431344510665025382e-03 9.429479017853736877e-03 -1.865492811288504971e-06
1.428571428571428492e-01 9.438469319783693995e-03 9.439276531338691711e-03 8.072115549977165738e-07
1.530612244897958940e-01 9.440033229034139328e-03 9.439267218112945557e-03 -7.660109211937715656e-07
1.632653061224489666e-01 9.435096601645891548e-03 9.434180334210395813e-03 -9.162674354957350831e-07
1.734693877551020391e-01 9.423205553818363167e-03 9.423092007637023926e-03 -1.135461813392413255e-07
1.836734693877550839e-01 9.404418212175089456e-03 9.402615949511528015e-03 -1.802262663561440825e-06
1.938775510204081565e-01 9.379348667714521720e-03 9.379515424370765686e-03 1.667566562439659617e-07
2.040816326530612013e-01 9.349191837491608800e-03 9.347839280962944031e-03 -1.352556528664769497e-06
2.142857142857142738e-01 9.315663888739056375e-03 9.316461160778999329e-03 7.972720399429533700e-07
2.244897959183673186e-01 9.280840092597634691e-03 9.281672537326812744e-03 8.324447291780529001e-07
2.346938775510203912e-01 9.246961847697559439e-03 9.247500449419021606e-03 5.386017214621674487e-07
2.448979591836734637e-01 9.216320378335271166e-03 9.218467399477958679e-03 2.147021142687513540e-06
2.551020408163265363e-01 9.191246020647851622e-03 9.191609919071197510e-03 3.638984233458875117e-07
2.653061224489795533e-01 9.174096015829150130e-03 9.175842627882957458e-03 1.746612053807328202e-06
2.755102040816326259e-01 9.167077511784549673e-03 9.166706353425979614e-03 -3.711583585700589660e-07
2.857142857142856984e-01 9.171849177675248793e-03 9.171362966299057007e-03 -4.862113761917863375e-07
2.959183673469387710e-01 9.189043626886727462e-03 9.188339114189147949e-03 -7.045126975795124036e-07
3.061224489795917880e-01 9.217966051349155143e-03 9.215783327817916870e-03 -2.182723531238273118e-06
3.163265306122448606e-01 9.256632559734672555e-03 9.255897253751754761e-03 -7.353059829177943652e-07
3.265306122448979331e-01 9.302080127204627805e-03 9.300753474235534668e-03 -1.326652969093136680e-06
3.367346938775510057e-01 9.350714280129492073e-03 9.351830929517745972e-03 1.116649388253898589e-06
3.469387755102040782e-01 9.398517234097524681e-03 9.399428963661193848e-03 9.117295636691669092e-07
3.571428571428570953e-01 9.441168197946225166e-03 9.442182257771492004e-03 1.014059825266838688e-06
3.673469387755101678e-01 9.474304855450022683e-03 9.474886581301689148e-03 5.817258516664647328e-07
3.775510204081632404e-01 9.494088229841671223e-03 9.492665529251098633e-03 -1.422700590572589796e-06
3.877551020408163129e-01 9.497952679574487439e-03 9.497294202446937561e-03 -6.584771275498779719e-07
3.979591836734693300e-01 9.485172383381142852e-03 9.483255445957183838e-03 -1.916937423959014231e-06
4.081632653061224025e-01 9.456898429034708842e-03 9.456397965550422668e-03 -5.004634842861732658e-07
4.183673469387754751e-01 9.415632507252453751e-03 9.415296837687492371e-03 -3.356695649613800070e-07
4.285714285714285476e-01 9.364466010077801550e-03 9.364705532789230347e-03 2.395227114287967751e-07
4.387755102040816202e-01 9.306538191067114871e-03 9.307470172643661499e-03 9.319815765466282764e-07
4.489795918367346372e-01 9.244965194761206248e-03 9.245580062270164490e-03 6.148675089582417153e-07
4.591836734693877098e-01 9.183143391381390352e-03 9.185042232275009155e-03 1.898840893618802816e-06
4.693877551020407823e-01 9.125112513299504791e-03 9.126439690589904785e-03 1.327177290399994547e-06
4.795918367346938549e-01 9.075703327703275175e-03 9.077198803424835205e-03 1.495475721560030058e-06
4.897959183673469274e-01 9.040378280733566557e-03 9.041219949722290039e-03 8.416689887234818368e-07
4.999999999999999445e-01 9.024793636964251881e-03 9.024579077959060669e-03 -2.145590051912116270e-07
5.102040816326530726e-01 9.034089118396093632e-03 9.034313261508941650e-03 2.241431128480186885e-07
5.204081632653060341e-01 9.071870530408006686e-03 9.071040898561477661e-03 -8.296318465290247746e-07
5.306122448979591066e-01 9.138967241711913950e-03 9.139029309153556824e-03 6.206744164287403276e-08
5.408163265306121792e-01 9.232320547868183569e-03 9.231630712747573853e-03 -6.898351206097164123e-07
5.510204081632652517e-01 9.344563033745402481e-03 9.343361482024192810e-03 -1.201551721209670465e-06
5.612244897959183243e-01 9.464722342212511866e-03 9.464019909501075745e-03 -7.024327114361211821e-07
5.714285714285713969e-01 9.580004188599063053e-03 9.579349309206008911e-03 -6.548793930541418895e-07
5.816326530612244694e-01 9.678073877745566045e-03 9.679060429334640503e-03 9.865515890744580574e-07
5.918367346938775420e-01 9.749049909773278497e-03 9.750122204422950745e-03 1.072294649672247968e-06
6.020408163265306145e-01 9.786687862169204596e-03 9.788624942302703857e-03 1.937080133499261003e-06
6.122448979591835760e-01 9.788724641352029160e-03 9.789412841200828552e-03 6.881998487993923330e-07
6.224489795918366486e-01 9.756659100070409416e-03 9.755378589034080505e-03 -1.280511036328910168e-06
6.326530612244897211e-01 9.695164318737483494e-03 9.693168103694915771e-03 -1.996215042567722753e-06
6.428571428571427937e-01 9.611065899680160465e-03 9.608149528503417969e-03 -2.916371176742496574e-06
6.530612244897958663e-01 9.511794206529571721e-03 9.510014206171035767e-03 -1.780000358535954730e-06
6.632653061224489388e-01 9.403619955483609114e-03 9.402809664607048035e-03 -8.102908765610788988e-07
6.734693877551020114e-01 9.290524833203209210e-03 9.291287511587142944e-03 7.626783839337347715e-07
6.836734693877550839e-01 9.174664001920169662e-03 9.176595136523246765e-03 1.931134603077103162e-06
6.938775510204081565e-01 9.058692663819742363e-03 9.061172604560852051e-03 2.479940741109687430e-06
7.040816326530611180e-01 8.949024576545942800e-03 8.952291682362556458e-03 3.267105816613657954e-06
7.142857142857141906e-01 8.858157967029371693e-03 8.860427886247634888e-03 2.269919218263194427e-06
7.244897959183672631e-01 8.804286781133124906e-03 8.805450052022933960e-03 1.163270889809053799e-06
7.346938775510203357e-01 8.807615492884973696e-03 8.806327357888221741e-03 -1.288134996751955086e-06
7.448979591836734082e-01 8.884450947255252001e-03 8.881958201527595520e-03 -2.492745727656481280e-06
7.551020408163264808e-01 9.041281864865906293e-03 9.039314463734626770e-03 -1.967401131279522541e-06
7.653061224489795533e-01 9.271069190282279354e-03 9.270010516047477722e-03 -1.058674234801632030e-06
7.755102040816326259e-01 9.552988999993822228e-03 9.553462266921997070e-03 4.732669281748425050e-07
7.857142857142856984e-01 9.855570956180110045e-03 9.856102988123893738e-03 5.320319437836923404e-07
7.959183673469386600e-01 1.014223785922947069e-02 1.014232542365789413e-02 8.756442842344780431e-08
8.061224489795917325e-01 1.037791937119275816e-02 1.037737820297479630e-02 -5.411682179618654276e-07
8.163265306122448051e-01 1.053547576011376261e-02 1.053606905043125153e-02 5.932903174889203601e-07
8.265306122448978776e-01 1.060078924857812271e-02 1.060366816818714142e-02 2.878919609018704140e-06
8.367346938775509502e-01 1.057543469613096004e-02 1.058030407875776291e-02 4.869382626802865044e-06
8.469387755102040227e-01 1.047598515775941853e-02 1.048006676137447357e-02 4.081603615055037770e-06
8.571428571428570953e-01 1.032949819535660188e-02 1.032895781099796295e-02 -5.403843586389289744e-07
8.673469387755101678e-01 1.016568519079071031e-02 1.015975698828697205e-02 -5.928202503738266849e-06
8.775510204081632404e-01 1.000755014852166072e-02 9.999159723520278931e-03 -8.390425001381790482e-06
8.877551020408162019e-01 9.863499829921358597e-03 9.857229888439178467e-03 -6.269941482180130254e-06
8.979591836734692745e-01 9.724470477369785010e-03 9.726127609610557556e-03 1.657132240772546394e-06
9.081632653061223470e-01 9.568817333939579409e-03 9.577997028827667236e-03 9.179694888087827631e-06
9.183673469387754196e-01 9.375179375087448058e-03 9.391020983457565308e-03 1.584160837011724943e-05
9.285714285714284921e-01 9.139673746873595156e-03 9.156391024589538574e-03 1.671727771594341827e-05
9.387755102040815647e-01 8.890141981940283267e-03 8.901620283722877502e-03 1.147830178259423572e-05
9.489795918367346372e-01 8.689066162084719408e-03 8.687730878591537476e-03 -1.335283493181932402e-06
9.591836734693877098e-01 8.619972515609832658e-03 8.603792637586593628e-03 -1.617987802323903046e-05
9.693877551020407823e-01 8.759323611409608121e-03 8.737089112401008606e-03 -2.223449900859951478e-05
9.795918367346938549e-01 9.144010362874061687e-03 9.127641096711158752e-03 -1.636926616290293457e-05
9.897959183673468164e-01 9.748985744722913488e-03 9.746374562382698059e-03 -2.611182340215428832e-06
1.000000000000000000e+00 1.048690176055227900e-02 1.050472259521484375e-02 1.782083466256474680e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index18_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 8.980529293249765732e-03 8.981099352240562439e-03 5.700589907967068548e-07
1.020408163265306041e-02 8.966835088990772473e-03 8.967252448201179504e-03 4.173592104070311670e-07
2.040816326530612082e-02 8.960845941593215125e-03 8.963080123066902161e-03 2.234181473687035790e-06
3.061224489795918297e-02 8.960745871361589648e-03 8.959591388702392578e-03 -1.154482659197070271e-06
4.081632653061224164e-02 8.963654690883098713e-03 8.959451690316200256e-03 -4.203000566898457135e-06
5.102040816326530032e-02 8.968774795689407262e-03 8.967719972133636475e-03 -1.054823555770786903e-06
6.122448979591836593e-02 8.976601873065325615e-03 8.972529321908950806e-03 -4.072551156374809578e-06
7.142857142857142461e-02 8.987021247777372823e-03 8.987599983811378479e-03 5.787360340056557639e-07
8.163265306122448328e-02 8.998535728975251904e-03 8.996507152915000916e-03 -2.028576060250988911e-06
9.183673469387754196e-02 9.009042458956957600e-03 9.009499102830886841e-03 4.566438739292411064e-07
1.020408163265306006e-01 9.017018178555118516e-03 9.019240736961364746e-03 2.222558406246230578e-06
1.122448979591836593e-01 9.021847884827689790e-03 9.023478254675865173e-03 1.630369848175383662e-06
1.224489795918367319e-01 9.023126280254280956e-03 9.027088060975074768e-03 3.961780720793811605e-06
1.326530612244897767e-01 9.019846496963142279e-03 9.018890559673309326e-03 -9.559372898329532298e-07
1.428571428571428492e-01 9.010442565023582193e-03 9.010167792439460754e-03 -2.747725841214382347e-07
1.530612244897958940e-01 8.993738931336609649e-03 8.990468457341194153e-03 -3.270473995415495994e-06
1.632653061224489666e-01 8.969946921906753537e-03 8.967982605099678040e-03 -1.964316807075497384e-06
1.734693877551020391e-01 8.940809814101679381e-03 8.941546082496643066e-03 7.362683949636850134e-07
1.836734693877550839e-01 8.908813864052414488e-03 8.908877149224281311e-03 6.328517186682258711e-08
1.938775510204081565e-01 8.876226010297923186e-03 8.879488334059715271e-03 3.262323761792085275e-06
2.040816326530612013e-01 8.844791316835399347e-03 8.846260607242584229e-03 1.469290407184881131e-06
2.142857142857142738e-01 8.816202447834951827e-03 8.819760754704475403e-03 3.558306869523575333e-06
2.244897959183673186e-01 8.792670631353190908e-03 8.795114234089851379e-03 2.443602736660471786e-06
2.346938775510203912e-01 8.776838395535106752e-03 8.778590708971023560e-03 1.752313435916807993e-06
2.448979591836734637e-01 8.770942754096990035e-03 8.771689608693122864e-03 7.468545961328287852e-07
2.551020408163265363e-01 8.775900090722849045e-03 8.772583678364753723e-03 -3.316412358095321977e-06
2.653061224489795533e-01 8.791100792092321897e-03 8.788205683231353760e-03 -2.895108860968137465e-06
2.755102040816326259e-01 8.815059575250628471e-03 8.810907602310180664e-03 -4.151972940447806737e-06
2.857142857142856984e-01 8.846276788364351371e-03 8.845483884215354919e-03 -7.929041489964511191e-07
2.959183673469387710e-01 8.883476819297611918e-03 8.885677903890609741e-03 2.201084592997823441e-06
3.061224489795917880e-01 8.924987946834172375e-03 8.928274735808372498e-03 3.286788974200122171e-06
3.163265306122448606e-01 8.967866667926087387e-03 8.972764015197753906e-03 4.897347271666518953e-06
3.265306122448979331e-01 9.007680103847431202e-03 9.008849039673805237e-03 1.168935826374034592e-06
3.367346938775510057e-01 9.039357001911328335e-03 9.039970114827156067e-03 6.131129158277320856e-07
3.469387755102040782e-01 9.058647959074449599e-03 9.056720882654190063e-03 -1.927076420259535294e-06
3.571428571428570953e-01 9.063258072617735861e-03 9.060800075531005859e-03 -2.457997086730001612e-06
3.673469387755101678e-01 9.053016038046882152e-03 9.051851928234100342e-03 -1.164109812781810582e-06
3.775510204081632404e-01 9.029213451266112495e-03 9.027523919939994812e-03 -1.689531326117682530e-06
3.877551020408163129e-01 8.993798878111719519e-03 8.994018658995628357e-03 2.197808839088377653e-07
3.979591836734693300e-01 8.949012889672279536e-03 8.948814123868942261e-03 -1.987658033372752264e-07
4.081632653061224025e-01 8.897491030407463433e-03 8.898779749870300293e-03 1.288719462836859786e-06
4.183673469387754751e-01 8.842420444421350556e-03 8.843528106808662415e-03 1.107662387311858510e-06
4.285714285714285476e-01 8.787409588782657544e-03 8.788652718067169189e-03 1.243129284511645949e-06
4.387755102040816202e-01 8.736170432566508354e-03 8.737098425626754761e-03 9.279930602464070422e-07
4.489795918367346372e-01 8.692403932265412025e-03 8.691122755408287048e-03 -1.281176857124977086e-06
4.591836734693877098e-01 8.660073160638760009e-03 8.659366518259048462e-03 -7.066423797115473082e-07
4.693877551020407823e-01 8.643722485929686630e-03 8.642343804240226746e-03 -1.378681689459884674e-06
4.795918367346938549e-01 8.648201105875039096e-03 8.648455142974853516e-03 2.540370998144192427e-07
4.897959183673469274e-01 8.677456090529632460e-03 8.677912876009941101e-03 4.567854803086413007e-07
4.999999999999999445e-01 8.732795695427637145e-03 8.732970803976058960e-03 1.751085484218151134e-07
5.102040816326530726e-01 8.811576429894298762e-03 8.811879903078079224e-03 3.034731837804616195e-07
5.204081632653060341e-01 8.907134733358978290e-03 8.905978873372077942e-03 -1.155859986900348302e-06
5.306122448979591066e-01 9.010035233681950098e-03 9.010119363665580750e-03 8.412998363065138374e-08
5.408163265306121792e-01 9.109936533587582874e-03 9.110867977142333984e-03 9.314435547511101809e-07
5.510204081632652517e-01 9.197183037140906070e-03 9.199434891343116760e-03 2.251854202210690215e-06
5.612244897959183243e-01 9.263703725134049896e-03 9.266223758459091187e-03 2.520033325041290406e-06
5.714285714285713969e-01 9.303452958942588780e-03 9.303921833634376526e-03 4.688746917877462117e-07
5.816326530612244694e-01 9.312865081334199824e-03 9.311944246292114258e-03 -9.208350420855659912e-07
5.918367346938775420e-01 9.291441233555190055e-03 9.287679567933082581e-03 -3.761665622107474016e-06
6.020408163265306145e-01 9.242039551295025759e-03 9.237676858901977539e-03 -4.362692393048220318e-06
6.122448979591835760e-01 9.170286410681219649e-03 9.166266769170761108e-03 -4.019641510458540901e-06
6.224489795918366486e-01 9.083000956562330142e-03 9.080467745661735535e-03 -2.533210900594606851e-06
6.326530612244897211e-01 8.986287247291370461e-03 8.985493332147598267e-03 -7.939151437721947424e-07
6.428571428571427937e-01 8.884371773205406234e-03 8.884282782673835754e-03 -8.899053157047920326e-08
6.530612244897958663e-01 8.779966077712791223e-03 8.780905976891517639e-03 9.398991787264165954e-07
6.632653061224489388e-01 8.676080122081609655e-03 8.676150813698768616e-03 7.069161715896055131e-08
6.734693877551020114e-01 8.578358016966493652e-03 8.578035980463027954e-03 -3.220365034656974546e-07
6.836734693877550839e-01 8.496659193609552158e-03 8.494740352034568787e-03 -1.918841574983370935e-06
6.938775510204081565e-01 8.444890023890920527e-03 8.440345525741577148e-03 -4.544498149343378923e-06
7.040816326530611180e-01 8.438769437743800020e-03 8.433893322944641113e-03 -4.876114799158906554e-06
7.142857142857141906e-01 8.491959655512944585e-03 8.487317711114883423e-03 -4.641944398061162436e-06
7.244897959183672631e-01 8.611599155792412988e-03 8.609596639871597290e-03 -2.002515920815697847e-06
7.346938775510203357e-01 8.794633187667488805e-03 8.794885128736495972e-03 2.519410690071666181e-07
7.448979591836734082e-01 9.026323490464317756e-03 9.029295295476913452e-03 2.971805012595696294e-06
7.551020408163264808e-01 9.281794585477270293e-03 9.285273030400276184e-03 3.478444923005891143e-06
7.653061224489795533e-01 9.530475075734264404e-03 9.532818570733070374e-03 2.343494998805970009e-06
7.755102040816326259e-01 9.742193310376437779e-03 9.744636714458465576e-03 2.443404082027797464e-06
7.857142857142856984e-01 9.893070761354838885e-03 9.895114228129386902e-03 2.043466774548016729e-06
7.959183673469386600e-01 9.969596117507594640e-03 9.972825646400451660e-03 3.229528892857019828e-06
8.061224489795917325e-01 9.970161779739326879e-03 9.972333908081054688e-03 2.172128341727808110e-06
8.163265306122448051e-01 9.904231722445186459e-03 9.903002530336380005e-03 -1.229192108806453909e-06
8.265306122448978776e-01 9.789605960038180732e-03 9.784420952200889587e-03 -5.185007837291144561e-06
8.367346938775509502e-01 9.648026059375012370e-03 9.639561176300048828e-03 -8.464883074963541754e-06
8.469387755102040227e-01 9.499340358146713889e-03 9.491555392742156982e-03 -7.784965404556906665e-06
8.571428571428570953e-01 9.355261379279448258e-03 9.351899847388267517e-03 -3.361531891180741249e-06
8.673469387755101678e-01 9.215150137429045651e-03 9.218055754899978638e-03 2.905617470932986279e-06
8.775510204081632404e-01 9.066982095608506695e-03 9.074836969375610352e-03 7.854873767103656701e-06
8.877551020408162019e-01 8.895307940582911771e-03 8.904227986931800842e-03 8.920046348889071330e-06
8.979591836734692745e-01 8.694479282115041147e-03 8.701389655470848083e-03 6.910373355806936901e-06
9.081632653061223470e-01 8.481399879534376463e-03 8.481679484248161316e-03 2.796047137848534092e-07
9.183673469387754196e-01 8.300358523487361834e-03 8.290506899356842041e-03 -9.851624130519792688e-06
9.285714285714284921e-01 8.214980145187881014e-03 8.195037022233009338e-03 -1.994312295487167541e-05
9.387755102040815647e-01 8.288351939751617894e-03 8.265377953648567200e-03 -2.297398610305069477e-05
9.489795918367346372e-01 8.558788280381195157e-03 8.543979376554489136e-03 -1.480890382670602134e-05
9.591836734693877098e-01 9.021702071510217386e-03 9.020345285534858704e-03 -1.356785975358681950e-06
9.693877551020407823e-01 9.625720110897191539e-03 9.634661488234996796e-03 8.941377337805256342e-06
9.795918367346938549e-01 1.028477176923494121e-02 1.029755361378192902e-02 1.278184454698780281e-05
9.897959183673468164e-01 1.090100771137210954e-02 1.092223264276981354e-02 2.122493139770399717e-05
1.000000000000000000e+00 1.138965633247476621e-02 1.143458858132362366e-02 4.493224884885745063e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index19_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.066088833578384375e-02 1.066052354872226715e-02 -3.647870615765963498e-07
1.020408163265306041e-02 1.066383246199868046e-02 1.066206581890583038e-02 -1.766643092850073149e-06
2.040816326530612082e-02 1.065992129895958380e-02 1.066238433122634888e-02 2.463032266765072253e-06
3.061224489795918297e-02 1.066048975462285768e-02 1.066353172063827515e-02 3.041966015417466029e-06
4.081632653061224164e-02 1.066296877285239850e-02 1.066152937710285187e-02 -1.439395749546629188e-06
5.102040816326530032e-02 1.066259985160456294e-02 1.066126115620136261e-02 -1.338695403200335088e-06
6.122448979591836593e-02 1.065835964233488933e-02 1.065737940371036530e-02 -9.802386245240379825e-07
7.142857142857142461e-02 1.065279049497495564e-02 1.065380685031414032e-02 1.016355339184676909e-06
8.163265306122448328e-02 1.064862513253135232e-02 1.064979471266269684e-02 1.169580131344521989e-06
9.183673469387754196e-02 1.064612465280928913e-02 1.064418163150548935e-02 -1.943021303799780108e-06
1.020408163265306006e-01 1.064326584030290436e-02 1.064070314168930054e-02 -2.562698613603822673e-06
1.122448979591836593e-01 1.063801716299260514e-02 1.063493825495243073e-02 -3.078908040174410665e-06
1.224489795918367319e-01 1.063029157685043032e-02 1.063046604394912720e-02 1.744670986968815951e-07
1.326530612244897767e-01 1.062183426286772599e-02 1.062415726482868195e-02 2.323001960955958789e-06
1.428571428571428492e-01 1.061438151328564748e-02 1.061691716313362122e-02 2.535649847973733828e-06
1.530612244897958940e-01 1.060796663214384414e-02 1.060908287763595581e-02 1.116245492111672677e-06
1.632653061224489666e-01 1.060097285799575448e-02 1.059853937476873398e-02 -2.433483227020499795e-06
1.734693877551020391e-01 1.059183700353296190e-02 1.058935374021530151e-02 -2.483263317660383551e-06
1.836734693877550839e-01 1.058078528170555178e-02 1.057894714176654816e-02 -1.838139939003627377e-06
1.938775510204081565e-01 1.056997617178034518e-02 1.057101041078567505e-02 1.034239005329867789e-06
2.040816326530612013e-01 1.056187691354717323e-02 1.056361012160778046e-02 1.733208060607227541e-06
2.142857142857142738e-01 1.055727488087621069e-02 1.055835932493209839e-02 1.084444055887701097e-06
2.244897959183673186e-01 1.055463096960885735e-02 1.055460236966609955e-02 -2.859994275780652906e-08
2.346938775510203912e-01 1.055129093485272437e-02 1.054986938834190369e-02 -1.421546510820687059e-06
2.448979591836734637e-01 1.054547520558679966e-02 1.054601185023784637e-02 5.366446510467193232e-07
2.551020408163265363e-01 1.053737668421516477e-02 1.053930446505546570e-02 1.927780840300929999e-06
2.653061224489795533e-01 1.052858249147864758e-02 1.053140684962272644e-02 2.824358144078858990e-06
2.755102040816326259e-01 1.052054877964241249e-02 1.052244566380977631e-02 1.896884167363818707e-06
2.857142857142856984e-01 1.051361967832716363e-02 1.051248330622911453e-02 -1.136372098049093227e-06
2.959183673469387710e-01 1.050743523364999071e-02 1.050505414605140686e-02 -2.381087598583853104e-06
3.061224489795917880e-01 1.050215997635630186e-02 1.050006225705146790e-02 -2.097719304833961518e-06
3.163265306122448606e-01 1.049912030536240617e-02 1.049950346350669861e-02 3.831581442924336667e-07
3.265306122448979331e-01 1.049996976887077049e-02 1.050152443349361420e-02 1.554664622843704436e-06
3.367346938775510057e-01 1.050493850694263556e-02 1.050690747797489166e-02 1.968971032256100484e-06
3.469387755102040782e-01 1.051174345752068848e-02 1.051230169832706451e-02 5.582408063760369021e-07
3.571428571428570953e-01 1.051636145598686123e-02 1.051459647715091705e-02 -1.764978835944175373e-06
3.673469387755101678e-01 1.051536413701277886e-02 1.051396876573562622e-02 -1.395371277152640532e-06
3.775510204081632404e-01 1.050817293358228752e-02 1.050765626132488251e-02 -5.166722574050097716e-07
3.877551020408163129e-01 1.049758521315280468e-02 1.049926504492759705e-02 1.679831774792361898e-06
3.979591836734693300e-01 1.048825554534065993e-02 1.048998720943927765e-02 1.731664098617718972e-06
4.081632653061224025e-01 1.048433257719400512e-02 1.048468239605426788e-02 3.498188602627655408e-07
4.183673469387754751e-01 1.048787460803162278e-02 1.048679836094379425e-02 -1.076247087828524629e-06
4.285714285714285476e-01 1.049873603088066071e-02 1.049674674868583679e-02 -1.989282194823915884e-06
4.387755102040816202e-01 1.051528972421208151e-02 1.051520090550184250e-02 -8.881871023901088957e-08
4.489795918367346372e-01 1.053488464597104012e-02 1.053611375391483307e-02 1.229107943792953628e-06
4.591836734693877098e-01 1.055370646196380352e-02 1.055552437901496887e-02 1.817917051165351960e-06
4.693877551020407823e-01 1.056685209559600665e-02 1.056782621890306473e-02 9.741233070580807007e-07
4.795918367346938549e-01 1.056967817251302372e-02 1.056773960590362549e-02 -1.938566609398229001e-06
4.897959183673469274e-01 1.056040446600496098e-02 1.055808737874031067e-02 -2.317087264650311007e-06
4.999999999999999445e-01 1.054243989378914406e-02 1.054050587117671967e-02 -1.934022612424396437e-06
5.102040816326530726e-01 1.052441280844611943e-02 1.052487269043922424e-02 4.598819931048159226e-07
5.204081632653060341e-01 1.051710861558289092e-02 1.051829475909471512e-02 1.186143511824194752e-06
5.306122448979591066e-01 1.052863629225033772e-02 1.052914373576641083e-02 5.074435160731111116e-07
5.408163265306121792e-01 1.056049017754536953e-02 1.055886223912239075e-02 -1.627938422978786326e-06
5.510204081632652517e-01 1.060665124903733061e-02 1.060350053012371063e-02 -3.150718913619982020e-06
5.612244897959183243e-01 1.065592787022221107e-02 1.065413281321525574e-02 -1.795057006955327883e-06
5.714285714285713969e-01 1.069595039177884815e-02 1.069626491516828537e-02 3.145233894372156946e-07
5.816326530612244694e-01 1.071691034279457708e-02 1.071947626769542694e-02 2.565924900849864132e-06
5.918367346938775420e-01 1.071416761952722480e-02 1.071613654494285583e-02 1.968925415631039844e-06
6.020408163265306145e-01 1.068992422728854384e-02 1.069000922143459320e-02 8.499414604935806583e-08
6.122448979591835760e-01 1.065410787661835550e-02 1.065247226506471634e-02 -1.635611553639157445e-06
6.224489795918366486e-01 1.062360573283414530e-02 1.062104851007461548e-02 -2.557222759529825806e-06
6.326530612244897211e-01 1.061845535279113198e-02 1.061840821057558060e-02 -4.714221555138231601e-08
6.428571428571427937e-01 1.065477009042043073e-02 1.065749675035476685e-02 2.726659934336114754e-06
6.530612244897958663e-01 1.073669313568994046e-02 1.074042171239852905e-02 3.728576708588587918e-06
6.632653061224489388e-01 1.085159752648917966e-02 1.085381396114826202e-02 2.216434659082361369e-06
6.734693877551020114e-01 1.097213114443023468e-02 1.097110472619533539e-02 -1.026418234899295623e-06
6.836734693877550839e-01 1.106540095738639019e-02 1.106306165456771851e-02 -2.339302818671687434e-06
6.938775510204081565e-01 1.110563208601690610e-02 1.110590621829032898e-02 2.741322734228779368e-07
7.040816326530611180e-01 1.108471296514061850e-02 1.108959689736366272e-02 4.883932223044215593e-06
7.142857142857141906e-01 1.101633039956726595e-02 1.102244108915328979e-02 6.110689586023843045e-06
7.244897959183672631e-01 1.093268478350947412e-02 1.093489490449428558e-02 2.210120984811464462e-06
7.346938775510203357e-01 1.087560716323771569e-02 1.087015308439731598e-02 -5.454078840399709249e-06
7.448979591836734082e-01 1.088478525120187279e-02 1.087647676467895508e-02 -8.308486522917712946e-06
7.551020408163264808e-01 1.098536938312663983e-02 1.098240725696086884e-02 -2.962126165770989639e-06
7.653061224489795533e-01 1.117723898113670740e-02 1.118291541934013367e-02 5.676438203426267814e-06
7.755102040816326259e-01 1.142940571760804255e-02 1.143826916813850403e-02 8.863450530461475241e-06
7.857142857142856984e-01 1.168394497735616988e-02 1.168533600866794586e-02 1.391031311775980939e-06
7.959183673469386600e-01 1.187200338661341566e-02 1.186346076428890228e-02 -8.542622324513374221e-06
8.061224489795917325e-01 1.193902841967602046e-02 1.192978955805301666e-02 -9.238861623003802315e-06
8.163265306122448051e-01 1.186994956814743478e-02 1.187225431203842163e-02 2.304743890986851729e-06
8.265306122448978776e-01 1.170221584574206337e-02 1.171579025685787201e-02 1.357441111580863502e-05
8.367346938775509502e-01 1.151846436510218195e-02 1.152788102626800537e-02 9.416661165823417279e-06
8.469387755102040227e-01 1.141982846799302620e-02 1.141053624451160431e-02 -9.292223481421890696e-06
8.571428571428570953e-01 1.149016569636326229e-02 1.146849617362022400e-02 -2.166952274303829418e-05
8.673469387755101678e-01 1.176526881298572969e-02 1.175422780215740204e-02 -1.104101082832764646e-05
8.775510204081632404e-01 1.221781825173590477e-02 1.222999021410942078e-02 1.217196237351600430e-05
8.877551020408162019e-01 1.276170432677898280e-02 1.278145238757133484e-02 1.974806079235204292e-05
8.979591836734692745e-01 1.327338796185833364e-02 1.327548548579216003e-02 2.097523933826395126e-06
9.081632653061223470e-01 1.362549601811231977e-02 1.360563375055789948e-02 -1.986226755442029035e-05
9.183673469387754196e-01 1.372689436335881169e-02 1.370945386588573456e-02 -1.744049747307713227e-05
9.285714285714284921e-01 1.356065165768746000e-02 1.357209868729114532e-02 1.144702960368532141e-05
9.387755102040815647e-01 1.320648834921141906e-02 1.323850639164447784e-02 3.201804243305877984e-05
9.489795918367346372e-01 1.283245897213653938e-02 1.284457556903362274e-02 1.211659689708335930e-05
9.591836734693877098e-01 1.264803898441585299e-02 1.261696405708789825e-02 -3.107492732795473500e-05
9.693877551020407823e-01 1.282835936857975451e-02 1.279127039015293121e-02 -3.708897842682329360e-05
9.795918367346938549e-01 1.343879546299004378e-02 1.344732940196990967e-02 8.533938979865887675e-06
9.897959183673468164e-01 1.439689186783853041e-02 1.443279907107353210e-02 3.590720323500169731e-05
1.000000000000000000e+00 1.549559722547249815e-02 1.547415181994438171e-02 -2.144540552811644019e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index20_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.016840307951105346e-02 1.016825810074806213e-02 -1.449787629913268372e-07
1.020408163265306041e-02 1.017334755269388123e-02 1.016904599964618683e-02 -4.301553047694403609e-06
2.040816326530612082e-02 1.016539657392346446e-02 1.016964763402938843e-02 4.251060105923964993e-06
3.061224489795918297e-02 1.016260130804879681e-02 1.017044670879840851e-02 7.845400749611694535e-06
4.081632653061224164e-02 1.016579679852698537e-02 1.016719266772270203e-02 1.395869195716659128e-06
5.102040816326530032e-02 1.016864402700210293e-02 1.016631163656711578e-02 -2.332390434987147154e-06
6.122448979591836593e-02 1.016613455001812334e-02 1.016117259860038757e-02 -4.961951417735768755e-06
7.142857142857142461e-02 1.015848528829703043e-02 1.015735417604446411e-02 -1.131112252566318643e-06
8.163265306122448328e-02 1.014974476006551274e-02 1.015161722898483276e-02 1.872468919320025016e-06
9.183673469387754196e-02 1.014363372671879364e-02 1.014540903270244598e-02 1.775305983652344932e-06
1.020408163265306006e-01 1.014046058098001801e-02 1.014048885554075241e-02 2.827456073439815754e-08
1.122448979591836593e-01 1.013741793253124766e-02 1.013332698494195938e-02 -4.090947589288282393e-06
1.224489795918367319e-01 1.013151578759140768e-02 1.012868061661720276e-02 -2.835170974204923033e-06
1.326530612244897767e-01 1.012231748867846275e-02 1.012133620679378510e-02 -9.812818846776510950e-07
1.428571428571428492e-01 1.011210529676546607e-02 1.011406444013118744e-02 1.959143365721366381e-06
1.530612244897958940e-01 1.010353973727531537e-02 1.010618545114994049e-02 2.645713874625116313e-06
1.632653061224489666e-01 1.009710080716078213e-02 1.009573601186275482e-02 -1.364795298027313142e-06
1.734693877551020391e-01 1.009069772168178641e-02 1.008702814579010010e-02 -3.669575891686316371e-06
1.836734693877550839e-01 1.008179701941260518e-02 1.007601898163557053e-02 -5.778037777034658595e-06
1.938775510204081565e-01 1.007010203636227869e-02 1.006808597594499588e-02 -2.016060417282805606e-06
2.040816326530612013e-01 1.005828776058861722e-02 1.005993783473968506e-02 1.650074151067840167e-06
2.142857142857142738e-01 1.005001489289187450e-02 1.005394198000431061e-02 3.927087112436111749e-06
2.244897959183673186e-01 1.004687893076866394e-02 1.005073264241218567e-02 3.853711643521731678e-06
2.346938775510203912e-01 1.004693315181803825e-02 1.004621572792530060e-02 -7.174238927376563879e-07
2.448979591836734637e-01 1.004608932945981817e-02 1.004401128739118576e-02 -2.078042068632407480e-06
2.551020408163265363e-01 1.004123062957487482e-02 1.003877073526382446e-02 -2.459894311050356275e-06
2.653061224489795533e-01 1.003244061374453447e-02 1.003331132233142853e-02 8.707085868940589446e-07
2.755102040816326259e-01 1.002259053543411854e-02 1.002546586096286774e-02 2.875325528749195225e-06
2.857142857142856984e-01 1.001484457082324302e-02 1.001711841672658920e-02 2.273845903346186081e-06
2.959183673469387710e-01 1.001036306404483149e-02 1.001046784222126007e-02 1.047781764285798944e-07
3.061224489795917880e-01 1.000811517946958995e-02 1.000421121716499329e-02 -3.903962304596664268e-06
3.163265306122448606e-01 1.000666786730357825e-02 1.000348851084709167e-02 -3.179356456486578941e-06
3.265306122448979331e-01 1.000600673722145360e-02 1.000470481812953949e-02 -1.301919091914113813e-06
3.367346938775510057e-01 1.000751713914532597e-02 1.000950485467910767e-02 1.987715533781700405e-06
3.469387755102040782e-01 1.001210505621806870e-02 1.001546718180179596e-02 3.362125583727254563e-06
3.571428571428570953e-01 1.001832140761472340e-02 1.002053823322057724e-02 2.216825605853844916e-06
3.673469387755101678e-01 1.002249731847264930e-02 1.002286560833454132e-02 3.682898618920238398e-07
3.775510204081632404e-01 1.002113343736548562e-02 1.001930050551891327e-02 -1.832931846572349865e-06
3.877551020408163129e-01 1.001370609396750461e-02 1.001325994729995728e-02 -4.461466675473313437e-07
3.979591836734693300e-01 1.000355309492208765e-02 1.000422704964876175e-02 6.739547266741002796e-07
4.081632653061224025e-01 9.996048862836216103e-03 9.997557848691940308e-03 1.508985855724204184e-06
4.183673469387754751e-01 9.995490226893992414e-03 9.995754808187484741e-03 2.645812934923275073e-07
4.285714285714285476e-01 1.000303351920338139e-02 1.000094879418611526e-02 -2.084725017266128577e-06
4.387755102040816202e-01 1.001690749307377996e-02 1.001537963747978210e-02 -1.527855593997859418e-06
4.489795918367346372e-01 1.003409761148444171e-02 1.003397628664970398e-02 -1.213248347377293701e-07
4.591836734693877098e-01 1.005166344924061234e-02 1.005450822412967682e-02 2.844774889064483059e-06
4.693877551020407823e-01 1.006670605315256213e-02 1.007075980305671692e-02 4.053749904154788086e-06
4.795918367346938549e-01 1.007579356461994410e-02 1.007793843746185303e-02 2.144872841908923577e-06
4.897959183673469274e-01 1.007550614968914793e-02 1.007494330406188965e-02 -5.628456272582793574e-07
4.999999999999999445e-01 1.006469910390688817e-02 1.006184332072734833e-02 -2.855783179539841954e-06
5.102040816326530726e-01 1.004702737309890424e-02 1.004558615386486053e-02 -1.441219234043708552e-06
5.204081632653060341e-01 1.003124428012390490e-02 1.003224961459636688e-02 1.005334472461982820e-06
5.306122448979591066e-01 1.002800190773888572e-02 1.003103796392679214e-02 3.036056187906421844e-06
5.408163265306121792e-01 1.004453193085527891e-02 1.004685088992118835e-02 2.318959065909440009e-06
5.510204081632652517e-01 1.008046085337457702e-02 1.007981784641742706e-02 -6.430069571499580361e-07
5.612244897959183243e-01 1.012745450751988477e-02 1.012484356760978699e-02 -2.610939910097781480e-06
5.714285714285713969e-01 1.017280197345262621e-02 1.016969140619039536e-02 -3.110567262230856667e-06
5.816326530612244694e-01 1.020456985382149281e-02 1.020444370806217194e-02 -1.261457593208781258e-07
5.918367346938775420e-01 1.021552792778809837e-02 1.021768711507320404e-02 2.159187285105668153e-06
6.020408163265306145e-01 1.020470148444902088e-02 1.020781882107257843e-02 3.117336623557551145e-06
6.122448979591835760e-01 1.017733599723345643e-02 1.017865259200334549e-02 1.316594769889059546e-06
6.224489795918366486e-01 1.014440714378602067e-02 1.014288980513811111e-02 -1.517338647909552418e-06
6.326530612244897211e-01 1.012148283071465094e-02 1.011952944099903107e-02 -1.953389715619868738e-06
6.428571428571427937e-01 1.012550974330303499e-02 1.012475788593292236e-02 -7.518573701126296527e-07
6.530612244897958663e-01 1.016879596998511090e-02 1.017118059098720551e-02 2.384621002094605702e-06
6.632653061224489388e-01 1.025203190184996102e-02 1.025531813502311707e-02 3.286233173156044574e-06
6.734693877551020114e-01 1.036044634015477472e-02 1.036081090569496155e-02 3.645655401868230783e-07
6.836734693877550839e-01 1.046670975769869311e-02 1.046363823115825653e-02 -3.071526540436575470e-06
6.938775510204081565e-01 1.054064978712178531e-02 1.053657755255699158e-02 -4.072234564793733580e-06
7.040816326530611180e-01 1.056159264560727062e-02 1.056143641471862793e-02 -1.562308886426944099e-07
7.142857142857141906e-01 1.052736811843410329e-02 1.053228788077831268e-02 4.919762344209391292e-06
7.244897959183672631e-01 1.045600750028156944e-02 1.046275720000267029e-02 6.749699721100843597e-06
7.346938775510203357e-01 1.038022561374594283e-02 1.038281805813312531e-02 2.592444387182479826e-06
7.448979591836734082e-01 1.033777872280498833e-02 1.033262163400650024e-02 -5.157088798488085324e-06
7.551020408163264808e-01 1.036097906295359132e-02 1.035435497760772705e-02 -6.624085345864269558e-06
7.653061224489795533e-01 1.046709177112590400e-02 1.046594046056270599e-02 -1.151310563198004733e-06
7.755102040816326259e-01 1.065059956133569859e-02 1.065963413566350937e-02 9.034574327810782068e-06
7.857142857142856984e-01 1.087959644151218104e-02 1.089105568826198578e-02 1.145924674980473845e-05
7.959183673469386600e-01 1.110016470648373353e-02 1.110389083623886108e-02 3.726129755127552401e-06
8.061224489795917325e-01 1.125138202652708683e-02 1.124587096273899078e-02 -5.511063788096043359e-06
8.163265306122448051e-01 1.128840573883962452e-02 1.128164678812026978e-02 -6.758950719354742120e-06
8.265306122448978776e-01 1.120463928433344802e-02 1.120808906853199005e-02 3.449784198542027447e-06
8.367346938775509502e-01 1.104140243840256302e-02 1.105429977178573608e-02 1.289733338317305966e-05
8.469387755102040227e-01 1.087801933209615705e-02 1.088650152087211609e-02 8.482188775959034754e-06
8.571428571428570953e-01 1.080490140298429047e-02 1.079708337783813477e-02 -7.818025146155704874e-06
8.673469387755101678e-01 1.089091685754845461e-02 1.087367162108421326e-02 -1.724523646424135082e-05
8.775510204081632404e-01 1.115844218943840525e-02 1.115161925554275513e-02 -6.822933895650126757e-06
8.877551020408162019e-01 1.157433112665950774e-02 1.158760581165552139e-02 1.327468499601365537e-05
8.979591836734692745e-01 1.205731371258490260e-02 1.207776367664337158e-02 2.044996405846898069e-05
9.081632653061223470e-01 1.249776622277836563e-02 1.250172220170497894e-02 3.955978926613312741e-06
9.183673469387754196e-01 1.278590661408106170e-02 1.276690140366554260e-02 -1.900521041551909984e-05
9.285714285714284921e-01 1.284549382278347626e-02 1.282329112291336060e-02 -2.220269987011566637e-05
9.387755102040815647e-01 1.266725699771370853e-02 1.266669481992721558e-02 -5.621777864929511370e-07
9.489795918367346372e-01 1.232967717567357187e-02 1.235088519752025604e-02 2.120802184668417467e-05
9.591836734693877098e-01 1.199103711123210986e-02 1.200410723686218262e-02 1.307012563007275974e-05
9.693877551020407823e-01 1.184377598658870566e-02 1.182656176388263702e-02 -1.721422270606863536e-05
9.795918367346938549e-01 1.204104771417258135e-02 1.201136410236358643e-02 -2.968361180899492524e-05
9.897959183673468164e-01 1.262603575923707325e-02 1.261429861187934875e-02 -1.173714735772449225e-05
1.000000000000000000e+00 1.350158938946522010e-02 1.349821314215660095e-02 -3.376247308619143017e-06


==> plots/data/karman/trajectories/train_trajectory_D500_index21_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 9.263634401552778633e-03 9.265488013625144958e-03 1.853612072366325747e-06
1.020408163265306041e-02 9.267323105248057719e-03 9.262682870030403137e-03 -4.640235217654581357e-06
2.040816326530612082e-02 9.260999618336693273e-03 9.261194616556167603e-03 1.949982194743293817e-07
3.061224489795918297e-02 9.253259799370531363e-03 9.258994832634925842e-03 5.735033264394479025e-06
4.081632653061224164e-02 9.249007208401039543e-03 9.253079071640968323e-03 4.071863239928780187e-06
5.102040816326530032e-02 9.248818901559794498e-03 9.251372888684272766e-03 2.553987124478268589e-06
6.122448979591836593e-02 9.249466187443263626e-03 9.244231507182121277e-03 -5.234680261142349300e-06
7.142857142857142461e-02 9.246758047432586392e-03 9.241150692105293274e-03 -5.607355327293117586e-06
8.163265306122448328e-02 9.239007560960681154e-03 9.234962984919548035e-03 -4.044576041133118860e-06
9.183673469387754196e-02 9.228344212897442167e-03 9.229302406311035156e-03 9.581934135929892626e-07
1.020408163265306006e-01 9.218754141531122770e-03 9.223219007253646851e-03 4.464865722524080649e-06
1.122448979591836593e-01 9.212570059555688293e-03 9.214874356985092163e-03 2.304297429403870390e-06
1.224489795918367319e-01 9.208512101523069759e-03 9.208152070641517639e-03 -3.600308815521202632e-07
1.326530612244897767e-01 9.202999787361641065e-03 9.198017418384552002e-03 -4.982368977089063344e-06
1.428571428571428492e-01 9.193536023941342381e-03 9.190289303660392761e-03 -3.246720280949619286e-06
1.530612244897958940e-01 9.181126389082548689e-03 9.180607274174690247e-03 -5.191149078584422760e-07
1.632653061224489666e-01 9.169576883460383437e-03 9.171776473522186279e-03 2.199590061802841889e-06
1.734693877551020391e-01 9.162298697858103913e-03 9.165989235043525696e-03 3.690537185421782773e-06
1.836734693877550839e-01 9.159438058247617448e-03 9.158076718449592590e-03 -1.361339798024857606e-06
1.938775510204081565e-01 9.157814816116317119e-03 9.154571220278739929e-03 -3.243595837577190055e-06
2.040816326530612013e-01 9.153647458100070897e-03 9.148463606834411621e-03 -5.183851265659275565e-06
2.142857142857142738e-01 9.145631897237632701e-03 9.143717586994171143e-03 -1.914310243461558869e-06
2.244897959183673186e-01 9.135744907870040760e-03 9.138060733675956726e-03 2.315825805915966429e-06
2.346938775510203912e-01 9.127252541734704600e-03 9.130626916885375977e-03 3.374375150671377055e-06
2.448979591836734637e-01 9.121866798717981686e-03 9.125091135501861572e-03 3.224336783879885870e-06
2.551020408163265363e-01 9.118616588160231851e-03 9.116876870393753052e-03 -1.739717766478798833e-06
2.653061224489795533e-01 9.115307976265626944e-03 9.113181382417678833e-03 -2.126593847948110572e-06
2.755102040816326259e-01 9.111051875204030995e-03 9.109726175665855408e-03 -1.325699538175587056e-06
2.857142857142856984e-01 9.107414004299775254e-03 9.109990671277046204e-03 2.576666977270949954e-06
2.959183673469387710e-01 9.107072733833068007e-03 9.112419560551643372e-03 5.346826718575364845e-06
3.061224489795917880e-01 9.111186512134447982e-03 9.115044027566909790e-03 3.857515432461808280e-06
3.163265306122448606e-01 9.117862774566307810e-03 9.120155125856399536e-03 2.292351290091726446e-06
3.265306122448979331e-01 9.123149687332564664e-03 9.121194481849670410e-03 -1.955205482894253888e-06
3.367346938775510057e-01 9.123767679527300389e-03 9.121712297201156616e-03 -2.055382326143773142e-06
3.469387755102040782e-01 9.119344721413048804e-03 9.118331596255302429e-03 -1.013125157746375127e-06
3.571428571428570953e-01 9.112448711156132669e-03 9.113157168030738831e-03 7.084568746061614686e-07
3.673469387755101678e-01 9.106640705887528164e-03 9.108457714319229126e-03 1.817008431700961602e-06
3.775510204081632404e-01 9.104325062388757273e-03 9.103985503315925598e-03 -3.395590728316744134e-07
3.877551020408163129e-01 9.106029368624844050e-03 9.105216711759567261e-03 -8.126568652767895973e-07
3.979591836734693300e-01 9.111208023000355941e-03 9.109817445278167725e-03 -1.390577722188215959e-06
4.081632653061224025e-01 9.119271127754796299e-03 9.119821712374687195e-03 5.505846198908953548e-07
4.183673469387754751e-01 9.129587650762167883e-03 9.131489321589469910e-03 1.901670827302026634e-06
4.285714285714285476e-01 9.140549217380273053e-03 9.141590446233749390e-03 1.041228853476336424e-06
4.387755102040816202e-01 9.149017196468028218e-03 9.149529039859771729e-03 5.118433917435105673e-07
4.489795918367346372e-01 9.151338165101500360e-03 9.149564430117607117e-03 -1.773734983893243689e-06
4.591836734693877098e-01 9.145665949345634094e-03 9.144287556409835815e-03 -1.378392935798278263e-06
4.693877551020407823e-01 9.133914122492042473e-03 9.133523330092430115e-03 -3.907923996123580102e-07
4.795918367346938549e-01 9.121638709079673071e-03 9.123627096414566040e-03 1.988387334892968705e-06
4.897959183673469274e-01 9.115621025737121602e-03 9.118478745222091675e-03 2.857719484970072665e-06
4.999999999999999445e-01 9.120638307260960087e-03 9.121950715780258179e-03 1.312408519298091658e-06
5.102040816326530726e-01 9.137422726050510591e-03 9.136751294136047363e-03 -6.714319144632274750e-07
5.204081632653060341e-01 9.162767168919064981e-03 9.161055088043212891e-03 -1.712080875852090012e-06
5.306122448979591066e-01 9.191152907626176649e-03 9.190751239657402039e-03 -4.016679687746105287e-07
5.408163265306121792e-01 9.216537485510656325e-03 9.217800572514533997e-03 1.263087003877672032e-06
5.510204081632652517e-01 9.233525066674361584e-03 9.235462173819541931e-03 1.937107145180347323e-06
5.612244897959183243e-01 9.238234446436869793e-03 9.239379316568374634e-03 1.144870131504840960e-06
5.714285714285713969e-01 9.229545165935538337e-03 9.228138253092765808e-03 -1.406912842772528593e-06
5.816326530612244694e-01 9.210621715933004286e-03 9.207896888256072998e-03 -2.724827676931287912e-06
5.918367346938775420e-01 9.189515839082508866e-03 9.186157956719398499e-03 -3.357882363110367696e-06
6.020408163265306145e-01 9.177496447071515490e-03 9.175110608339309692e-03 -2.385838732205797230e-06
6.122448979591835760e-01 9.185006603242028278e-03 9.183963760733604431e-03 -1.042842508423846848e-06
6.224489795918366486e-01 9.216919951580901382e-03 9.216198697686195374e-03 -7.212538947060087580e-07
6.326530612244897211e-01 9.269601337758441584e-03 9.269636124372482300e-03 3.478661404071603513e-08
6.428571428571427937e-01 9.331429124240519374e-03 9.331690147519111633e-03 2.610232785922594889e-07
6.530612244897958663e-01 9.386551123654362713e-03 9.387452155351638794e-03 9.010316972760806786e-07
6.632653061224489388e-01 9.420141008557068180e-03 9.422013536095619202e-03 1.872527538551022053e-06
6.734693877551020114e-01 9.423218616348941201e-03 9.425317868590354919e-03 2.099252241413718245e-06
6.836734693877550839e-01 9.395884057320641469e-03 9.397054091095924377e-03 1.170033775282908195e-06
6.938775510204081565e-01 9.348528730408263432e-03 9.348124265670776367e-03 -4.044647374870646850e-07
7.040816326530611180e-01 9.300596155342333998e-03 9.300347417593002319e-03 -2.487377493316789145e-07
7.142857142857141906e-01 9.276254437538898612e-03 9.277408942580223083e-03 1.154505041324471737e-06
7.244897959183672631e-01 9.296958220199411788e-03 9.301017969846725464e-03 4.059749647313676268e-06
7.346938775510203357e-01 9.372665407379535130e-03 9.378667920827865601e-03 6.002513448330470958e-06
7.448979591836734082e-01 9.495369804968602223e-03 9.501479566097259521e-03 6.109761128657298368e-06
7.551020408163264808e-01 9.638838540891588730e-03 9.642221033573150635e-03 3.382492681561904968e-06
7.653061224489795533e-01 9.766109550825862601e-03 9.766171686351299286e-03 6.213552543668510175e-08
7.755102040816326259e-01 9.842452514915589132e-03 9.842172265052795410e-03 -2.802498627937216602e-07
7.857142857142856984e-01 9.848535784079827382e-03 9.850666858255863190e-03 2.131074176035807621e-06
7.959183673469386600e-01 9.788410754828497443e-03 9.792597033083438873e-03 4.186278254941430688e-06
8.061224489795917325e-01 9.689546138858529112e-03 9.691609069705009460e-03 2.062930846480348634e-06
8.163265306122448051e-01 9.595552256482908077e-03 9.590042755007743835e-03 -5.509501475164241269e-06
8.265306122448978776e-01 9.554295221929198084e-03 9.543331339955329895e-03 -1.096388197386818919e-05
8.367346938775509502e-01 9.604277183853451166e-03 9.595733135938644409e-03 -8.544047914806757182e-06
8.469387755102040227e-01 9.761711702023712772e-03 9.765526279807090759e-03 3.814577783377987030e-06
8.571428571428570953e-01 1.001114384700428454e-02 1.002584770321846008e-02 1.470385621417553967e-05
8.673469387755101678e-01 1.030364008127413085e-02 1.031587645411491394e-02 1.223637284078309129e-05
8.775510204081632404e-01 1.056653522459854652e-02 1.056247390806674957e-02 -4.061316531796949070e-06
8.877551020408162019e-01 1.072544976476717642e-02 1.070592459291219711e-02 -1.952517185497930352e-05
8.979591836734692745e-01 1.073307344765522461e-02 1.071367971599102020e-02 -1.939373166420441108e-05
9.081632653061223470e-01 1.059336947411153133e-02 1.058975607156753540e-02 -3.613402543995933303e-06
9.183673469387754196e-01 1.036878985002021546e-02 1.037850324064493179e-02 9.713390624716336519e-06
9.285714285714284921e-01 1.016396316453218110e-02 1.016711629927158356e-02 3.153134739402457809e-06
9.387755102040815647e-01 1.008993102596795859e-02 1.007040403783321381e-02 -1.952698813474477990e-05
9.489795918367346372e-01 1.022277924530971653e-02 1.019045617431402206e-02 -3.232307099569446673e-05
9.591836734693877098e-01 1.057392392326135348e-02 1.055767200887203217e-02 -1.625191438932131749e-05
9.693877551020407823e-01 1.108444932978082560e-02 1.110087148845195770e-02 1.642215867113210048e-05
9.795918367346938549e-01 1.164547223132091774e-02 1.168240234255790710e-02 3.693011123698936027e-05
9.897959183673468164e-01 1.213591349118679080e-02 1.216101460158824921e-02 2.510111040145840411e-05
1.000000000000000000e+00 1.246301530481454083e-02 1.243795268237590790e-02 -2.506262243863292827e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index23_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 8.372489263904183548e-03 8.372761309146881104e-03 2.720452426975550342e-07
1.020408163265306041e-02 8.372392817061757864e-03 8.366821333765983582e-03 -5.571483295774282141e-06
2.040816326530612082e-02 8.362974609098839524e-03 8.364619687199592590e-03 1.645078100753066819e-06
3.061224489795918297e-02 8.354067189710708691e-03 8.359633386135101318e-03 5.566196424392627629e-06
4.081632653061224164e-02 8.348104736179754598e-03 8.352370932698249817e-03 4.266196518495218859e-06
5.102040816326530032e-02 8.343906336698804146e-03 8.348431438207626343e-03 4.525101508822196306e-06
6.122448979591836593e-02 8.339155648389121045e-03 8.338188752532005310e-03 -9.668958571157348914e-07
7.142857142857142461e-02 8.332334457481315251e-03 8.333195000886917114e-03 8.605434056018629319e-07
8.163265306122448328e-02 8.323741729101788445e-03 8.323624730110168457e-03 -1.169989916199876134e-07
9.183673469387754196e-02 8.315090174679689791e-03 8.316166698932647705e-03 1.076524252957913874e-06
1.020408163265306006e-01 8.307986810071731759e-03 8.309271186590194702e-03 1.284376518462942984e-06
1.122448979591836593e-01 8.302515490951688920e-03 8.299954235553741455e-03 -2.561255397947465040e-06
1.224489795918367319e-01 8.297137568860836476e-03 8.295198902487754822e-03 -1.938666373081654459e-06
1.326530612244897767e-01 8.290036277716673202e-03 8.285507559776306152e-03 -4.528717940367049666e-06
1.428571428571428492e-01 8.280753670967099661e-03 8.279902860522270203e-03 -8.508104448294584454e-07
1.530612244897958940e-01 8.270675281665893636e-03 8.271249011158943176e-03 5.737294930495406842e-07
1.632653061224489666e-01 8.261924359424650116e-03 8.263789117336273193e-03 1.864757911623077247e-06
1.734693877551020391e-01 8.255650307862846121e-03 8.257642388343811035e-03 1.992080480964913969e-06
1.836734693877550839e-01 8.251235711500756742e-03 8.249105885624885559e-03 -2.129825875871182994e-06
1.938775510204081565e-01 8.247095390565006845e-03 8.245376870036125183e-03 -1.718520528881661846e-06
2.040816326530612013e-01 8.242274668327671805e-03 8.239386603236198425e-03 -2.888065091473379642e-06
2.142857142857142738e-01 8.237328303369834820e-03 8.237114176154136658e-03 -2.141272156981621766e-07
2.244897959183673186e-01 8.233654886313189480e-03 8.233945816755294800e-03 2.909304421053193757e-07
2.346938775510203912e-01 8.231934009985354336e-03 8.231237530708312988e-03 -6.964792770413480438e-07
2.448979591836734637e-01 8.231190286165326886e-03 8.230589330196380615e-03 -6.009559689462706800e-07
2.551020408163265363e-01 8.229455851925186749e-03 8.225964382290840149e-03 -3.491469634346600071e-06
2.653061224489795533e-01 8.225513956922704539e-03 8.224919438362121582e-03 -5.945185605829572673e-07
2.755102040816326259e-01 8.220155516494936920e-03 8.219998329877853394e-03 -1.571866170835267695e-07
2.857142857142856984e-01 8.215756258329598438e-03 8.217671886086463928e-03 1.915627756865490028e-06
2.959183673469387710e-01 8.214464446521439062e-03 8.216112852096557617e-03 1.648405575118555566e-06
3.061224489795917880e-01 8.216534664991396314e-03 8.214402943849563599e-03 -2.131721141832715327e-06
3.163265306122448606e-01 8.220216969002406768e-03 8.216934278607368469e-03 -3.282690395038298514e-06
3.265306122448979331e-01 8.223230083585927885e-03 8.218191564083099365e-03 -5.038519502828520125e-06
3.367346938775510057e-01 8.224471808535915862e-03 8.222736418247222900e-03 -1.735390288692961747e-06
3.469387755102040782e-01 8.224490792930489597e-03 8.224781602621078491e-03 2.908096905888946093e-07
3.571428571428570953e-01 8.224446977600882031e-03 8.226808160543441772e-03 2.361182942559741926e-06
3.673469387755101678e-01 8.224687965222791941e-03 8.227450773119926453e-03 2.762807897134511581e-06
3.775510204081632404e-01 8.224370202692890194e-03 8.224731311202049255e-03 3.611085091590610086e-07
3.877551020408163129e-01 8.222500515511953212e-03 8.223267272114753723e-03 7.667566028005112777e-07
3.979591836734693300e-01 8.219372269710976606e-03 8.218461647629737854e-03 -9.106220812387516572e-07
4.081632653061224025e-01 8.216942639822949479e-03 8.217783644795417786e-03 8.410049724683066330e-07
4.183673469387754751e-01 8.217645718757530041e-03 8.218349888920783997e-03 7.041701632539559830e-07
4.285714285714285476e-01 8.222576543107273234e-03 8.222442120313644409e-03 -1.344227936288244774e-07
4.387755102040816202e-01 8.230576838047686666e-03 8.229762315750122070e-03 -8.145222975645960428e-07
4.489795918367346372e-01 8.238963862440985136e-03 8.237345144152641296e-03 -1.618718288343840017e-06
4.591836734693877098e-01 8.245218661225444529e-03 8.245883509516716003e-03 6.648482912714748228e-07
4.693877551020407823e-01 8.248210916454621136e-03 8.249882608652114868e-03 1.671692197493732102e-06
4.795918367346938549e-01 8.248130997649788521e-03 8.250892162322998047e-03 2.761164673209526299e-06
4.897959183673469274e-01 8.245599473242461869e-03 8.247232064604759216e-03 1.632591362297347581e-06
4.999999999999999445e-01 8.241146111989405137e-03 8.240239694714546204e-03 -9.064172748589338635e-07
5.102040816326530726e-01 8.235694365403188610e-03 8.234260603785514832e-03 -1.433761617673778854e-06
5.204081632653060341e-01 8.231421979529619792e-03 8.229428902268409729e-03 -1.993077261210063345e-06
5.306122448979591066e-01 8.231693876101049342e-03 8.232174441218376160e-03 4.805651173268171705e-07
5.408163265306121792e-01 8.239450262674023751e-03 8.240360766649246216e-03 9.105039752224652894e-07
5.510204081632652517e-01 8.254935846645420142e-03 8.255582302808761597e-03 6.464561633414550590e-07
5.612244897959183243e-01 8.274574189175241262e-03 8.273540064692497253e-03 -1.034124482744008811e-06
5.714285714285713969e-01 8.292172431739660080e-03 8.290095254778862000e-03 -2.077176960798080008e-06
5.816326530612244694e-01 8.301912241836462147e-03 8.302019909024238586e-03 1.076671877764390217e-07
5.918367346938775420e-01 8.301208480566854564e-03 8.303154259920120239e-03 1.945779353265675304e-06
6.020408163265306145e-01 8.291679834947732197e-03 8.296554908156394958e-03 4.875073208662761282e-06
6.122448979591835760e-01 8.277990105394631218e-03 8.282918483018875122e-03 4.928377624243904243e-06
6.224489795918366486e-01 8.265808892564601579e-03 8.268136531114578247e-03 2.327638549976668303e-06
6.326530612244897211e-01 8.260325447601656046e-03 8.260272443294525146e-03 -5.300430713089943069e-08
6.428571428571427937e-01 8.265636150805300356e-03 8.263565599918365479e-03 -2.070550886934877099e-06
6.530612244897958663e-01 8.284172194316721805e-03 8.283136412501335144e-03 -1.035781815386660476e-06
6.632653061224489388e-01 8.315402046160474264e-03 8.315438404679298401e-03 3.635851882413665415e-08
6.734693877551020114e-01 8.354325627589070241e-03 8.354611694812774658e-03 2.860672237044170618e-07
6.836734693877550839e-01 8.391436758775478594e-03 8.391223847866058350e-03 -2.129109094202441543e-07
6.938775510204081565e-01 8.415467642768254680e-03 8.414600044488906860e-03 -8.675982793478198563e-07
7.040816326530611180e-01 8.418303612109757222e-03 8.419461548328399658e-03 1.157936218642435788e-06
7.142857142857141906e-01 8.399484412916803644e-03 8.402975276112556458e-03 3.490863195752813564e-06
7.244897959183672631e-01 8.367466250986771784e-03 8.372845128178596497e-03 5.378877191824713022e-06
7.346938775510203357e-01 8.336703066317717806e-03 8.340142667293548584e-03 3.439600975830778284e-06
7.448979591836734082e-01 8.322186965249309815e-03 8.320728316903114319e-03 -1.458648346195495771e-06
7.551020408163264808e-01 8.334335875176689806e-03 8.327875286340713501e-03 -6.460588835976305289e-06
7.653061224489795533e-01 8.376207027744220213e-03 8.367948234081268311e-03 -8.258793662951902093e-06
7.755102040816326259e-01 8.443041887590124750e-03 8.438559249043464661e-03 -4.482638546660089318e-06
7.857142857142856984e-01 8.523042362053116425e-03 8.523678407073020935e-03 6.360450199045103448e-07
7.959183673469386600e-01 8.598922316375559594e-03 8.603589609265327454e-03 4.667292889767860053e-06
8.061224489795917325e-01 8.651122655793149624e-03 8.656257763504981995e-03 5.135107711832370692e-06
8.163265306122448051e-01 8.663671276940121402e-03 8.667878806591033936e-03 4.207529650912533725e-06
8.265306122448978776e-01 8.631699176866956466e-03 8.636368438601493835e-03 4.669261734537369368e-06
8.367346938775509502e-01 8.567005720103085600e-03 8.573781698942184448e-03 6.775978839098847906e-06
8.469387755102040227e-01 8.497390232238607316e-03 8.505249395966529846e-03 7.859163727922530152e-06
8.571428571428570953e-01 8.458114283576659634e-03 8.462708443403244019e-03 4.594159826584384709e-06
8.673469387755101678e-01 8.478451626922674927e-03 8.477406576275825500e-03 -1.045050646849426945e-06
8.775510204081632404e-01 8.569543870936106866e-03 8.564103394746780396e-03 -5.440476189326470813e-06
8.877551020408162019e-01 8.719218960142906955e-03 8.713811635971069336e-03 -5.407324171837618598e-06
8.979591836734692745e-01 8.895510333252764495e-03 8.894188329577445984e-03 -1.322003675318511595e-06
9.081632653061223470e-01 9.056384860746937923e-03 9.060539305210113525e-03 4.154444463175602231e-06
9.183673469387754196e-01 9.161595112184221790e-03 9.170869365334510803e-03 9.274253150289013536e-06
9.285714285714284921e-01 9.183876344475202375e-03 9.196098893880844116e-03 1.222254940564174164e-05
9.387755102040815647e-01 9.118441298979693133e-03 9.132055565714836121e-03 1.361426673514298802e-05
9.489795918367346372e-01 8.989345978554332331e-03 9.002640843391418457e-03 1.329486483708612610e-05
9.591836734693877098e-01 8.849086469017296286e-03 8.856642991304397583e-03 7.556522287101297142e-06
9.693877551020407823e-01 8.767027521446951743e-03 8.762629702687263489e-03 -4.397818759688254531e-06
9.795918367346938549e-01 8.806147795249314597e-03 8.786655962467193604e-03 -1.949183278212099357e-05
9.897959183673468164e-01 8.995424032270337572e-03 8.962638676166534424e-03 -3.278535610380314824e-05
1.000000000000000000e+00 9.311643769637167889e-03 9.270373731851577759e-03 -4.127003778559013014e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index24_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 7.924812753223760969e-03 7.924336940050125122e-03 -4.758131736358472974e-07
1.020408163265306041e-02 7.916229199811466305e-03 7.916476577520370483e-03 2.473777089041784283e-07
2.040816326530612082e-02 7.910655450633291910e-03 7.913220673799514771e-03 2.565223166222860285e-06
3.061224489795918297e-02 7.905549124630574520e-03 7.906538434326648712e-03 9.893096960741920576e-07
4.081632653061224164e-02 7.899447460003186997e-03 7.898531854152679443e-03 -9.156058505075531651e-07
5.102040816326530032e-02 7.893111460833875798e-03 7.895005866885185242e-03 1.894406051309444061e-06
6.122448979591836593e-02 7.887325381769515892e-03 7.884373888373374939e-03 -2.951493396140952852e-06
7.142857142857142461e-02 7.881428048738835235e-03 7.880911231040954590e-03 -5.168176978806449107e-07
8.163265306122448328e-02 7.874086512542323446e-03 7.871322333812713623e-03 -2.764178729609823026e-06
9.183673469387754196e-02 7.865041826863561694e-03 7.865132763981819153e-03 9.093711825745864896e-08
1.020408163265306006e-01 7.855713110519420284e-03 7.857955992221832275e-03 2.242881702411991807e-06
1.122448979591836593e-01 7.847957484009793205e-03 7.848465815186500549e-03 5.083311767073439569e-07
1.224489795918367319e-01 7.842265942826293773e-03 7.843375205993652344e-03 1.109263167358570668e-06
1.326530612244897767e-01 7.837244565641582339e-03 7.832832634449005127e-03 -4.411931192577212002e-06
1.428571428571428492e-01 7.830932218964576155e-03 7.827255874872207642e-03 -3.676344092368513672e-06
1.530612244897958940e-01 7.822697350029042193e-03 7.819052785634994507e-03 -3.644564394047686284e-06
1.632653061224489666e-01 7.813903031887094175e-03 7.813442498445510864e-03 -4.605334415833106654e-07
1.734693877551020391e-01 7.806720610189808035e-03 7.809171453118324280e-03 2.450842928516244745e-06
1.836734693877550839e-01 7.802224856549144945e-03 7.802968844771385193e-03 7.439882222402480205e-07
1.938775510204081565e-01 7.799546050185428812e-03 7.802108768373727798e-03 2.562718188298986066e-06
2.040816326530612013e-01 7.796815211931876904e-03 7.796410471200942993e-03 -4.047407309339112746e-07
2.142857142857142738e-01 7.792943558823978503e-03 7.794604636728763580e-03 1.661077904785077108e-06
2.244897959183673186e-01 7.788536788824996192e-03 7.790098898112773895e-03 1.562109287777703470e-06
2.346938775510203912e-01 7.785127952668526724e-03 7.785800378769636154e-03 6.724261011094301299e-07
2.448979591836734637e-01 7.783544344827385275e-03 7.783570326864719391e-03 2.598203733411574845e-08
2.551020408163265363e-01 7.783042252111793680e-03 7.778810337185859680e-03 -4.231914925933999427e-06
2.653061224489795533e-01 7.782080863358455287e-03 7.779130712151527405e-03 -2.950151206927882630e-06
2.755102040816326259e-01 7.779999483804748983e-03 7.777697872370481491e-03 -2.301611434267492040e-06
2.857142857142856984e-01 7.777942494575294276e-03 7.779940962791442871e-03 1.998468216148595322e-06
2.959183673469387710e-01 7.778028548127889630e-03 7.782353553920984268e-03 4.325005793094638396e-06
3.061224489795917880e-01 7.781394954588932711e-03 7.784503977745771408e-03 3.109023156838697233e-06
3.163265306122448606e-01 7.786852933059318534e-03 7.788314484059810638e-03 1.461551000492104790e-06
3.265306122448979331e-01 7.791431280959149747e-03 7.787678856402635574e-03 -3.752424556514172282e-06
3.367346938775510057e-01 7.792460790602255723e-03 7.789108902215957642e-03 -3.351888386298081113e-06
3.469387755102040782e-01 7.789514235964521346e-03 7.786383386701345444e-03 -3.130849263175902730e-06
3.571428571428570953e-01 7.784649546511008579e-03 7.783995009958744049e-03 -6.545365522645299472e-07
3.673469387755101678e-01 7.780856401690539395e-03 7.782036904245615005e-03 1.180502555075610416e-06
3.775510204081632404e-01 7.780065006431498634e-03 7.780297193676233292e-03 2.321872447346579049e-07
3.877551020408163129e-01 7.782278151918130965e-03 7.782911881804466248e-03 6.337298863352824885e-07
3.979591836734693300e-01 7.786250693654811310e-03 7.786042988300323486e-03 -2.077053544878235125e-07
4.081632653061224025e-01 7.790777444660883233e-03 7.792062591761350632e-03 1.285147100467398662e-06
4.183673469387754751e-01 7.795301027735227449e-03 7.797268684953451157e-03 1.967657218223707594e-06
4.285714285714285476e-01 7.799443206511615621e-03 7.801243104040622711e-03 1.799897529007089825e-06
4.387755102040816202e-01 7.802253666068064732e-03 7.803598884493112564e-03 1.345218425047832456e-06
4.489795918367346372e-01 7.802279845157613671e-03 7.800783030688762665e-03 -1.496814468851005719e-06
4.591836734693877098e-01 7.798698768324889563e-03 7.797689177095890045e-03 -1.009591228999517920e-06
4.693877551020407823e-01 7.792571184588874440e-03 7.791163865476846695e-03 -1.407319112027745345e-06
4.795918367346938549e-01 7.786948571380863764e-03 7.787229027599096298e-03 2.804562182325345820e-07
4.897959183673469274e-01 7.785449192182746121e-03 7.786247879266738892e-03 7.986870839927703858e-07
4.999999999999999445e-01 7.790231856916522007e-03 7.789998315274715424e-03 -2.335416418065838773e-07
5.102040816326530726e-01 7.800835630216293969e-03 7.800358813256025314e-03 -4.768169602686542219e-07
5.204081632653060341e-01 7.814633875590301301e-03 7.813075557351112366e-03 -1.558318239188935528e-06
5.306122448979591066e-01 7.828344782053438602e-03 7.829416543245315552e-03 1.071761191876949293e-06
5.408163265306121792e-01 7.839336483488446028e-03 7.841256447136402130e-03 1.919963647956102193e-06
5.510204081632652517e-01 7.845948828397697819e-03 7.847819477319717407e-03 1.870648922019588212e-06
5.612244897959183243e-01 7.847174322692766768e-03 7.847337052226066589e-03 1.627295332998213162e-07
5.714285714285713969e-01 7.842658598280937560e-03 7.839111611247062683e-03 -3.546987033874876571e-06
5.816326530612244694e-01 7.833475230677792306e-03 7.828832603991031647e-03 -4.642626686760659149e-06
5.918367346938775420e-01 7.823006779191909316e-03 7.817571982741355896e-03 -5.434796450553419644e-06
6.020408163265306145e-01 7.816682601315665807e-03 7.814066484570503235e-03 -2.616116745162572199e-06
6.122448979591835760e-01 7.819982061771865028e-03 7.820248603820800781e-03 2.665420489357528400e-07
6.224489795918366486e-01 7.835544160195813054e-03 7.837798446416854858e-03 2.254286221041804095e-06
6.326530612244897211e-01 7.861188605998707668e-03 7.864624261856079102e-03 3.435655857371433530e-06
6.428571428571427937e-01 7.890255092360385497e-03 7.892752066254615784e-03 2.496973894230286595e-06
6.530612244897958663e-01 7.914183973399283034e-03 7.916718721389770508e-03 2.534747990487473679e-06
6.632653061224489388e-01 7.925892229520555693e-03 7.927222177386283875e-03 1.329947865728181577e-06
6.734693877551020114e-01 7.922281602859838207e-03 7.923658937215805054e-03 1.377334355966847168e-06
6.836734693877550839e-01 7.905123819902423743e-03 7.905041798949241638e-03 -8.202095318210478325e-08
6.938775510204081565e-01 7.880621801259200462e-03 7.878618314862251282e-03 -2.003486396949180626e-06
7.040816326530611180e-01 7.858212486075988323e-03 7.855843752622604370e-03 -2.368733453383953247e-06
7.142857142857141906e-01 7.848673817910344075e-03 7.847450673580169678e-03 -1.223144330174397165e-06
7.244897959183672631e-01 7.861220239943487315e-03 7.862986996769905090e-03 1.766756826417775761e-06
7.346938775510203357e-01 7.899804311955922753e-03 7.904808968305587769e-03 5.004656349665015380e-06
7.448979591836734082e-01 7.960041669287699212e-03 7.965475320816040039e-03 5.433651528340827097e-06
7.551020408163264808e-01 8.028857704489791511e-03 8.033424615859985352e-03 4.566911370193840747e-06
7.653061224489795533e-01 8.088093018410555390e-03 8.090026676654815674e-03 1.933658244260283432e-06
7.755102040816326259e-01 8.121132859985660465e-03 8.121877908706665039e-03 7.450487210045736441e-07
7.857142857142856984e-01 8.119633853881898580e-03 8.119007572531700134e-03 -6.262813501984459963e-07
7.959183673469386600e-01 8.087159339115124884e-03 8.085254579782485962e-03 -1.904759332638922276e-06
8.061224489795917325e-01 8.038251396665424195e-03 8.032269775867462158e-03 -5.981620797962036717e-06
8.163265306122448051e-01 7.993849368305326261e-03 7.982062175869941711e-03 -1.178719243538454975e-05
8.265306122448978776e-01 7.975269491731088248e-03 7.961077615618705750e-03 -1.419187611238249824e-05
8.367346938775509502e-01 7.998546224849308051e-03 7.987299934029579163e-03 -1.124629081972888800e-05
8.469387755102040227e-01 8.069765416212602155e-03 8.068051189184188843e-03 -1.714227028413312093e-06
8.571428571428570953e-01 8.181633434100856611e-03 8.189670741558074951e-03 8.037307457218340057e-06
8.673469387755101678e-01 8.312421129984466292e-03 8.324183523654937744e-03 1.176239367047145212e-05
8.775510204081632404e-01 8.429398906691289162e-03 8.437300100922584534e-03 7.901194231295372017e-06
8.877551020408162019e-01 8.498108741271347133e-03 8.497683331370353699e-03 -4.254099009934342313e-07
8.979591836734692745e-01 8.495750867135337323e-03 8.489975705742835999e-03 -5.775161392501323987e-06
9.081632653061223470e-01 8.423312100172355293e-03 8.416606113314628601e-03 -6.705986857726692341e-06
9.183673469387754196e-01 8.309771238414934147e-03 8.304329589009284973e-03 -5.441649405649173765e-06
9.285714285714284921e-01 8.204567300478134845e-03 8.197309449315071106e-03 -7.257851163063738786e-06
9.387755102040815647e-01 8.160382309349850302e-03 8.149188011884689331e-03 -1.119429746516097113e-05
9.489795918367346372e-01 8.213626113975804402e-03 8.204864338040351868e-03 -8.761775935452534303e-06
9.591836734693877098e-01 8.371355152581954479e-03 8.376615121960639954e-03 5.259969378685475094e-06
9.693877551020407823e-01 8.609894908963623000e-03 8.636601269245147705e-03 2.670636028152470476e-05
9.795918367346938549e-01 8.884547794864552234e-03 8.923517540097236633e-03 3.896974523268439961e-05
9.897959183673468164e-01 9.145147978754330359e-03 9.165681898593902588e-03 2.053391983957222888e-05
1.000000000000000000e+00 9.351149128152330334e-03 9.303163737058639526e-03 -4.798539109369080735e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index25_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.162910436031324921e-02 1.163344457745552063e-02 4.340217142271424189e-06
1.020408163265306041e-02 1.160574325948160457e-02 1.159700937569141388e-02 -8.733883790190688501e-06
2.040816326530612082e-02 1.157427386633247401e-02 1.157165318727493286e-02 -2.620679057541153156e-06
3.061224489795918297e-02 1.156191162741321971e-02 1.156338863074779510e-02 1.477003334575399673e-06
4.081632653061224164e-02 1.157429036926932789e-02 1.157184317708015442e-02 -2.447192189173469368e-06
5.102040816326530032e-02 1.160730179437154293e-02 1.160252839326858521e-02 -4.773401102957722242e-06
6.122448979591836593e-02 1.165668333932427629e-02 1.165194995701313019e-02 -4.733382311146103194e-06
7.142857142857142461e-02 1.172075748859253974e-02 1.171996537595987320e-02 -7.921126326665417494e-07
8.163265306122448328e-02 1.179763274110675816e-02 1.179988309741020203e-02 2.250356303443862283e-06
9.183673469387754196e-02 1.188164375060109419e-02 1.188317872583866119e-02 1.534975237567001716e-06
1.020408163265306006e-01 1.196287588457886457e-02 1.196427084505558014e-02 1.394960476715570441e-06
1.122448979591836593e-01 1.203001315692437539e-02 1.202917657792568207e-02 -8.365789986933269695e-07
1.224489795918367319e-01 1.207393521583885639e-02 1.207441277801990509e-02 4.775621810487046259e-07
1.326530612244897767e-01 1.208953264813577948e-02 1.209072209894657135e-02 1.189450810791872759e-06
1.428571428571428492e-01 1.207532637879711948e-02 1.207681000232696533e-02 1.483623529845851108e-06
1.530612244897958940e-01 1.203229119988726871e-02 1.203347556293010712e-02 1.184363042838407210e-06
1.632653061224489666e-01 1.196325755037989762e-02 1.196246780455112457e-02 -7.897458287730446669e-07
1.734693877551020391e-01 1.187293294377978273e-02 1.187312602996826172e-02 1.930861884789913940e-07
1.836734693877550839e-01 1.176764044328396791e-02 1.176744513213634491e-02 -1.953111476230007248e-07
1.938775510204081565e-01 1.165429460239836984e-02 1.165571808815002441e-02 1.423485751654574027e-06
2.040816326530612013e-01 1.153928250651662692e-02 1.154126971960067749e-02 1.987213084050573619e-06
2.142857142857142738e-01 1.142837454576530604e-02 1.143085211515426636e-02 2.477569388960321195e-06
2.244897959183673186e-01 1.132794383079093609e-02 1.133169047534465790e-02 3.746644553721811821e-06
2.346938775510203912e-01 1.124644669445668335e-02 1.124890334904193878e-02 2.456654585255430012e-06
2.448979591836734637e-01 1.119466476146356929e-02 1.119725964963436127e-02 2.594888170791981308e-06
2.551020408163265363e-01 1.118409438258370636e-02 1.118395477533340454e-02 -1.396072503018208621e-07
2.653061224489795533e-01 1.122421256111277854e-02 1.122283935546875000e-02 -1.373205644028541172e-06
2.755102040816326259e-01 1.131988843487017130e-02 1.131824776530265808e-02 -1.640669567513214355e-06
2.857142857142856984e-01 1.146962321732493927e-02 1.146989315748214722e-02 2.699401572079512812e-07
2.959183673469387710e-01 1.166448109268851049e-02 1.166759245097637177e-02 3.111358287861271110e-06
3.061224489795917880e-01 1.188757351695974955e-02 1.189135946333408356e-02 3.785946374334006603e-06
3.163265306122448606e-01 1.211476030990081901e-02 1.211742125451564789e-02 2.660944614828880672e-06
3.265306122448979331e-01 1.231768673435105522e-02 1.231731474399566650e-02 -3.719903553887210501e-07
3.367346938775510057e-01 1.246937331844247265e-02 1.246755197644233704e-02 -1.821342000135617312e-06
3.469387755102040782e-01 1.255069722033529470e-02 1.255081407725811005e-02 1.168569228153504280e-07
3.571428571428570953e-01 1.255488075765199413e-02 1.255677640438079834e-02 1.895646728804212255e-06
3.673469387755101678e-01 1.248785777041537537e-02 1.249062828719615936e-02 2.770516780783993660e-06
3.775510204081632404e-01 1.236471226818624744e-02 1.236402802169322968e-02 -6.842464930177649673e-07
3.877551020408163129e-01 1.220438078691401043e-02 1.219999790191650391e-02 -4.382884997506525382e-06
3.979591836734693300e-01 1.202491492746170579e-02 1.201904751360416412e-02 -5.867413857541664557e-06
4.081632653061224025e-01 1.184016689778554822e-02 1.183763705193996429e-02 -2.529845845583925112e-06
4.183673469387754751e-01 1.165768861402830328e-02 1.166065782308578491e-02 2.969209057481630998e-06
4.285714285714285476e-01 1.147825233952095778e-02 1.148415170609951019e-02 5.899366578552417417e-06
4.387755102040816202e-01 1.129875897406952198e-02 1.130298152565956116e-02 4.222551590039175240e-06
4.489795918367346372e-01 1.111989667047505806e-02 1.111873611807823181e-02 -1.160552396826247668e-06
4.591836734693877098e-01 1.095648999473036386e-02 1.095179654657840729e-02 -4.693448151956575165e-06
4.693877551020407823e-01 1.084415638892325187e-02 1.083989255130290985e-02 -4.263837620342020296e-06
4.795918367346938549e-01 1.083503054077950348e-02 1.083453185856342316e-02 -4.986822160803205950e-07
4.897959183673469274e-01 1.098054447420775473e-02 1.098454557359218597e-02 4.001099384431244799e-06
4.999999999999999445e-01 1.130808324702456576e-02 1.131247542798519135e-02 4.392180960625588493e-06
5.102040816326530726e-01 1.180415572786622236e-02 1.180566102266311646e-02 1.505294796894096621e-06
5.204081632653060341e-01 1.241405059708783690e-02 1.240977458655834198e-02 -4.276010529494916890e-06
5.306122448979591066e-01 1.305775976558168697e-02 1.305258087813854218e-02 -5.178887443144791769e-06
5.408163265306121792e-01 1.365185938379564687e-02 1.365118473768234253e-02 -6.746461133043391012e-07
5.510204081632652517e-01 1.412531485237518945e-02 1.413235254585742950e-02 7.037693482240051090e-06
5.612244897959183243e-01 1.442527615760497151e-02 1.443571224808692932e-02 1.043609048195781597e-05
5.714285714285713969e-01 1.451938320580014458e-02 1.452466286718845367e-02 5.279661388309098147e-06
5.816326530612244694e-01 1.440355129452187792e-02 1.439733244478702545e-02 -6.218849734852469058e-06
5.918367346938775420e-01 1.411505855084016839e-02 1.410123892128467560e-02 -1.381962955549279060e-05
6.020408163265306145e-01 1.373779632321690293e-02 1.372683420777320862e-02 -1.096211544369431190e-05
6.122448979591835760e-01 1.338335660226828636e-02 1.338582299649715424e-02 2.466394228867879734e-06
6.224489795918366486e-01 1.314544275144881487e-02 1.316128857433795929e-02 1.584582288914442028e-05
6.326530612244897211e-01 1.304833800906454733e-02 1.306342333555221558e-02 1.508532648766824913e-05
6.428571428571427937e-01 1.302424353497797817e-02 1.301751099526882172e-02 -6.732539709156451502e-06
6.530612244897958663e-01 1.294406914473007417e-02 1.291529089212417603e-02 -2.877825260589814138e-05
6.632653061224489388e-01 1.269406160473034346e-02 1.267191581428050995e-02 -2.214579044983351619e-05
6.734693877551020114e-01 1.225741241955330060e-02 1.227426156401634216e-02 1.684914446304155988e-05
6.836734693877550839e-01 1.175075679085752119e-02 1.179546676576137543e-02 4.470997490385424100e-05
6.938775510204081565e-01 1.138979752744827614e-02 1.140766590833663940e-02 1.786838088836326111e-05
7.040816326530611180e-01 1.140116826102378217e-02 1.135884970426559448e-02 -4.231855675818768647e-05
7.142857142857141906e-01 1.192949116669285957e-02 1.187055930495262146e-02 -5.893186174023810897e-05
7.244897959183672631e-01 1.298728599666608592e-02 1.298307254910469055e-02 -4.213447561395369800e-06
7.346938775510203357e-01 1.446343623558434335e-02 1.451940648257732391e-02 5.597024699298056016e-05
7.448979591836734082e-01 1.616852480019740843e-02 1.621945761144161224e-02 5.093281124420381833e-05
7.551020408163264808e-01 1.788059245565485830e-02 1.786973699927330017e-02 -1.085545638155813175e-05
7.653061224489795533e-01 1.937144768996201111e-02 1.930886693298816681e-02 -6.258075697384429814e-05
7.755102040816326259e-01 2.042418925677592922e-02 2.037422172725200653e-02 -4.996752952392269354e-05
7.857142857142856984e-01 2.086813454663082740e-02 2.088084071874618530e-02 1.270617211535790547e-05
7.959183673469386600e-01 2.064159642659705446e-02 2.071385458111763000e-02 7.225815452057554600e-05
8.061224489795917325e-01 1.985677853286865052e-02 1.992014423012733459e-02 6.336569725868407277e-05
8.163265306122448051e-01 1.881515840861610125e-02 1.878114044666290283e-02 -3.401796195319842231e-05
8.265306122448978776e-01 1.793276320359335832e-02 1.779841259121894836e-02 -1.343506123744099556e-04
8.367346938775509502e-01 1.758328782407734409e-02 1.749438047409057617e-02 -8.890734998676791401e-05
8.469387755102040227e-01 1.792443047661822220e-02 1.801900938153266907e-02 9.457890491444687076e-05
8.571428571428570953e-01 1.879991205738514026e-02 1.897736452519893646e-02 1.774524678137961997e-04
8.673469387755101678e-01 1.978362360184163227e-02 1.979800313711166382e-02 1.437953527003155152e-05
8.775510204081632404e-01 2.036318315501737045e-02 2.016859687864780426e-02 -1.945862763695661857e-04
8.877551020408162019e-01 2.018532360311644028e-02 2.003338001668453217e-02 -1.519435864319081120e-04
8.979591836734692745e-01 1.924724758214073003e-02 1.936567574739456177e-02 1.184281652538317353e-04
9.081632653061223470e-01 1.793860037627612383e-02 1.819696463644504547e-02 2.583642601689216389e-04
9.183673469387754196e-01 1.690812103416472478e-02 1.693392917513847351e-02 2.580814097374872773e-05
9.285714285714284921e-01 1.681173522174605334e-02 1.652469299733638763e-02 -2.870422244096657027e-04
9.387755102040815647e-01 1.805322536752950249e-02 1.788455992937088013e-02 -1.686654381586223661e-04
9.489795918367346372e-01 2.062852261793988659e-02 2.083159983158111572e-02 2.030772136412291318e-04
9.591836734693877098e-01 2.413212880987220324e-02 2.435614541172981262e-02 2.240166018576093820e-04
9.693877551020407823e-01 2.790763114644021284e-02 2.781865373253822327e-02 -8.897741390198957157e-05
9.795918367346938549e-01 3.126352107445833084e-02 3.107700683176517487e-02 -1.865142426931559738e-04
9.897959183673468164e-01 3.366044252999877973e-02 3.368339315056800842e-02 2.295062056922869687e-05
1.000000000000000000e+00 3.480981712054559418e-02 3.497688099741935730e-02 1.670638768737631175e-04


==> plots/data/karman/trajectories/train_trajectory_D500_index26_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.117863995389826656e-02 1.118195429444313049e-02 3.314340544863930704e-06
1.020408163265306041e-02 1.114476971751463159e-02 1.113591529428958893e-02 -8.854423225042665213e-06
2.040816326530612082e-02 1.109573400233222415e-02 1.109711267054080963e-02 1.378668208585481780e-06
3.061224489795918297e-02 1.106179667466906415e-02 1.106922887265682220e-02 7.432197987758057400e-06
4.081632653061224164e-02 1.105139986022445411e-02 1.105349138379096985e-02 2.091523566515735011e-06
5.102040816326530032e-02 1.106038675646080216e-02 1.105769164860248566e-02 -2.695107858316503346e-06
6.122448979591836593e-02 1.108409266208350459e-02 1.107959076762199402e-02 -4.501894461510572154e-06
7.142857142857142461e-02 1.112321442065174887e-02 1.112324744462966919e-02 3.302397792032119028e-08
8.163265306122448328e-02 1.118104869969989423e-02 1.118423603475093842e-02 3.187335051044182244e-06
9.183673469387754196e-02 1.125688858415787100e-02 1.125969737768173218e-02 2.808793523861180530e-06
1.020408163265306006e-01 1.134256781410899681e-02 1.134231686592102051e-02 -2.509481879763020284e-07
1.122448979591836593e-01 1.142519538921924101e-02 1.142189465463161469e-02 -3.300734587626322214e-06
1.224489795918367319e-01 1.149316427961618453e-02 1.149248890578746796e-02 -6.753738287165744758e-07
1.326530612244897767e-01 1.154000598321550108e-02 1.154177449643611908e-02 1.768513220617995430e-06
1.428571428571428492e-01 1.156343598348961998e-02 1.156686060130596161e-02 3.424617816341624099e-06
1.530612244897958940e-01 1.156183894022981204e-02 1.156316883862018585e-02 1.329898390373812633e-06
1.632653061224489666e-01 1.153261181254228683e-02 1.152892783284187317e-02 -3.683979700413661518e-06
1.734693877551020391e-01 1.147432114242627303e-02 1.147037371993064880e-02 -3.947422495624228200e-06
1.836734693877550839e-01 1.139025286990721399e-02 1.138783432543277740e-02 -2.418544474436581937e-06
1.938775510204081565e-01 1.128914812034099643e-02 1.129202172160148621e-02 2.873601260489772047e-06
2.040816326530612013e-01 1.118157080131025952e-02 1.118573546409606934e-02 4.164662785809819523e-06
2.142857142857142738e-01 1.107483693008561899e-02 1.107626408338546753e-02 1.427153299848535339e-06
2.244897959183673186e-01 1.097126132856277372e-02 1.096826978027820587e-02 -2.991548284567852045e-06
2.346938775510203912e-01 1.087167267209492201e-02 1.086611673235893250e-02 -5.555939735989515182e-06
2.448979591836734637e-01 1.078123429758757676e-02 1.077933423221111298e-02 -1.900065376463783151e-06
2.551020408163265363e-01 1.071223055185414365e-02 1.071460731327533722e-02 2.376761421193571144e-06
2.653061224489795533e-01 1.068095488667463941e-02 1.068591512739658356e-02 4.960240721944148001e-06
2.755102040816326259e-01 1.070090578008799781e-02 1.070187985897064209e-02 9.740788826442803305e-07
2.857142857142856984e-01 1.077745285914672758e-02 1.077366434037685394e-02 -3.788518769873641667e-06
2.959183673469387710e-01 1.090731825770696953e-02 1.090181618928909302e-02 -5.502068417876510020e-06
3.061224489795917880e-01 1.108155296708948634e-02 1.107921637594699860e-02 -2.336591142487742800e-06
3.163265306122448606e-01 1.128780303501090293e-02 1.129232905805110931e-02 4.526023040206383907e-06
3.265306122448979331e-01 1.150936737359069956e-02 1.151508279144763947e-02 5.715417856939908336e-06
3.367346938775510057e-01 1.172305403738045648e-02 1.172524876892566681e-02 2.194731545210326651e-06
3.469387755102040782e-01 1.190044412894186374e-02 1.189523749053478241e-02 -5.206638407081326525e-06
3.571428571428570953e-01 1.201488082145122684e-02 1.200665347278118134e-02 -8.227348670045500634e-06
3.673469387755101678e-01 1.205111398759244404e-02 1.204718835651874542e-02 -3.925631073698615525e-06
3.775510204081632404e-01 1.201110539428828713e-02 1.201464422047138214e-02 3.538826183095006295e-06
3.877551020408163129e-01 1.191155237399980395e-02 1.192026585340499878e-02 8.713479405194832217e-06
3.979591836734693300e-01 1.177471277238386661e-02 1.177968643605709076e-02 4.973663673224146264e-06
4.081632653061224025e-01 1.161885208853431252e-02 1.161567308008670807e-02 -3.179008447604450560e-06
4.183673469387754751e-01 1.145400214579807459e-02 1.144545897841453552e-02 -8.543167383539065907e-06
4.285714285714285476e-01 1.128368652386712440e-02 1.127721555531024933e-02 -6.470968556875067446e-06
4.387755102040816202e-01 1.110885043511465956e-02 1.111100241541862488e-02 2.151980303965322916e-06
4.489795918367346372e-01 1.093050359283560813e-02 1.093877479434013367e-02 8.271201504525538262e-06
4.591836734693877098e-01 1.075155576047168854e-02 1.075934246182441711e-02 7.786701352728575554e-06
4.693877551020407823e-01 1.058093275496157712e-02 1.058056764304637909e-02 -3.651119151980297683e-07
4.795918367346938549e-01 1.044051375290994121e-02 1.043302752077579498e-02 -7.486232134146231232e-06
4.897959183673469274e-01 1.036965629175226958e-02 1.036214549094438553e-02 -7.510800807884049357e-06
4.999999999999999445e-01 1.041948726685450362e-02 1.041859015822410583e-02 -8.971086303977832133e-07
5.102040816326530726e-01 1.063433718605052286e-02 1.064294669777154922e-02 8.609511721026363862e-06
5.204081632653060341e-01 1.102802468188772769e-02 1.103770546615123749e-02 9.680784263509795151e-06
5.306122448979591066e-01 1.156944403512648496e-02 1.157153490930795670e-02 2.090874181471732984e-06
5.408163265306121792e-01 1.218791873528038243e-02 1.217843033373355865e-02 -9.488401546823774235e-06
5.510204081632652517e-01 1.279579048401737959e-02 1.278325356543064117e-02 -1.253691858673841586e-05
5.612244897959183243e-01 1.331402678326298883e-02 1.331093721091747284e-02 -3.089572345515989582e-06
5.714285714285713969e-01 1.368646714199286615e-02 1.369601860642433167e-02 9.551464431465511717e-06
5.816326530612244694e-01 1.388012022084925481e-02 1.389474608004093170e-02 1.462585919167688764e-05
5.918367346938775420e-01 1.388188328620515617e-02 1.388673856854438782e-02 4.855282339231645206e-06
6.020408163265306145e-01 1.370339519711145926e-02 1.369246654212474823e-02 -1.092865498671102831e-05
6.122448979591835760e-01 1.339296877170341807e-02 1.337422244250774384e-02 -1.874632919567423284e-05
6.224489795918366486e-01 1.303837458073929013e-02 1.302971504628658295e-02 -8.659534452707187691e-06
6.326530612244897211e-01 1.274314049896869278e-02 1.275663450360298157e-02 1.349400463428879204e-05
6.428571428571427937e-01 1.257772283683679035e-02 1.260487362742424011e-02 2.715079058744976348e-05
6.530612244897958663e-01 1.253266109407267376e-02 1.254819706082344055e-02 1.553596675076679423e-05
6.632653061224489388e-01 1.251093590413350672e-02 1.249402761459350586e-02 -1.690828954000085649e-05
6.734693877551020114e-01 1.237768636306573258e-02 1.234091818332672119e-02 -3.676817973901139180e-05
6.836734693877550839e-01 1.204671129126978074e-02 1.203131489455699921e-02 -1.539639671278153488e-05
6.938775510204081565e-01 1.155269428332018899e-02 1.158473081886768341e-02 3.203653554749441579e-05
7.040816326530611180e-01 1.106099664176021097e-02 1.111227087676525116e-02 5.127423500504019183e-05
7.142857142857141906e-01 1.080438841411434855e-02 1.081289537250995636e-02 8.506958395607805423e-06
7.244897959183672631e-01 1.098252674385484691e-02 1.093318685889244080e-02 -4.933988496240611366e-05
7.346938775510203357e-01 1.168166126141403569e-02 1.163352373987436295e-02 -4.813752153967273961e-05
7.448979591836734082e-01 1.285371887269494244e-02 1.286565512418746948e-02 1.193625149252704187e-05
7.551020408163264808e-01 1.435111187001408307e-02 1.441132463514804840e-02 6.021276513396532637e-05
7.653061224489795533e-01 1.598015298337646453e-02 1.602318696677684784e-02 4.303398340038330772e-05
7.755102040816326259e-01 1.753658592342812947e-02 1.751962862908840179e-02 -1.695729433972767430e-05
7.857142857142856984e-01 1.881718375907769081e-02 1.875851489603519440e-02 -5.866886304249641082e-05
7.959183673469386600e-01 1.963248827277469521e-02 1.959234103560447693e-02 -4.014723717021828620e-05
8.061224489795917325e-01 1.984837283788224924e-02 1.987259089946746826e-02 2.421806158521902508e-05
8.163265306122448051e-01 1.945390501231470878e-02 1.953166536986827850e-02 7.776035755356972001e-05
8.265306122448978776e-01 1.861485345090664600e-02 1.867419295012950897e-02 5.933949922286296808e-05
8.367346938775509502e-01 1.766027798057875908e-02 1.762048341333866119e-02 -3.979456724009788893e-05
8.469387755102040227e-01 1.697949507299050670e-02 1.686064153909683228e-02 -1.188535338936744234e-04
8.571428571428570953e-01 1.686192439293754050e-02 1.681130193173885345e-02 -5.062246119868704652e-05
8.673469387755101678e-01 1.735607939830228347e-02 1.746276579797267914e-02 1.066863996703956707e-04
8.775510204081632404e-01 1.822568508471650306e-02 1.836383529007434845e-02 1.381502053578453904e-04
8.877551020408162019e-01 1.903725518886353538e-02 1.901005953550338745e-02 -2.719565336014792556e-05
8.979591836734692745e-01 1.934901038973788762e-02 1.916939020156860352e-02 -1.796201881692841007e-04
9.081632653061223470e-01 1.892059633980011993e-02 1.882364600896835327e-02 -9.695033083176665678e-05
9.183673469387754196e-01 1.785071103589073657e-02 1.798497326672077179e-02 1.342622308300352174e-04
9.285714285714284921e-01 1.657850394018063958e-02 1.677353680133819580e-02 1.950328611575562199e-04
9.387755102040815647e-01 1.573995624945014049e-02 1.569463312625885010e-02 -4.532312319129039313e-05
9.489795918367346372e-01 1.593011278786362825e-02 1.569016277790069580e-02 -2.399500099629324479e-04
9.591836734693877098e-01 1.746383375774402183e-02 1.741946302354335785e-02 -4.437073420066398044e-05
9.693877551020407823e-01 2.023428991482795203e-02 2.044536732137203217e-02 2.110774065440801373e-04
9.795918367346938549e-01 2.373254090923305679e-02 2.381695248186588287e-02 8.441157263282608736e-05
9.897959183673468164e-01 2.722319862726863687e-02 2.704286947846412659e-02 -1.803291488045102864e-04
1.000000000000000000e+00 2.999974331505658384e-02 3.001450188457965851e-02 1.475856952307466607e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index27_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.069614674898058601e-02 1.069924887269735336e-02 3.102123716767352102e-06
1.020408163265306041e-02 1.065807583278503314e-02 1.065126247704029083e-02 -6.813355744742302655e-06
2.040816326530612082e-02 1.061128434066864121e-02 1.061324216425418854e-02 1.957823585547330270e-06
3.061224489795918297e-02 1.058391580900206776e-02 1.058747991919517517e-02 3.564110193107414282e-06
4.081632653061224164e-02 1.058057378182961604e-02 1.057762093842029572e-02 -2.952843409320324297e-06
5.102040816326530032e-02 1.059562905286069202e-02 1.059125736355781555e-02 -4.371689302876471950e-06
6.122448979591836593e-02 1.062659746862767984e-02 1.062444224953651428e-02 -2.155219091165561096e-06
7.142857142857142461e-02 1.067746160989380307e-02 1.068294234573841095e-02 5.480735844607884100e-06
8.163265306122448328e-02 1.075199467176500383e-02 1.075718365609645844e-02 5.188984331454607468e-06
9.183673469387754196e-02 1.084558595339259884e-02 1.084565743803977966e-02 7.148464718081948277e-08
1.020408163265306006e-01 1.094410941250383192e-02 1.093862392008304596e-02 -5.485492420785956225e-06
1.122448979591836593e-01 1.103088087204833791e-02 1.102370396256446838e-02 -7.176909483869522988e-06
1.224489795918367319e-01 1.109510061070605180e-02 1.109528355300426483e-02 1.829422982130290976e-07
1.326530612244897767e-01 1.113433876294622413e-02 1.114034652709960938e-02 6.007764153385247718e-06
1.428571428571428492e-01 1.114984217737289077e-02 1.115722768008708954e-02 7.385502714198771690e-06
1.530612244897958940e-01 1.114038966474312914e-02 1.114167273044586182e-02 1.283065702732677504e-06
1.632653061224489666e-01 1.110139540944005306e-02 1.109491661190986633e-02 -6.478797530186722331e-06
1.734693877551020391e-01 1.103023152061979005e-02 1.102406904101371765e-02 -6.162479606072399085e-06
1.836734693877550839e-01 1.093209370232584195e-02 1.093090698122978210e-02 -1.186721096059842329e-06
1.938775510204081565e-01 1.081979495414561038e-02 1.082723028957843781e-02 7.435335432827427926e-06
2.040816326530612013e-01 1.070669345348969348e-02 1.071419194340705872e-02 7.498489917365236401e-06
2.142857142857142738e-01 1.059896527045683587e-02 1.060025766491889954e-02 1.292394462063667371e-06
2.244897959183673186e-01 1.049472589490201523e-02 1.048774272203445435e-02 -6.983172867560880070e-06
2.346938775510203912e-01 1.039151669428586139e-02 1.038272213190793991e-02 -8.794562377921477658e-06
2.448979591836734637e-01 1.029580268411089787e-02 1.029489841312170029e-02 -9.042709891975836412e-07
2.551020408163265363e-01 1.022576233015832017e-02 1.023333054035902023e-02 7.568210200700059564e-06
2.653061224489795533e-01 1.020419491944558193e-02 1.021515764296054840e-02 1.096272351496646591e-05
2.755102040816326259e-01 1.024688278385785939e-02 1.024940609931945801e-02 2.523315461598618636e-06
2.857142857142856984e-01 1.035546384627042404e-02 1.034731045365333557e-02 -8.153392617088472960e-06
2.959183673469387710e-01 1.051945878711428757e-02 1.050767302513122559e-02 -1.178576198306198475e-05
3.061224489795917880e-01 1.072378982861590078e-02 1.071802154183387756e-02 -5.768286782023221426e-06
3.163265306122448606e-01 1.095376190295922064e-02 1.096158474683761597e-02 7.822843878395324690e-06
3.265306122448979331e-01 1.119309555802835629e-02 1.120534166693687439e-02 1.224610890851809963e-05
3.367346938775510057e-01 1.141859464770685756e-02 1.142678968608379364e-02 8.195038376936081281e-06
3.469387755102040782e-01 1.159951852124342479e-02 1.159511320292949677e-02 -4.405318313928027751e-06
3.571428571428570953e-01 1.170605703144948079e-02 1.169410720467567444e-02 -1.194982677380634906e-05
3.673469387755101678e-01 1.172260344758795092e-02 1.171497255563735962e-02 -7.630891950591300876e-06
3.775510204081632404e-01 1.165590105966262703e-02 1.165880076587200165e-02 2.899706209374616761e-06
3.877551020408163129e-01 1.153111688015396978e-02 1.154235005378723145e-02 1.123317363326166440e-05
3.979591836734693300e-01 1.137812219144351648e-02 1.138606853783130646e-02 7.946346387789973709e-06
4.081632653061224025e-01 1.121762388206017438e-02 1.121527887880802155e-02 -2.345003252152838558e-06
4.183673469387754751e-01 1.105595820521128314e-02 1.104567945003509521e-02 -1.027875517618792589e-05
4.285714285714285476e-01 1.088962076455105704e-02 1.088062487542629242e-02 -8.995889124764622213e-06
4.387755102040816202e-01 1.071344951768139417e-02 1.071541570127010345e-02 1.966183588709286001e-06
4.489795918367346372e-01 1.052613927068011233e-02 1.053569000214338303e-02 9.550731463270692445e-06
4.591836734693877098e-01 1.033250769698644198e-02 1.034182310104370117e-02 9.315404057259196735e-06
4.693877551020407823e-01 1.014659333115998548e-02 1.014537177979946136e-02 -1.221551360524111840e-06
4.795918367346938549e-01 9.997497963390252276e-03 9.986368939280509949e-03 -1.112902410974232759e-05
4.897959183673469274e-01 9.932821621508240370e-03 9.921288117766380310e-03 -1.153350374186006000e-05
4.999999999999999445e-01 1.001082308359593949e-02 1.000895909965038300e-02 -1.863983945556493826e-06
5.102040816326530726e-01 1.027830749953755236e-02 1.029043272137641907e-02 1.212522183886670379e-05
5.204081632653060341e-01 1.074361929621053119e-02 1.075863465666770935e-02 1.501536045717816181e-05
5.306122448979591066e-01 1.136206806174969684e-02 1.136568747460842133e-02 3.619412858724482818e-06
5.408163265306121792e-01 1.204570111429163759e-02 1.203260198235511780e-02 -1.309913193651979224e-05
5.510204081632652517e-01 1.269298521450255672e-02 1.267393864691257477e-02 -1.904656758998195254e-05
5.612244897959183243e-01 1.321985531865664185e-02 1.321433857083320618e-02 -5.516747823435669273e-06
5.714285714285713969e-01 1.357439391061437614e-02 1.358781754970550537e-02 1.342363909112923026e-05
5.816326530612244694e-01 1.373305597372149328e-02 1.375534944236278534e-02 2.229346864129205796e-05
5.918367346938775420e-01 1.369273693712303591e-02 1.370179094374179840e-02 9.054006618762489023e-06
6.020408163265306145e-01 1.347408964495206384e-02 1.346049830317497253e-02 -1.359134177709130087e-05
6.122448979591835760e-01 1.313490567014830718e-02 1.310795545578002930e-02 -2.695021436827788053e-05
6.224489795918366486e-01 1.277342188778551359e-02 1.275768131017684937e-02 -1.574057760866422184e-05
6.326530612244897211e-01 1.250059121378484413e-02 1.251351647078990936e-02 1.292525700506523545e-05
6.428571428571427937e-01 1.238383030643543277e-02 1.241590268909931183e-02 3.207238266387905934e-05
6.530612244897958663e-01 1.239566448582148095e-02 1.241206191480159760e-02 1.639742898011664618e-05
6.632653061224489388e-01 1.241098979014675259e-02 1.238586381077766418e-02 -2.512597936908840535e-05
6.734693877551020114e-01 1.227132177914400449e-02 1.222234405577182770e-02 -4.897772337217679017e-05
6.836734693877550839e-01 1.188729256829376517e-02 1.186900213360786438e-02 -1.829043468590078880e-05
6.938775510204081565e-01 1.131685711949624411e-02 1.135686598718166351e-02 4.000886768541940530e-05
7.040816326530611180e-01 1.076511669012602396e-02 1.082298345863819122e-02 5.786676851216726591e-05
7.142857142857141906e-01 1.050021834129394316e-02 1.049985550343990326e-02 -3.628378540398990992e-07
7.244897959183672631e-01 1.073433979928283682e-02 1.066707447171211243e-02 -6.726532757072439805e-05
7.346938775510203357e-01 1.153897663519678693e-02 1.148229651153087616e-02 -5.668012366591076989e-05
7.448979591836734082e-01 1.283521740180022276e-02 1.285419613122940063e-02 1.897872942917787353e-05
7.551020408163264808e-01 1.444592356921292967e-02 1.451710052788257599e-02 7.117695866964632301e-05
7.653061224489795533e-01 1.616021180476405125e-02 1.620465703308582306e-02 4.444522832177180693e-05
7.755102040816326259e-01 1.776817410513398948e-02 1.773955859243869781e-02 -2.861551269529166719e-05
7.857142857142856984e-01 1.906481461069309269e-02 1.898995786905288696e-02 -7.485674164020572618e-05
7.959183673469386600e-01 1.985835549319253310e-02 1.980824023485183716e-02 -5.011525834069593954e-05
8.061224489795917325e-01 2.001601733147361645e-02 2.004216238856315613e-02 2.614505708953968055e-05
8.163265306122448051e-01 1.954035331486653898e-02 1.962953433394432068e-02 8.918101907778169801e-05
8.265306122448978776e-01 1.862532267937270711e-02 1.869399845600128174e-02 6.867577662857463072e-05
8.367346938775509502e-01 1.763331764281178549e-02 1.758855767548084259e-02 -4.475996733094289581e-05
8.469387755102040227e-01 1.697471971409677399e-02 1.684269681572914124e-02 -1.320228983676327572e-04
8.571428571428570953e-01 1.693458229322195030e-02 1.688431575894355774e-02 -5.026653427839256061e-05
8.673469387755101678e-01 1.753271016832022230e-02 1.766109466552734375e-02 1.283844972071214452e-04
8.775510204081632404e-01 1.849459685165614001e-02 1.865411363542079926e-02 1.595167837646592479e-04
8.877551020408162019e-01 1.935701958772486839e-02 1.933229528367519379e-02 -2.472430404967460027e-05
8.979591836734692745e-01 1.966666689430836279e-02 1.947470940649509430e-02 -1.919574878132684903e-04
9.081632653061223470e-01 1.918815703724277219e-02 1.908628828823566437e-02 -1.018687490071078228e-04
9.183673469387754196e-01 1.803505762339781271e-02 1.818318292498588562e-02 1.481253015880729107e-04
9.285714285714284921e-01 1.666794606608571622e-02 1.688397862017154694e-02 2.160325540858307192e-04
9.387755102040815647e-01 1.575135466163250092e-02 1.571412570774555206e-02 -3.722895388694885677e-05
9.489795918367346372e-01 1.591253855475425333e-02 1.566992141306400299e-02 -2.426171416902503375e-04
9.591836734693877098e-01 1.748738003494319099e-02 1.744997128844261169e-02 -3.740874650057929296e-05
9.693877551020407823e-01 2.035690661265947971e-02 2.057143487036228180e-02 2.145282577028020943e-04
9.795918367346938549e-01 2.395491860661088518e-02 2.400833927094936371e-02 5.342066433847852958e-05
9.897959183673468164e-01 2.745935413651808682e-02 2.724982798099517822e-02 -2.095261555229085970e-04
1.000000000000000000e+00 3.009170481472481923e-02 3.021694906055927277e-02 1.252442458344535381e-04


==> plots/data/karman/trajectories/train_trajectory_D500_index28_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 9.834595073184196345e-03 9.839124977588653564e-03 4.529904404457218980e-06
1.020408163265306041e-02 9.805134610065355943e-03 9.796461090445518494e-03 -8.673519619837449790e-06
2.040816326530612082e-02 9.760665775250804491e-03 9.761681780219078064e-03 1.016004968273573339e-06
3.061224489795918297e-02 9.725997838369890985e-03 9.732225909829139709e-03 6.228071459248724073e-06
4.081632653061224164e-02 9.709585410080738208e-03 9.711030870676040649e-03 1.445460595302441864e-06
5.102040816326530032e-02 9.709029179883178762e-03 9.706770069897174835e-03 -2.259109986003926540e-06
6.122448979591836593e-02 9.719680544941721595e-03 9.712805971503257751e-03 -6.874573438463843500e-06
7.142857142857142461e-02 9.740668741961448079e-03 9.740181267261505127e-03 -4.874746999429524497e-07
8.163265306122448328e-02 9.774924377998369524e-03 9.776994585990905762e-03 2.070207992536238217e-06
9.183673469387754196e-02 9.824506158213813789e-03 9.828930720686912537e-03 4.424562473098747617e-06
1.020408163265306006e-01 9.886008511640030638e-03 9.888059459626674652e-03 2.050947986644013898e-06
1.122448979591836593e-01 9.950239953939354204e-03 9.947035461664199829e-03 -3.204492275154374736e-06
1.224489795918367319e-01 1.000637272473253389e-02 1.000406593084335327e-02 -2.306793889180619450e-06
1.326530612244897767e-01 1.004692522380608646e-02 1.004498079419136047e-02 -1.944429614725989852e-06
1.428571428571428492e-01 1.006954228096758504e-02 1.007336750626564026e-02 3.825225298055220935e-06
1.530612244897958940e-01 1.007471470412341780e-02 1.007831934839487076e-02 3.604644271452961402e-06
1.632653061224489666e-01 1.006227344869073045e-02 1.006266288459300995e-02 3.894359022794946501e-07
1.734693877551020391e-01 1.003031645143346792e-02 1.002769358456134796e-02 -2.622866872119961057e-06
1.836734693877550839e-01 9.977553856151922043e-03 9.972067549824714661e-03 -5.486306327207382538e-06
1.938775510204081565e-01 9.906535640003408943e-03 9.905982762575149536e-03 -5.528774282594073330e-07
2.040816326530612013e-01 9.824245606196381833e-03 9.827427566051483154e-03 3.181959855101321177e-06
2.142857142857142738e-01 9.739054107269769917e-03 9.744739159941673279e-03 5.685052671903362276e-06
2.244897959183673186e-01 9.656634348378094479e-03 9.659213945269584656e-03 2.579596891490176791e-06
2.346938775510203912e-01 9.578687291718401831e-03 9.575990960001945496e-03 -2.696331716456334959e-06
2.448979591836734637e-01 9.505897145116244673e-03 9.502165019512176514e-03 -3.732125604068159408e-06
2.551020408163265363e-01 9.442602256585060083e-03 9.439142420887947083e-03 -3.459835697113000652e-06
2.653061224489795533e-01 9.398847170604631221e-03 9.401569142937660217e-03 2.721972333028996327e-06
2.755102040816326259e-01 9.387528913049985463e-03 9.391674771904945374e-03 4.145858854959910689e-06
2.857142857142856984e-01 9.418480241519311402e-03 9.421072900295257568e-03 2.592658775946166116e-06
2.959183673469387710e-01 9.493847235773081317e-03 9.492276236414909363e-03 -1.570999358171953908e-06
3.061224489795917880e-01 9.607808041944955121e-03 9.602636098861694336e-03 -5.171943083260785445e-06
3.163265306122448606e-01 9.749848584857650352e-03 9.748337790369987488e-03 -1.510794487662864283e-06
3.265306122448979331e-01 9.908042561979937130e-03 9.909570217132568359e-03 1.527655152631229862e-06
3.367346938775510057e-01 1.006958275856074600e-02 1.007604040205478668e-02 6.457643494040682386e-06
3.469387755102040782e-01 1.021926596045882006e-02 1.022287271916866302e-02 3.606758709842963762e-06
3.571428571428570953e-01 1.033928759688155369e-02 1.033752225339412689e-02 -1.765343487426795921e-06
3.673469387755101678e-01 1.041284104188141407e-02 1.040767785161733627e-02 -5.163190264077799352e-06
3.775510204081632404e-01 1.043028924213944969e-02 1.042478345334529877e-02 -5.505788794150923149e-06
3.877551020408163129e-01 1.039356032577877682e-02 1.039415597915649414e-02 5.956533777173173005e-07
3.979591836734693300e-01 1.031498926236001749e-02 1.031970977783203125e-02 4.720515472013755987e-06
4.081632653061224025e-01 1.021083917820878387e-02 1.021654158830642700e-02 5.702410097643134668e-06
4.183673469387754751e-01 1.009377161238759167e-02 1.009464636445045471e-02 8.747520628630406359e-07
4.285714285714285476e-01 9.969119828575949416e-03 9.964626282453536987e-03 -4.493546122412428456e-06
4.387755102040816202e-01 9.836597874923984700e-03 9.831799194216728210e-03 -4.798680707256489097e-06
4.489795918367346372e-01 9.695068647090627004e-03 9.693539701402187347e-03 -1.528945688439656281e-06
4.591836734693877098e-01 9.546682659953557859e-03 9.550936520099639893e-03 4.253860146082033555e-06
4.693877551020407823e-01 9.398751376270867222e-03 9.403487667441368103e-03 4.736291170500880887e-06
4.795918367346938549e-01 9.264483274099670485e-03 9.265728294849395752e-03 1.245020749725267439e-06
4.897959183673469274e-01 9.164014889552134918e-03 9.159896522760391235e-03 -4.118366791743682809e-06
4.999999999999999445e-01 9.124678287202311194e-03 9.117892012000083923e-03 -6.786275202227270986e-06
5.102040816326530726e-01 9.177191417062850742e-03 9.175024926662445068e-03 -2.166490400405673977e-06
5.204081632653060341e-01 9.345809771481378841e-03 9.349474683403968811e-03 3.664911922589969562e-06
5.306122448979591066e-01 9.635405826228656337e-03 9.642522782087326050e-03 7.116955858669712920e-06
5.408163265306121792e-01 1.002286328708209759e-02 1.002616994082927704e-02 3.306653747179449931e-06
5.510204081632652517e-01 1.045944263050277434e-02 1.045453548431396484e-02 -4.907146188809496934e-06
5.612244897959183243e-01 1.088431284278962644e-02 1.087659783661365509e-02 -7.715006175971345082e-06
5.714285714285713969e-01 1.124199852394160495e-02 1.123712211847305298e-02 -4.876405468551975320e-06
5.816326530612244694e-01 1.149435108860238572e-02 1.149897649884223938e-02 4.625410239853661176e-06
5.918367346938775420e-01 1.162288739064026334e-02 1.163167972117662430e-02 8.792330536360956628e-06
6.020408163265306145e-01 1.162540755336943614e-02 1.163115352392196655e-02 5.745970552530413333e-06
6.122448979591835760e-01 1.151423089926918199e-02 1.150953397154808044e-02 -4.696927721101543107e-06
6.224489795918366486e-01 1.131867128390575197e-02 1.130686514079570770e-02 -1.180614311004427042e-05
6.326530612244897211e-01 1.108585453557401831e-02 1.107843779027462006e-02 -7.416745299398258551e-06
6.428571428571427937e-01 1.087060394325382179e-02 1.087525859475135803e-02 4.654651497536244076e-06
6.530612244897958663e-01 1.071225108508557823e-02 1.072681695222854614e-02 1.456586714296791152e-05
6.632653061224489388e-01 1.060967913361549921e-02 1.061983965337276459e-02 1.016051975726538215e-05
6.734693877551020114e-01 1.051409963724979704e-02 1.050789840519428253e-02 -6.201232055514510622e-06
6.836734693877550839e-01 1.035250024418344836e-02 1.033418439328670502e-02 -1.831585089674334088e-05
6.938775510204081565e-01 1.007505073871286724e-02 1.006430201232433319e-02 -1.074872638853405227e-05
7.040816326530611180e-01 9.700372137070404147e-03 9.712559171020984650e-03 1.218703395058050309e-05
7.142857142857141906e-01 9.328905261562853157e-03 9.354207664728164673e-03 2.530240316531151556e-05
7.244897959183672631e-01 9.111677256052944790e-03 9.121695533394813538e-03 1.001827734186874763e-05
7.346938775510203357e-01 9.189024623493653038e-03 9.171446785330772400e-03 -1.757783816288063794e-05
7.448979591836734082e-01 9.632346772173751986e-03 9.609078988432884216e-03 -2.326778374086777013e-05
7.551020408163264808e-01 1.041866501453053706e-02 1.041805930435657501e-02 -6.057101739620485148e-07
7.653061224489795533e-01 1.144560114025865161e-02 1.147018373012542725e-02 2.458258986677563929e-05
7.755102040816326259e-01 1.257007108698706202e-02 1.259694620966911316e-02 2.687512268205113908e-05
7.857142857142856984e-01 1.364492499792935472e-02 1.364895142614841461e-02 4.026428219059893787e-06
7.959183673469386600e-01 1.453865433569788770e-02 1.451761648058891296e-02 -2.103785510897474009e-05
8.061224489795917325e-01 1.514301189304534390e-02 1.511814817786216736e-02 -2.486371518317653795e-05
8.163265306122448051e-01 1.538451916631293319e-02 1.538220047950744629e-02 -2.318686805486899760e-06
8.265306122448978776e-01 1.524886978656605011e-02 1.527699269354343414e-02 2.812290697738403789e-05
8.367346938775509502e-01 1.480815967158639543e-02 1.484232395887374878e-02 3.416428728735335096e-05
8.469387755102040227e-01 1.422623201986117358e-02 1.422822289168834686e-02 1.990871827173279485e-06
8.571428571428570953e-01 1.372122574467175490e-02 1.367914490401744843e-02 -4.208084065430647835e-05
8.673469387755101678e-01 1.348721976820153011e-02 1.344664953649044037e-02 -4.057023171108974091e-05
8.775510204081632404e-01 1.360510878091495193e-02 1.362249813973903656e-02 1.738935882408462752e-05
8.877551020408162019e-01 1.398816206406520123e-02 1.405054889619350433e-02 6.238683212830310743e-05
8.979591836734692745e-01 1.439888995006737525e-02 1.442652568221092224e-02 2.763573214354698993e-05
9.081632653061223470e-01 1.454329723825554220e-02 1.449096202850341797e-02 -5.233520975212423154e-05
9.183673469387754196e-01 1.421044427205457074e-02 1.413529179990291595e-02 -7.515247215165478389e-05
9.285714285714284921e-01 1.339770919786614257e-02 1.339754089713096619e-02 -1.683007351763882165e-07
9.387755102040815647e-01 1.235945733499801101e-02 1.243523322045803070e-02 7.577588546001969017e-05
9.489795918367346372e-01 1.154341384915921406e-02 1.157402992248535156e-02 3.061607332613749954e-05
9.591836734693877098e-01 1.142696223015731392e-02 1.135511882603168488e-02 -7.184340412562904843e-05
9.693877551020407823e-01 1.231551838689841361e-02 1.226683706045150757e-02 -4.868132644690603694e-05
9.795918367346938549e-01 1.419238154112898581e-02 1.424250565469264984e-02 5.012411356366403004e-05
9.897959183673468164e-01 1.669546343252435380e-02 1.673347689211368561e-02 3.801345958933180502e-05
1.000000000000000000e+00 1.924121807600655265e-02 1.921336166560649872e-02 -2.785641040005393254e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index29_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 9.416268644625538919e-03 9.419538080692291260e-03 3.269436066752340331e-06
1.020408163265306041e-02 9.388646019269888260e-03 9.378958493471145630e-03 -9.687525798742629979e-06
2.040816326530612082e-02 9.348739860407559443e-03 9.347042068839073181e-03 -1.697791568486262115e-06
3.061224489795918297e-02 9.316950139404374387e-03 9.318573400378227234e-03 1.623260973852846956e-06
4.081632653061224164e-02 9.299464240478855920e-03 9.297393262386322021e-03 -2.070978092533898307e-06
5.102040816326530032e-02 9.294982607481478559e-03 9.292716160416603088e-03 -2.266447064875470874e-06
6.122448979591836593e-02 9.301278416142252231e-03 9.295413270592689514e-03 -5.865145549562716942e-06
7.142857142857142461e-02 9.318671511104020810e-03 9.319378063082695007e-03 7.065519786741969455e-07
8.163265306122448328e-02 9.349289004386605872e-03 9.350933134555816650e-03 1.644130169210777925e-06
9.183673469387754196e-02 9.393730559214351350e-03 9.397717192769050598e-03 3.986633554699248183e-06
1.020408163265306006e-01 9.448342920897447039e-03 9.450076147913932800e-03 1.733227016485761052e-06
1.122448979591836593e-01 9.505469569437732108e-03 9.503170847892761230e-03 -2.298721544970877551e-06
1.224489795918367319e-01 9.556455278932217759e-03 9.556028991937637329e-03 -4.262869945804298455e-07
1.326530612244897767e-01 9.594979503742915444e-03 9.593633934855461121e-03 -1.345568887454323681e-06
1.428571428571428492e-01 9.618255257198640024e-03 9.622152894735336304e-03 3.897637536696280103e-06
1.530612244897958940e-01 9.625664611945913135e-03 9.628769010305404663e-03 3.104398359491528092e-06
1.632653061224489666e-01 9.616625280336478163e-03 9.618351235985755920e-03 1.725955649277757797e-06
1.734693877551020391e-01 9.589918660827149305e-03 9.589325636625289917e-03 -5.930242018593878672e-07
1.836734693877550839e-01 9.545061168450932540e-03 9.541725739836692810e-03 -3.335428614239729916e-06
1.938775510204081565e-01 9.484187767520798479e-03 9.484348818659782410e-03 1.610511389839308638e-07
2.040816326530612013e-01 9.412356008986948533e-03 9.413542225956916809e-03 1.186216969968276191e-06
2.142857142857142738e-01 9.335700966761860398e-03 9.339865297079086304e-03 4.164330317225906075e-06
2.244897959183673186e-01 9.259021392172984283e-03 9.262140840291976929e-03 3.119448118992645957e-06
2.346938775510203912e-01 9.185074615071345955e-03 9.185798466205596924e-03 7.238511342509690305e-07
2.448979591836734637e-01 9.116360118479487074e-03 9.117743000388145447e-03 1.382881908658373238e-06
2.551020408163265363e-01 9.057808928990314021e-03 9.058518335223197937e-03 7.094062328839162435e-07
2.653061224489795533e-01 9.017763916232678090e-03 9.021529927849769592e-03 3.766011617091502561e-06
2.755102040816326259e-01 9.005952416742584246e-03 9.008077904582023621e-03 2.125487839439374471e-06
2.857142857142856984e-01 9.029677883931167687e-03 9.029742330312728882e-03 6.444638156119508743e-08
2.959183673469387710e-01 9.090919120261531025e-03 9.088341146707534790e-03 -2.577973553996235068e-06
3.061224489795917880e-01 9.186118825601068474e-03 9.182276204228401184e-03 -3.842621372667290314e-06
3.163265306122448606e-01 9.308052822744845162e-03 9.309263899922370911e-03 1.211077177525748949e-06
3.265306122448979331e-01 9.447556187642359299e-03 9.451374411582946777e-03 3.818223940587478493e-06
3.367346938775510057e-01 9.593553634090364740e-03 9.601162746548652649e-03 7.609112458287908831e-06
3.469387755102040782e-01 9.732114453720285344e-03 9.736677631735801697e-03 4.563178015516353159e-06
3.571428571428570953e-01 9.846857094513475697e-03 9.845933876931667328e-03 -9.232175818083693253e-07
3.673469387755101678e-01 9.922248556807393427e-03 9.917404502630233765e-03 -4.844054177159662355e-06
3.775510204081632404e-01 9.948697975202988944e-03 9.942374192178249359e-03 -6.323783024739584868e-06
3.877551020408163129e-01 9.926204212121179232e-03 9.925495833158493042e-03 -7.083789626861902722e-07
3.979591836734693300e-01 9.863760790560225852e-03 9.865876287221908569e-03 2.115496661682716995e-06
4.081632653061224025e-01 9.774581061701379317e-03 9.779006242752075195e-03 4.425181050695878304e-06
4.183673469387754751e-01 9.670150204611415237e-03 9.671587496995925903e-03 1.437292384510666099e-06
4.285714285714285476e-01 9.556713609298345818e-03 9.554797783493995667e-03 -1.915825804350151929e-06
4.387755102040816202e-01 9.435721024694362219e-03 9.432522580027580261e-03 -3.198444666781957713e-06
4.489795918367346372e-01 9.306930803429935145e-03 9.304881095886230469e-03 -2.049707543704676338e-06
4.591836734693877098e-01 9.171732851983341664e-03 9.173683822154998779e-03 1.950970171657115393e-06
4.693877551020407823e-01 9.035357451989561167e-03 9.037625044584274292e-03 2.267592594713124798e-06
4.795918367346938549e-01 8.908343385714211429e-03 8.909223601222038269e-03 8.802155078268397714e-07
4.897959183673469274e-01 8.807841240563590163e-03 8.805558085441589355e-03 -2.283155122000807280e-06
4.999999999999999445e-01 8.757748527631385727e-03 8.753636851906776428e-03 -4.111675724609298310e-06
5.102040816326530726e-01 8.785300358788935421e-03 8.783452212810516357e-03 -1.848145978419063473e-06
5.204081632653060341e-01 8.912853782478255896e-03 8.914018049836158752e-03 1.164267357902856737e-06
5.306122448979591066e-01 9.147213367224812583e-03 9.150356054306030273e-03 3.142687081217690470e-06
5.408163265306121792e-01 9.472130108267109300e-03 9.472800418734550476e-03 6.703104674411763941e-07
5.510204081632652517e-01 9.849227253227860884e-03 9.845456108450889587e-03 -3.771144776971296908e-06
5.612244897959183243e-01 1.022796086146902581e-02 1.022249553352594376e-02 -5.465327943082048945e-06
5.714285714285713969e-01 1.055953030347246864e-02 1.055634394288063049e-02 -3.186360591838147127e-06
5.816326530612244694e-01 1.080751994303291892e-02 1.081142388284206390e-02 3.903939809144982287e-06
5.918367346938775420e-01 1.095138415663919965e-02 1.095835678279399872e-02 6.972626154799071996e-06
6.020408163265306145e-01 1.098485418606699043e-02 1.098938286304473877e-02 4.528676977748335997e-06
6.122448979591835760e-01 1.091456374227616107e-02 1.091098971664905548e-02 -3.574025627105584246e-06
6.224489795918366486e-01 1.076154641769886018e-02 1.075104251503944397e-02 -1.050390265941621160e-05
6.326530612244897211e-01 1.056212601870557509e-02 1.055361144244670868e-02 -8.514576258866410341e-06
6.428571428571427937e-01 1.036135723522433813e-02 1.036167331039905548e-02 3.160751747173506931e-07
6.530612244897958663e-01 1.019619551240505059e-02 1.020625606179237366e-02 1.006054938732306447e-05
6.632653061224489388e-01 1.007517206830046974e-02 1.008506119251251221e-02 9.889124212042466056e-06
6.734693877551020114e-01 9.968762692913165149e-03 9.969019331037998199e-03 2.566381248330501519e-07
6.836734693877550839e-01 9.822177707505657870e-03 9.811125695705413818e-03 -1.105201180024405205e-05
6.938775510204081565e-01 9.589255358787737021e-03 9.579254314303398132e-03 -1.000104448433888904e-05
7.040816326530611180e-01 9.270621787908373684e-03 9.273380041122436523e-03 2.758253214062839076e-06
7.142857142857141906e-01 8.932815933368268291e-03 8.945867419242858887e-03 1.305148587459059595e-05
7.244897959183672631e-01 8.693771348186718484e-03 8.699195459485054016e-03 5.424111298335532183e-06
7.346938775510203357e-01 8.679277281804967381e-03 8.665295317769050598e-03 -1.398196403591678294e-05
7.448979591836734082e-01 8.972222929901411265e-03 8.950371295213699341e-03 -2.185163468771192385e-05
7.551020408163264808e-01 9.580047105996497558e-03 9.572779759764671326e-03 -7.267346231826232739e-06
7.653061224489795533e-01 1.043387074389506841e-02 1.044610328972339630e-02 1.223254582832788984e-05
7.755102040816326259e-01 1.141412497655369326e-02 1.143047399818897247e-02 1.634902163527920949e-05
7.857142857142856984e-01 1.238502287148478265e-02 1.238383725285530090e-02 -1.185618629481743902e-06
7.959183673469386600e-01 1.322139127159359905e-02 1.319951377809047699e-02 -2.187749350312205576e-05
8.061224489795917325e-01 1.382308240506098171e-02 1.379461959004402161e-02 -2.846281501696010241e-05
8.163265306122448051e-01 1.412386221798660711e-02 1.411243900656700134e-02 -1.142321141960576936e-05
8.265306122448978776e-01 1.410376016125430496e-02 1.411840319633483887e-02 1.464303508053391156e-05
8.367346938775509502e-01 1.380503926639110174e-02 1.383097283542156219e-02 2.593356903046045714e-05
8.469387755102040227e-01 1.333988100335215844e-02 1.334619335830211639e-02 6.312354949957951766e-06
8.571428571428570953e-01 1.287337840345060755e-02 1.284254714846611023e-02 -3.083125498449731938e-05
8.673469387755101678e-01 1.257447588413489366e-02 1.253079064190387726e-02 -4.368524223101639958e-05
8.775510204081632404e-01 1.254675254446092555e-02 1.253874227404594421e-02 -8.010270414981340847e-06
8.877551020408162019e-01 1.276937680691654989e-02 1.280911266803741455e-02 3.973586112086466282e-05
8.979591836734692745e-01 1.308373586749734391e-02 1.312308199703693390e-02 3.934612953958999126e-05
9.081632653061223470e-01 1.324658665958997235e-02 1.323438808321952820e-02 -1.219857637044415022e-05
9.183673469387754196e-01 1.303982576998576580e-02 1.299367845058441162e-02 -4.614731940135417820e-05
9.285714285714284921e-01 1.239378689304488322e-02 1.238441467285156250e-02 -9.372220193320721093e-06
9.387755102040815647e-01 1.146340796921778774e-02 1.152126863598823547e-02 5.786066677044773843e-05
9.489795918367346372e-01 1.060816122384097490e-02 1.065911073237657547e-02 5.094950853560056836e-05
9.591836734693877098e-01 1.026744329834658118e-02 1.023365650326013565e-02 -3.378679508644552576e-05
9.693877551020407823e-01 1.077643299927618856e-02 1.071874052286148071e-02 -5.769247641470784393e-05
9.795918367346938549e-01 1.220540835884812575e-02 1.221948117017745972e-02 1.407281132933396739e-05
9.897959183673468164e-01 1.430374336630092086e-02 1.435455307364463806e-02 5.080970734371720310e-05
1.000000000000000000e+00 1.658331278771075015e-02 1.662216335535049438e-02 3.885056763974423233e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index30_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 8.988081343101510939e-03 8.985947817564010620e-03 -2.133525537500319258e-06
1.020408163265306041e-02 8.954505366998505994e-03 8.956369012594223022e-03 1.863645595717028369e-06
2.040816326530612082e-02 8.928269805060989189e-03 8.935337886214256287e-03 7.068081153267097294e-06
3.061224489795918297e-02 8.911622409778174186e-03 8.915480226278305054e-03 3.857816500130867299e-06
4.081632653061224164e-02 8.902578981196528074e-03 8.900947868824005127e-03 -1.631112372522947052e-06
5.102040816326530032e-02 8.899955811287271062e-03 8.898939937353134155e-03 -1.015873934136907186e-06
6.122448979591836593e-02 8.904317040892346935e-03 8.898390457034111023e-03 -5.926583858235912050e-06
7.142857142857142461e-02 8.916600876558098895e-03 8.914105594158172607e-03 -2.495282399926287975e-06
8.163265306122448328e-02 8.936563920602965186e-03 8.931590244174003601e-03 -4.973676428961584794e-06
9.183673469387754196e-02 8.962323183343778865e-03 8.959766477346420288e-03 -2.556705997358577065e-06
1.020408163265306006e-01 8.990978174911019860e-03 8.990075439214706421e-03 -9.027356963134391954e-07
1.122448979591836593e-01 9.019520919583804558e-03 9.019283577799797058e-03 -2.373417840074998342e-07
1.224489795918367319e-01 9.045324216053838434e-03 9.050484746694564819e-03 5.160530640726385121e-06
1.326530612244897767e-01 9.066078476135452230e-03 9.068876504898071289e-03 2.798028762619059195e-06
1.428571428571428492e-01 9.079534981253788509e-03 9.085282683372497559e-03 5.747702118709049901e-06
1.530612244897958940e-01 9.083477234678000514e-03 9.084628894925117493e-03 1.151660247116978453e-06
1.632653061224489666e-01 9.076060388816978991e-03 9.075345471501350403e-03 -7.149173156285881792e-07
1.734693877551020391e-01 9.056331410592342174e-03 9.053805842995643616e-03 -2.525567596698558015e-06
1.836734693877550839e-01 9.024613013076915324e-03 9.019318968057632446e-03 -5.294045019282878073e-06
1.938775510204081565e-01 8.982544728539747919e-03 8.980220183730125427e-03 -2.324544809622491881e-06
2.040816326530612013e-01 8.932801629848117000e-03 8.930036798119544983e-03 -2.764831728572017533e-06
2.142857142857142738e-01 8.878688638958326385e-03 8.879514411091804504e-03 8.257721334781198408e-07
2.244897959183673186e-01 8.823831425379281140e-03 8.826015517115592957e-03 2.184091736311816190e-06
2.346938775510203912e-01 8.772056619390743853e-03 8.774979040026664734e-03 2.922420635920880416e-06
2.448979591836734637e-01 8.727373452887741273e-03 8.731670677661895752e-03 4.297224774154478899e-06
2.551020408163265363e-01 8.693869786699053026e-03 8.694989606738090515e-03 1.119820039037489057e-06
2.653061224489795533e-01 8.675395007911937406e-03 8.676102384924888611e-03 7.073770129512046978e-07
2.755102040816326259e-01 8.675073573080897132e-03 8.671758696436882019e-03 -3.314876644015113394e-06
2.857142857142856984e-01 8.694828083756147782e-03 8.690856397151947021e-03 -3.971686604200760917e-06
2.959183673469387710e-01 8.735062813630029704e-03 8.731702342629432678e-03 -3.360471000597026192e-06
3.061224489795917880e-01 8.794490634698885756e-03 8.792471140623092651e-03 -2.019494075793104582e-06
3.163265306122448606e-01 8.869956193912571785e-03 8.872278034687042236e-03 2.321840774470451674e-06
3.265306122448979331e-01 8.956191521243744846e-03 8.959066122770309448e-03 2.874601526564601883e-06
3.367346938775510057e-01 9.045715679584506036e-03 9.050631895661354065e-03 4.916216076848028971e-06
3.469387755102040782e-01 9.129304078109532275e-03 9.131517261266708374e-03 2.213183157176099036e-06
3.571428571428570953e-01 9.197321038854681247e-03 9.197764098644256592e-03 4.430597895753451976e-07
3.673469387755101678e-01 9.241702111966275737e-03 9.241059422492980957e-03 -6.426894732947802114e-07
3.775510204081632404e-01 9.257818086669790392e-03 9.255534037947654724e-03 -2.284048722135667564e-06
3.877551020408163129e-01 9.245311040152099508e-03 9.245272725820541382e-03 -3.831433155812580260e-08
3.979591836734693300e-01 9.207464818309724075e-03 9.207166731357574463e-03 -2.980869521496121166e-07
4.081632653061224025e-01 9.149482858317257994e-03 9.150624275207519531e-03 1.141416890261537365e-06
4.183673469387754751e-01 9.076628308034167397e-03 9.076856076717376709e-03 2.277686832093117619e-07
4.285714285714285476e-01 8.993132787870311562e-03 8.992271497845649719e-03 -8.612900246618426792e-07
4.387755102040816202e-01 8.902196855439607412e-03 8.901370689272880554e-03 -8.261661667268577203e-07
4.489795918367346372e-01 8.806782083583975657e-03 8.806122466921806335e-03 -6.596166621693211329e-07
4.591836734693877098e-01 8.710672334228654334e-03 8.712051436305046082e-03 1.379102076391747200e-06
4.693877551020407823e-01 8.619459524867782371e-03 8.620338514447212219e-03 8.789895794298480114e-07
4.795918367346938549e-01 8.541297796530806369e-03 8.542751893401145935e-03 1.454096870339566250e-06
4.897959183673469274e-01 8.487143987213546098e-03 8.487541228532791138e-03 3.972413192450396924e-07
4.999999999999999445e-01 8.469902344502035912e-03 8.469298481941223145e-03 -6.038625608127679012e-07
5.102040816326530726e-01 8.501939460861088899e-03 8.501626551151275635e-03 -3.129097098132638255e-07
5.204081632653060341e-01 8.591184248213291907e-03 8.589981123805046082e-03 -1.203124408245825894e-06
5.306122448979591066e-01 8.737160792513264107e-03 8.736321702599525452e-03 -8.390899137386553797e-07
5.408163265306121792e-01 8.928932871499938723e-03 8.927015587687492371e-03 -1.917283812446352043e-06
5.510204081632652517e-01 9.146337914987357626e-03 9.145030751824378967e-03 -1.307163162978658422e-06
5.612244897959183243e-01 9.364229001629552351e-03 9.364672005176544189e-03 4.430035469918380819e-07
5.714285714285713969e-01 9.557838105208358442e-03 9.560581296682357788e-03 2.743191473999345709e-06
5.816326530612244694e-01 9.707033450129331706e-03 9.712421335279941559e-03 5.387885150609852958e-06
5.918367346938775420e-01 9.798420282452429894e-03 9.802490472793579102e-03 4.070190341149207414e-06
6.020408163265306145e-01 9.825900552607980468e-03 9.826349094510078430e-03 4.485419020979625193e-07
6.122448979591835760e-01 9.790973176733084454e-03 9.786807000637054443e-03 -4.166176096030010934e-06
6.224489795918366486e-01 9.703108467050160918e-03 9.696266613900661469e-03 -6.841853149499449449e-06
6.326530612244897211e-01 9.578911002373366110e-03 9.574010968208312988e-03 -4.900034165053121504e-06
6.428571428571427937e-01 9.438299076068207977e-03 9.437298402190208435e-03 -1.000673877999541661e-06
6.530612244897958663e-01 9.297624839026383953e-03 9.301379323005676270e-03 3.754483979292316809e-06
6.632653061224489388e-01 9.162651231186848266e-03 9.166371077299118042e-03 3.719846112269775684e-06
6.734693877551020114e-01 9.026165811566544059e-03 9.027723222970962524e-03 1.557411404418465595e-06
6.836734693877550839e-01 8.873638910149314954e-03 8.872125297784805298e-03 -1.513612364509656083e-06
6.938775510204081565e-01 8.695828962988681049e-03 8.694345131516456604e-03 -1.483831472224445003e-06
7.040816326530611180e-01 8.502254315824471498e-03 8.503580465912818909e-03 1.326150088347410883e-06
7.142857142857141906e-01 8.327499647608087308e-03 8.330879732966423035e-03 3.380085358335727097e-06
7.244897959183672631e-01 8.225222043736575908e-03 8.227145299315452576e-03 1.923255578876667538e-06
7.346938775510203357e-01 8.251096689927692532e-03 8.248280733823776245e-03 -2.815956103916286701e-06
7.448979591836734082e-01 8.442005829536785438e-03 8.437113836407661438e-03 -4.891993129124000417e-06
7.551020408163264808e-01 8.800839894666689228e-03 8.799141272902488708e-03 -1.698621764200519690e-06
7.653061224489795533e-01 9.293222128645264868e-03 9.296085685491561890e-03 2.863556846297021785e-06
7.755102040816326259e-01 9.856381155930583546e-03 9.862808510661125183e-03 6.427354730541637307e-06
7.857142857142856984e-01 1.041505713497882166e-02 1.041944883763790131e-02 4.391702659079649296e-06
7.959183673469386600e-01 1.089765063843500977e-02 1.090256310999393463e-02 4.912471558924866311e-06
8.061224489795917325e-01 1.124808619955020711e-02 1.125480048358440399e-02 6.714284034196882356e-06
8.163265306122448051e-01 1.143280282989157098e-02 1.144438423216342926e-02 1.158140227185827653e-05
8.265306122448978776e-01 1.144483364427018382e-02 1.145915314555168152e-02 1.431950128149769852e-05
8.367346938775509502e-01 1.130634524703565125e-02 1.131563447415828705e-02 9.289227122635801415e-06
8.469387755102040227e-01 1.106801910483092531e-02 1.106473989784717560e-02 -3.279206983749713422e-06
8.571428571428570953e-01 1.080107860103281942e-02 1.078503392636775970e-02 -1.604467466505971052e-05
8.673469387755101678e-01 1.057866653238616339e-02 1.056149788200855255e-02 -1.716865037761083901e-05
8.775510204081632404e-01 1.044876844055151431e-02 1.044458709657192230e-02 -4.181343979592008764e-06
8.877551020408162019e-01 1.040871463658824686e-02 1.042057201266288757e-02 1.185737607464071308e-05
8.979591836734692745e-01 1.039639094761914649e-02 1.041272655129432678e-02 1.633560367518029077e-05
9.081632653061223470e-01 1.031039764095350100e-02 1.031526736915111542e-02 4.869728197614414666e-06
9.183673469387754196e-01 1.005890632586828315e-02 1.005498319864273071e-02 -3.923127225552436315e-06
9.285714285714284921e-01 9.619497546997203899e-03 9.617703035473823547e-03 -1.794511523380351581e-06
9.387755102040815647e-01 9.079674319971149654e-03 9.080270305275917053e-03 5.959853047673990822e-07
9.489795918367346372e-01 8.629934387568944515e-03 8.611718192696571350e-03 -1.821619487237316481e-05
9.591836734693877098e-01 8.501212570754470774e-03 8.455963805317878723e-03 -4.524876543659205053e-05
9.693877551020407823e-01 8.868127513970218770e-03 8.826304227113723755e-03 -4.182328685649501498e-05
9.795918367346938549e-01 9.762421585876240177e-03 9.752411395311355591e-03 -1.001019056488458570e-05
9.897959183673468164e-01 1.104186282981131639e-02 1.105511747300624847e-02 1.325464319493208087e-05
1.000000000000000000e+00 1.243482145807064433e-02 1.248276978731155396e-02 4.794832924090962345e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index31_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.438318154769594771e-02 1.438884250819683075e-02 5.660960500883036040e-06
1.020408163265306041e-02 1.431533352915182085e-02 1.430605165660381317e-02 -9.281872548007677470e-06
2.040816326530612082e-02 1.428919882798899803e-02 1.428047567605972290e-02 -8.723151929275127503e-06
3.061224489795918297e-02 1.432467969538198972e-02 1.432102918624877930e-02 -3.650509133210425028e-06
4.081632653061224164e-02 1.442956304514154617e-02 1.443287916481494904e-02 3.316119673402867507e-06
5.102040816326530032e-02 1.460794547540381245e-02 1.461557298898696899e-02 7.627513583156539378e-06
6.122448979591836593e-02 1.485416326217802070e-02 1.485766097903251648e-02 3.497716854495777627e-06
7.142857142857142461e-02 1.514643629504614127e-02 1.514132134616374969e-02 -5.114948882391570639e-06
8.163265306122448328e-02 1.545097194183693221e-02 1.544295810163021088e-02 -8.013840206721328796e-06
9.183673469387754196e-02 1.573400401300483614e-02 1.573101803660392761e-02 -2.985976400908529893e-06
1.020408163265306006e-01 1.597059759077578897e-02 1.597822457551956177e-02 7.626984743772796671e-06
1.122448979591836593e-01 1.614325129847341000e-02 1.615317165851593018e-02 9.920360042520171007e-06
1.224489795918367319e-01 1.623483428894961778e-02 1.623831316828727722e-02 3.478879337659446236e-06
1.326530612244897767e-01 1.622654303246746227e-02 1.621809974312782288e-02 -8.443289339639392654e-06
1.428571428571428492e-01 1.610583366231612551e-02 1.609308831393718719e-02 -1.274534837893831485e-05
1.530612244897958940e-01 1.587773422551603392e-02 1.587325707077980042e-02 -4.477154736233501797e-06
1.632653061224489666e-01 1.556774109596393771e-02 1.557521894574165344e-02 7.477849777715733781e-06
1.734693877551020391e-01 1.521146339879803945e-02 1.522477716207504272e-02 1.331376327700327378e-05
1.836734693877550839e-01 1.483879158159091480e-02 1.484436169266700745e-02 5.570111076092648661e-06
1.938775510204081565e-01 1.446620206690381674e-02 1.446042209863662720e-02 -5.779968267189544706e-06
2.040816326530612013e-01 1.410381047680914386e-02 1.409301720559597015e-02 -1.079327121317370797e-05
2.142857142857142738e-01 1.377030709634896946e-02 1.376718655228614807e-02 -3.120544062821389852e-06
2.244897959183673186e-01 1.350162067866381849e-02 1.351048424839973450e-02 8.863569735916010384e-06
2.346938775510203912e-01 1.334482123487352838e-02 1.335687935352325439e-02 1.205811864972601566e-05
2.448979591836734637e-01 1.334181872932709012e-02 1.334477029740810394e-02 2.951568081013822287e-06
2.551020408163265363e-01 1.351548940912395726e-02 1.350389979779720306e-02 -1.158961132675419281e-05
2.653061224489795533e-01 1.386681840222546945e-02 1.385193876922130585e-02 -1.487963300416360324e-05
2.755102040816326259e-01 1.438025391270767589e-02 1.437612250447273254e-02 -4.131408234943345636e-06
2.857142857142856984e-01 1.502739183962664184e-02 1.504022069275379181e-02 1.282885312714997228e-05
2.959183673469387710e-01 1.576325760376481519e-02 1.578320190310478210e-02 1.994429933996691440e-05
3.061224489795917880e-01 1.652020648154996565e-02 1.653126627206802368e-02 1.105979051805802693e-05
3.163265306122448606e-01 1.721043848635392740e-02 1.720427349209785461e-02 -6.164994256072781065e-06
3.265306122448979331e-01 1.774265392061592783e-02 1.772667095065116882e-02 -1.598296996475900844e-05
3.367346938775510057e-01 1.804627546291318052e-02 1.803599856793880463e-02 -1.027689497437589417e-05
3.469387755102040782e-01 1.808948657988737607e-02 1.809491030871868134e-02 5.423728831305263398e-06
3.571428571428570953e-01 1.788186219381712044e-02 1.789708994328975677e-02 1.522774947263633161e-05
3.673469387755101678e-01 1.746388887904054554e-02 1.747492142021656036e-02 1.103254117601482065e-05
3.775510204081632404e-01 1.689295107934750059e-02 1.688842289149761200e-02 -4.528187849888593020e-06
3.877551020408163129e-01 1.623229079395905813e-02 1.621766760945320129e-02 -1.462318450585683993e-05
3.979591836734693300e-01 1.554138702977865723e-02 1.553073525428771973e-02 -1.065177549093750120e-05
4.081632653061224025e-01 1.486403497293419494e-02 1.486839726567268372e-02 4.362292738488773858e-06
4.183673469387754751e-01 1.421806640862663916e-02 1.423364318907260895e-02 1.557678044596978728e-05
4.285714285714285476e-01 1.359930847200048823e-02 1.361196115612983704e-02 1.265268412934880682e-05
4.387755102040816202e-01 1.300863755940652455e-02 1.300686225295066833e-02 -1.775306455856218157e-06
4.489795918367346372e-01 1.249214436805689415e-02 1.247609779238700867e-02 -1.604657566988548778e-05
4.591836734693877098e-01 1.216504776775299487e-02 1.214574277400970459e-02 -1.930499374329028295e-05
4.693877551020407823e-01 1.219086762391197523e-02 1.218514516949653625e-02 -5.722454415438976705e-06
4.795918367346938549e-01 1.271500485033923850e-02 1.273317635059356689e-02 1.817150025432839877e-05
4.897959183673469274e-01 1.378806984179431830e-02 1.381640508770942688e-02 2.833524591510858115e-05
4.999999999999999445e-01 1.532836515611327860e-02 1.533365435898303986e-02 5.289202869761255865e-06
5.102040816326530726e-01 1.714866297666504252e-02 1.711965911090373993e-02 -2.900386576130259408e-05
5.204081632653060341e-01 1.902588628809780830e-02 1.899021863937377930e-02 -3.566764872402899966e-05
5.306122448979591066e-01 2.076180848840633239e-02 2.076333388686180115e-02 1.525398455468757186e-06
5.408163265306121792e-01 2.219653126621105865e-02 2.223787456750869751e-02 4.134330129763885697e-05
5.510204081632652517e-01 2.318484863979140484e-02 2.322467789053916931e-02 3.982925074776447194e-05
5.612244897959183243e-01 2.358582704794636581e-02 2.358135022222995758e-02 -4.476825716408228129e-06
5.714285714285713969e-01 2.330766581878566251e-02 2.326443791389465332e-02 -4.322790489100919453e-05
5.816326530612244694e-01 2.239352709715611289e-02 2.235817722976207733e-02 -3.534986739403556122e-05
5.918367346938775420e-01 2.107621729637647670e-02 2.108051441609859467e-02 4.297119722117964669e-06
6.020408163265306145e-01 1.972691921409481380e-02 1.976004429161548615e-02 3.312507752067234135e-05
6.122448979591835760e-01 1.869154068178318154e-02 1.872463338077068329e-02 3.309269898750175076e-05
6.224489795918366486e-01 1.810213585255169080e-02 1.811275258660316467e-02 1.061673405147386950e-05
6.326530612244897211e-01 1.779419694182440836e-02 1.776375249028205872e-02 -3.044445154234964868e-05
6.428571428571427937e-01 1.740811665737856256e-02 1.734178885817527771e-02 -6.632779920328485401e-05
6.530612244897958663e-01 1.663222174003606280e-02 1.659924536943435669e-02 -3.297637060170610646e-05
6.632653061224489388e-01 1.544080349456646711e-02 1.551163382828235626e-02 7.083033371588914884e-05
6.734693877551020114e-01 1.417307300019832184e-02 1.428404264152050018e-02 1.109696413221783473e-04
6.836734693877550839e-01 1.339858259901178898e-02 1.337513700127601624e-02 -2.344559773577274686e-05
6.938775510204081565e-01 1.365193103127945035e-02 1.348803006112575531e-02 -1.639009701536950359e-04
7.040816326530611180e-01 1.519659999018405441e-02 1.512505114078521729e-02 -7.154884939883712769e-05
7.142857142857141906e-01 1.794272124454128481e-02 1.805349439382553101e-02 1.107731492842461973e-04
7.244897959183672631e-01 2.152919704750201266e-02 2.164333499968051910e-02 1.141379521785064466e-04
7.346938775510203357e-01 2.547651569859813586e-02 2.545808814465999603e-02 -1.842755393813982900e-05
7.448979591836734082e-01 2.929823841338776574e-02 2.922767587006092072e-02 -7.056254332684502861e-05
7.551020408163264808e-01 3.253019538119672482e-02 3.249393031001091003e-02 -3.626507118581479006e-05
7.653061224489795533e-01 3.472975388973249811e-02 3.470144420862197876e-02 -2.830968111051934688e-05
7.755102040816326259e-01 3.553152306368838331e-02 3.552371263504028320e-02 -7.810428648100109505e-06
7.857142857142856984e-01 3.479027680602440192e-02 3.486980870366096497e-02 7.953189763656304256e-05
7.959183673469386600e-01 3.274118949996469852e-02 3.287723660469055176e-02 1.360471047258532407e-04
8.061224489795917325e-01 3.004556308332040696e-02 3.004176542162895203e-02 -3.797661691454928823e-06
8.163265306122448051e-01 2.762552143298550866e-02 2.736636437475681305e-02 -2.591570582286956137e-04
8.265306122448978776e-01 2.631194172436262038e-02 2.609927020967006683e-02 -2.126715146925535482e-04
8.367346938775509502e-01 2.646106666545170252e-02 2.670950628817081451e-02 2.484396227191119910e-04
8.469387755102040227e-01 2.774882004836417421e-02 2.817719802260398865e-02 4.283779742398144408e-04
8.571428571428570953e-01 2.928452488323707650e-02 2.920666150748729706e-02 -7.786337574977944542e-05
8.673469387755101678e-01 3.002631154495629534e-02 2.953247353434562683e-02 -4.938380106106685097e-04
8.775510204081632404e-01 2.931357283845330980e-02 2.915169298648834229e-02 -1.618798519649675138e-04
8.877551020408162019e-01 2.725069336988827917e-02 2.767609432339668274e-02 4.254009535084035676e-04
8.979591836734692745e-01 2.473235577037564623e-02 2.517054602503776550e-02 4.381902546621192773e-04
9.081632653061223470e-01 2.307409545110071861e-02 2.283308841288089752e-02 -2.410070382198210848e-04
9.183673469387754196e-01 2.341687123366064868e-02 2.285018004477024078e-02 -5.666911888904078987e-04
9.285714285714284921e-01 2.620042430814098836e-02 2.627008222043514252e-02 6.965791229415416175e-05
9.387755102040815647e-01 3.097055579257433633e-02 3.141640126705169678e-02 4.458454744773604483e-04
9.489795918367346372e-01 3.660711004903473287e-02 3.667745739221572876e-02 7.034734318099589157e-05
9.591836734693877098e-01 4.182954095169037767e-02 4.163002967834472656e-02 -1.995112733456511078e-04
9.693877551020407823e-01 4.569255508578064229e-02 4.551144689321517944e-02 -1.811081925654628444e-04
9.795918367346938549e-01 4.781710778899171677e-02 4.790660738945007324e-02 8.949960045835647637e-05
9.897959183673468164e-01 4.829131078953868145e-02 4.859148710966110229e-02 3.001763201224208477e-04
1.000000000000000000e+00 4.739300518864794642e-02 4.719184339046478271e-02 -2.011617981831637092e-04


==> plots/data/karman/trajectories/train_trajectory_D500_index33_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.373152982983049872e-02 1.373886875808238983e-02 7.338928251891113641e-06
1.020408163265306041e-02 1.358138227613210972e-02 1.356501504778862000e-02 -1.636722834348972033e-05
2.040816326530612082e-02 1.341184118815622744e-02 1.340938918292522430e-02 -2.452005231003140384e-06
3.061224489795918297e-02 1.327023055439334812e-02 1.328068226575851440e-02 1.045171136516628851e-05
4.081632653061224164e-02 1.318906935492938221e-02 1.319419778883457184e-02 5.128433905189633268e-06
5.102040816326530032e-02 1.317354049790591709e-02 1.316613331437110901e-02 -7.407183534808084446e-06
6.122448979591836593e-02 1.321531120095014063e-02 1.320056803524494171e-02 -1.474316570519891567e-05
7.142857142857142461e-02 1.331278794741453698e-02 1.331051997840404510e-02 -2.267969010491879822e-06
8.163265306122448328e-02 1.347587992018780059e-02 1.348717138171195984e-02 1.129146152415924642e-05
9.183673469387754196e-02 1.371133227064153491e-02 1.372626237571239471e-02 1.493010507085980321e-05
1.020408163265306006e-01 1.400470864583130103e-02 1.400695927441120148e-02 2.250628579900451620e-06
1.122448979591836593e-01 1.431804236247552313e-02 1.430466398596763611e-02 -1.337837650788702148e-05
1.224489795918367319e-01 1.460633130709015730e-02 1.459247246384620667e-02 -1.385884324395063316e-05
1.326530612244897767e-01 1.483781356777511863e-02 1.483696140348911285e-02 -8.521642860057770941e-07
1.428571428571428492e-01 1.500017260273804089e-02 1.501597464084625244e-02 1.580203810821155519e-05
1.530612244897958940e-01 1.508953351647647489e-02 1.510618068277835846e-02 1.664716630188356472e-05
1.632653061224489666e-01 1.509623125420973475e-02 1.509623602032661438e-02 4.766116879634241243e-09
1.734693877551020391e-01 1.500385434318606687e-02 1.498708687722682953e-02 -1.676746595923733762e-05
1.836734693877550839e-01 1.480373669943112550e-02 1.478352956473827362e-02 -2.020713469285187469e-05
1.938775510204081565e-01 1.451034571607941366e-02 1.450759731233119965e-02 -2.748403748214015008e-06
2.040816326530612013e-01 1.416074085858333616e-02 1.417639665305614471e-02 1.565579447280855685e-05
2.142857142857142738e-01 1.379612719792443036e-02 1.381640322506427765e-02 2.027602713984728855e-05
2.244897959183673186e-01 1.344128240460039890e-02 1.344670914113521576e-02 5.426736534816858915e-06
2.346938775510203912e-01 1.310087147345913479e-02 1.308705098927021027e-02 -1.382048418892452279e-05
2.448979591836734637e-01 1.277664235986679907e-02 1.275902427732944489e-02 -1.761808253735418217e-05
2.551020408163265363e-01 1.248998438162362938e-02 1.248592510819435120e-02 -4.059273429278184575e-06
2.653061224489795533e-01 1.228864881846569550e-02 1.230375468730926514e-02 1.510586884356963921e-05
2.755102040816326259e-01 1.223007010327195956e-02 1.224765367805957794e-02 1.758357478761837789e-05
2.857142857142856984e-01 1.235411647009107203e-02 1.235591061413288116e-02 1.794144041809137002e-06
2.959183673469387710e-01 1.266648994671013689e-02 1.264901831746101379e-02 -1.747162924912309956e-05
3.061224489795917880e-01 1.314311914250847028e-02 1.312061399221420288e-02 -2.250515029426740365e-05
3.163265306122448606e-01 1.374661299563093887e-02 1.374278217554092407e-02 -3.830820090014799839e-06
3.265306122448979331e-01 1.443658477149036695e-02 1.445413753390312195e-02 1.755276241275499638e-05
3.367346938775510057e-01 1.516476400090848060e-02 1.519172824919223785e-02 2.696424828375725002e-05
3.469387755102040782e-01 1.586379181888314047e-02 1.587367430329322815e-02 9.882484410087682969e-06
3.571428571428570953e-01 1.644748026239566119e-02 1.643255911767482758e-02 -1.492114472083361232e-05
3.673469387755101678e-01 1.683108900139503039e-02 1.680439338088035583e-02 -2.669562051467455621e-05
3.775510204081632404e-01 1.696140126138469956e-02 1.694711111485958099e-02 -1.429014652511856331e-05
3.877551020408163129e-01 1.683585752314852718e-02 1.684784330427646637e-02 1.198578112793918793e-05
3.979591836734693300e-01 1.649760189511357070e-02 1.652422361075878143e-02 2.662171564521073619e-05
4.081632653061224025e-01 1.601169894219388670e-02 1.602970249950885773e-02 1.800355731497102485e-05
4.183673469387754751e-01 1.544000517231685840e-02 1.543229445815086365e-02 -7.710714165994753122e-06
4.285714285714285476e-01 1.482827674778721024e-02 1.480217464268207550e-02 -2.610210510513473470e-05
4.387755102040816202e-01 1.420540155913254006e-02 1.418616250157356262e-02 -1.923905755897743763e-05
4.489795918367346372e-01 1.358641179082050766e-02 1.359120756387710571e-02 4.795773056598048867e-06
4.591836734693877098e-01 1.297589355989103854e-02 1.300142891705036163e-02 2.553535715932309103e-05
4.693877551020407823e-01 1.237833754017167096e-02 1.240053027868270874e-02 2.219273851103778505e-05
4.795918367346938549e-01 1.182159911185752532e-02 1.182077825069427490e-02 -8.208611632504192457e-07
4.897959183673469274e-01 1.138440850756841996e-02 1.135711930692195892e-02 -2.728920064646103705e-05
4.999999999999999445e-01 1.120285475271113988e-02 1.117051765322685242e-02 -3.233709948428746539e-05
5.102040816326530726e-01 1.143452071125085866e-02 1.143098622560501099e-02 -3.534485645847670887e-06
5.204081632653060341e-01 1.218744691164405126e-02 1.222093030810356140e-02 3.348339645951013688e-05
5.306122448979591066e-01 1.345388293025974111e-02 1.349206268787384033e-02 3.817975761409922453e-05
5.408163265306121792e-01 1.509507917919880073e-02 1.509166136384010315e-02 -3.417815358697576245e-06
5.510204081632652517e-01 1.689112984056972619e-02 1.684272475540637970e-02 -4.840508516334648959e-05
5.612244897959183243e-01 1.862154820698097568e-02 1.857898011803627014e-02 -4.256808894470553994e-05
5.714285714285713969e-01 2.011923512414204654e-02 2.012890018522739410e-02 9.665061085347564918e-06
5.816326530612244694e-01 2.126649757684685380e-02 2.132370881736278534e-02 5.721124051593154403e-05
5.918367346938775420e-01 2.195753714049198529e-02 2.200185880064964294e-02 4.432166015765764966e-05
6.020408163265306145e-01 2.208731611979940224e-02 2.207608707249164581e-02 -1.122904730775642346e-05
6.122448979591835760e-01 2.160440080432029369e-02 2.154939621686935425e-02 -5.500458745093944612e-05
6.224489795918366486e-01 2.059790656175018372e-02 2.055592462420463562e-02 -4.198193754554810364e-05
6.326530612244897211e-01 1.933448405473709580e-02 1.934425160288810730e-02 9.767548151011495872e-06
6.428571428571427937e-01 1.817676165335844682e-02 1.822967082262039185e-02 5.290916926194502712e-05
6.530612244897958663e-01 1.740120809133608240e-02 1.745714060962200165e-02 5.593251828591924713e-05
6.632653061224489388e-01 1.702741804684450647e-02 1.703897677361965179e-02 1.155872677514532820e-05
6.734693877551020114e-01 1.679094399381824559e-02 1.673081517219543457e-02 -6.012882162281102394e-05
6.836734693877550839e-01 1.630769893691185607e-02 1.621994376182556152e-02 -8.775517508629454566e-05
6.938775510204081565e-01 1.534283927145857658e-02 1.533251255750656128e-02 -1.032671395201530118e-05
7.040816326530611180e-01 1.401191427239978186e-02 1.412636041641235352e-02 1.144461440125716517e-04
7.142857142857141906e-01 1.277682473038728450e-02 1.288579031825065613e-02 1.089655878633716268e-04
7.244897959183672631e-01 1.223395472459527268e-02 1.216502487659454346e-02 -6.892984800072922413e-05
7.346938775510203357e-01 1.282895196938231043e-02 1.266040094196796417e-02 -1.685510274143462578e-04
7.448979591836734082e-01 1.467150716625462321e-02 1.464026793837547302e-02 -3.123922787915019150e-05
7.551020408163264808e-01 1.753958894607961574e-02 1.766452379524707794e-02 1.249348491674621975e-04
7.653061224489795533e-01 2.102557299157793019e-02 2.112106792628765106e-02 9.549493470972086895e-05
7.755102040816326259e-01 2.469322075310248152e-02 2.466513030230998993e-02 -2.809045079249158916e-05
7.857142857142856984e-01 2.814277943550801825e-02 2.807496488094329834e-02 -6.781455456471990884e-05
7.959183673469386600e-01 3.098751051519700248e-02 3.094545379281044006e-02 -4.205672238656241180e-05
8.061224489795917325e-01 3.283419634008054311e-02 3.280062228441238403e-02 -3.357405566815907516e-05
8.163265306122448051e-01 3.335696604220934891e-02 3.335309401154518127e-02 -3.872030664167636083e-06
8.265306122448978776e-01 3.246194838931591720e-02 3.254941850900650024e-02 8.747011969058304803e-05
8.367346938775509502e-01 3.043710494548671971e-02 3.056716360151767731e-02 1.300586560309575923e-04
8.469387755102040227e-01 2.795364992796377582e-02 2.793640829622745514e-02 -1.724163173632067836e-05
8.571428571428570953e-01 2.586049094619431721e-02 2.560863457620143890e-02 -2.518563699928783040e-04
8.673469387755101678e-01 2.484167480272050921e-02 2.465184219181537628e-02 -1.898326109051329258e-04
8.775510204081632404e-01 2.510268066762652572e-02 2.532650344073772430e-02 2.238227731111985808e-04
8.877551020408162019e-01 2.625381666310507359e-02 2.663441561162471771e-02 3.805989485196441258e-04
8.979591836734692745e-01 2.746847739981629621e-02 2.741683460772037506e-02 -5.164279209592115283e-05
9.081632653061223470e-01 2.786225232024817922e-02 2.743136882781982422e-02 -4.308834924283549972e-04
9.183673469387754196e-01 2.693096222875845588e-02 2.676603198051452637e-02 -1.649302482439295170e-04
9.285714285714284921e-01 2.484775167905582671e-02 2.520526573061943054e-02 3.575140515636038296e-04
9.387755102040815647e-01 2.246707974402651492e-02 2.284799702465534210e-02 3.809172806288271818e-04
9.489795918367346372e-01 2.100365577902568726e-02 2.080647088587284088e-02 -1.971848931528463744e-04
9.591836734693877098e-01 2.150603348707536694e-02 2.106215991079807281e-02 -4.438735762772941240e-04
9.693877551020407823e-01 2.436175497267794796e-02 2.445499785244464874e-02 9.324287976670078693e-05
9.795918367346938549e-01 2.908340004338438867e-02 2.941085398197174072e-02 3.274539385873520558e-04
9.897959183673468164e-01 3.450102747387629593e-02 3.442931920289993286e-02 -7.170827097636306435e-05
1.000000000000000000e+00 3.927290141099926135e-02 3.919711336493492126e-02 -7.578804606434008662e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index36_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.210843294842086845e-02 1.210738718509674072e-02 -1.045763324127729765e-06
1.020408163265306041e-02 1.202440207959393562e-02 1.202404685318470001e-02 -3.552264092356038905e-07
2.040816326530612082e-02 1.193959381510846345e-02 1.194705441594123840e-02 7.460600832774957891e-06
3.061224489795918297e-02 1.186879509777720616e-02 1.187212392687797546e-02 3.328829100769301053e-06
4.081632653061224164e-02 1.181417374575073967e-02 1.180911064147949219e-02 -5.063104271247481636e-06
5.102040816326530032e-02 1.177392274071745876e-02 1.176862325519323349e-02 -5.299485524225266975e-06
6.122448979591836593e-02 1.175021485445026589e-02 1.174484565854072571e-02 -5.369195909540186440e-06
7.142857142857142461e-02 1.175076262219267725e-02 1.175667345523834229e-02 5.910833045665031538e-06
8.163265306122448328e-02 1.178375283508590991e-02 1.178941689431667328e-02 5.664059230763365815e-06
9.183673469387754196e-02 1.185115190304390255e-02 1.185625232756137848e-02 5.100424517475929398e-06
1.020408163265306006e-01 1.194611645074412747e-02 1.194441691040992737e-02 -1.699540334200097536e-06
1.122448979591836593e-01 1.205626569040113213e-02 1.204861700534820557e-02 -7.648685052926568195e-06
1.224489795918367319e-01 1.216954868221507141e-02 1.216703839600086212e-02 -2.510286214209289657e-06
1.326530612244897767e-01 1.227766500079951854e-02 1.227572187781333923e-02 -1.943122986179310341e-06
1.428571428571428492e-01 1.237474170962242145e-02 1.238010451197624207e-02 5.362802353820611545e-06
1.530612244897958940e-01 1.245353807674918697e-02 1.245386525988578796e-02 3.271831366009891884e-07
1.632653061224489666e-01 1.250368145958543308e-02 1.250132918357849121e-02 -2.352276006941864117e-06
1.734693877551020391e-01 1.251440298024679258e-02 1.250925101339817047e-02 -5.151966848622110962e-06
1.836734693877550839e-01 1.247988591416858244e-02 1.247638091444969177e-02 -3.504999718890663973e-06
1.938775510204081565e-01 1.240267268750483258e-02 1.240685582160949707e-02 4.183134104664490427e-06
2.040816326530612013e-01 1.229205286131570922e-02 1.229786872863769531e-02 5.815867321986092908e-06
2.142857142857142738e-01 1.215868131756202460e-02 1.216401904821395874e-02 5.337730651934144421e-06
2.244897959183673186e-01 1.200998269173986568e-02 1.200727000832557678e-02 -2.712683414288902251e-06
2.346938775510203912e-01 1.185020656154609636e-02 1.184202358126640320e-02 -8.182980279693163883e-06
2.448979591836734637e-01 1.168488363792243370e-02 1.167723536491394043e-02 -7.648273008493272629e-06
2.551020408163265363e-01 1.152551115040421383e-02 1.152394898235797882e-02 -1.562168046235004604e-06
2.653061224489795533e-01 1.139000336054336177e-02 1.139795035123825073e-02 7.946990694888966811e-06
2.755102040816326259e-01 1.129800226347252648e-02 1.130760833621025085e-02 9.606072737724374866e-06
2.857142857142856984e-01 1.126440011974804561e-02 1.126936078071594238e-02 4.960660967896768359e-06
2.959183673469387710e-01 1.129568272309712171e-02 1.129169203341007233e-02 -3.990689687049381318e-06
3.061224489795917880e-01 1.139099067183347268e-02 1.138031296432018280e-02 -1.067770751328987744e-05
3.163265306122448606e-01 1.154566500429481807e-02 1.153768412768840790e-02 -7.980876606410169938e-06
3.265306122448979331e-01 1.175321077584905692e-02 1.175033859908580780e-02 -2.872176763249120746e-06
3.367346938775510057e-01 1.200362153667874215e-02 1.200937293469905853e-02 5.751398020316378368e-06
3.469387755102040782e-01 1.227990571825589121e-02 1.228635199368000031e-02 6.446275424109096375e-06
3.571428571428570953e-01 1.255683242016811425e-02 1.256027258932590485e-02 3.440169157790592958e-06
3.673469387755101678e-01 1.280439054129763228e-02 1.280356757342815399e-02 -8.229678694782888160e-07
3.775510204081632404e-01 1.299462863232692458e-02 1.299013756215572357e-02 -4.491070171201011485e-06
3.877551020408163129e-01 1.310784129868223027e-02 1.310711167752742767e-02 -7.296211548026010352e-07
3.979591836734693300e-01 1.313480227936549873e-02 1.313395984470844269e-02 -8.424346570560375946e-07
4.081632653061224025e-01 1.307506017594655887e-02 1.307618059217929840e-02 1.120416232739535056e-06
4.183673469387754751e-01 1.293409330606046931e-02 1.293228566646575928e-02 -1.807639594710030995e-06
4.285714285714285476e-01 1.272194829537421322e-02 1.271962188184261322e-02 -2.326413531599999529e-06
4.387755102040816202e-01 1.245338044263973390e-02 1.245227456092834473e-02 -1.105881711389172795e-06
4.489795918367346372e-01 1.214733996513818123e-02 1.214917190372943878e-02 1.831938591257548099e-06
4.591836734693877098e-01 1.182427586052528512e-02 1.182875595986843109e-02 4.480099343145971247e-06
4.693877551020407823e-01 1.150262290748850849e-02 1.150505617260932922e-02 2.433265120820732319e-06
4.795918367346938549e-01 1.119793639121579448e-02 1.119611412286758423e-02 -1.822268348210254185e-06
4.897959183673469274e-01 1.092677883749140592e-02 1.092040538787841797e-02 -6.373449612987955315e-06
4.999999999999999445e-01 1.071315568108987919e-02 1.070754788815975189e-02 -5.607792930127294961e-06
5.102040816326530726e-01 1.059167509514362740e-02 1.059134956449270248e-02 -3.255306509249156210e-07
5.204081632653060341e-01 1.060235109404344261e-02 1.060760766267776489e-02 5.256568634322278388e-06
5.306122448979591066e-01 1.077734879654534787e-02 1.078607328236103058e-02 8.724485815682705980e-06
5.408163265306121792e-01 1.112616920687738500e-02 1.113086752593517303e-02 4.698319057788030717e-06
5.510204081632652517e-01 1.162781526203425508e-02 1.162622869014739990e-02 -1.586571886855181468e-06
5.612244897959183243e-01 1.223441989910553120e-02 1.222658343613147736e-02 -7.836462974053839958e-06
5.714285714285713969e-01 1.288355340058164669e-02 1.287635415792465210e-02 -7.199242656994592204e-06
5.816326530612244694e-01 1.351151321701858123e-02 1.351184584200382233e-02 3.326249852411006236e-07
5.918367346938775420e-01 1.406103078590093675e-02 1.406852714717388153e-02 7.496361272944784826e-06
6.020408163265306145e-01 1.448278941573240969e-02 1.449323631823062897e-02 1.044690249821927930e-05
6.122448979591835760e-01 1.473578222996171048e-02 1.474129036068916321e-02 5.508130727452723030e-06
6.224489795918366486e-01 1.479200270202212647e-02 1.479029841721057892e-02 -1.704284811547551737e-06
6.326530612244897211e-01 1.464573823257345024e-02 1.464087143540382385e-02 -4.866797169626388420e-06
6.428571428571427937e-01 1.432117051494550750e-02 1.431819051504135132e-02 -2.979999904156177548e-06
6.530612244897958663e-01 1.386987178587480336e-02 1.387242227792739868e-02 2.550492052595318415e-06
6.632653061224489388e-01 1.335476227670841405e-02 1.335827261209487915e-02 3.510335386465099350e-06
6.734693877551020114e-01 1.282639564585000454e-02 1.282650232315063477e-02 1.066773006302285109e-07
6.836734693877550839e-01 1.230467085258065904e-02 1.229880377650260925e-02 -5.867076078049787702e-06
6.938775510204081565e-01 1.177862639421227431e-02 1.177268475294113159e-02 -5.941641271142716896e-06
7.040816326530611180e-01 1.122795493418266011e-02 1.122956722974777222e-02 1.612295565112109585e-06
7.142857142857141906e-01 1.065692680224516846e-02 1.066877506673336029e-02 1.184826448819183142e-05
7.244897959183672631e-01 1.012210250099223122e-02 1.013226807117462158e-02 1.016557018239036547e-05
7.346938775510203357e-01 9.735660058705162406e-03 9.728891775012016296e-03 -6.768283693146109892e-06
7.448979591836734082e-01 9.637327071605821319e-03 9.614028036594390869e-03 -2.329903501143044953e-05
7.551020408163264808e-01 9.944564105563838408e-03 9.928749874234199524e-03 -1.581423132963888367e-05
7.653061224489795533e-01 1.070368485188521318e-02 1.071676798164844513e-02 1.308312976323194876e-05
7.755102040816326259e-01 1.186587765254802293e-02 1.189716532826423645e-02 3.128767571621351995e-05
7.857142857142856984e-01 1.329959575798911504e-02 1.331613212823867798e-02 1.653637024956293444e-05
7.959183673469386600e-01 1.483097700586069774e-02 1.481877826154232025e-02 -1.219874431837748852e-05
8.061224489795917325e-01 1.628900421951824662e-02 1.626084186136722565e-02 -2.816235815102097195e-05
8.163265306122448051e-01 1.753244359036341959e-02 1.751798950135707855e-02 -1.445408900634104210e-05
8.265306122448978776e-01 1.845195721462117300e-02 1.846048980951309204e-02 8.532594891919043079e-06
8.367346938775509502e-01 1.896189012885266673e-02 1.898137293756008148e-02 1.948280870741475601e-05
8.469387755102040227e-01 1.900529704285493920e-02 1.901741698384284973e-02 1.211994098791052688e-05
8.571428571428570953e-01 1.858303216728009188e-02 1.858242787420749664e-02 -6.042930725952411208e-07
8.673469387755101678e-01 1.779009723162420370e-02 1.778499968349933624e-02 -5.097548124867457009e-06
8.775510204081632404e-01 1.682156359772481874e-02 1.681941933929920197e-02 -2.144258425616774044e-06
8.877551020408162019e-01 1.591776071164065220e-02 1.592126116156578064e-02 3.500449925128434892e-06
8.979591836734692745e-01 1.525706439829826316e-02 1.526493765413761139e-02 7.873255839348225482e-06
9.081632653061223470e-01 1.485170073701693252e-02 1.485039107501506805e-02 -1.309662001864470016e-06
9.183673469387754196e-01 1.452119621830563062e-02 1.449530012905597687e-02 -2.589608924965375314e-05
9.285714285714284921e-01 1.398589950285843500e-02 1.394888199865818024e-02 -3.701750420025476385e-05
9.387755102040815647e-01 1.305030240576655204e-02 1.305690221488475800e-02 6.599809118205957059e-06
9.489795918367346372e-01 1.177700197320257630e-02 1.185221038758754730e-02 7.520841438497100073e-05
9.591836734693877098e-01 1.053749104725012868e-02 1.060153916478157043e-02 6.404811753144175335e-05
9.693877551020407823e-01 9.885484415975125810e-03 9.838358499109745026e-03 -4.712591686538078473e-05
9.795918367346938549e-01 1.030239603511246167e-02 1.021543517708778381e-02 -8.696085802467785897e-05
9.897959183673468164e-01 1.194836669032851503e-02 1.194117590785026550e-02 -7.190782478249529985e-06
1.000000000000000000e+00 1.455871529567406147e-02 1.457749679684638977e-02 1.878150117232829652e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index37_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.889769604848067636e-02 1.889746822416782379e-02 -2.278243128525647698e-07
1.020408163265306041e-02 1.866085286167797064e-02 1.865819655358791351e-02 -2.656308090057124538e-06
2.040816326530612082e-02 1.850651221790459641e-02 1.850891858339309692e-02 2.406365488500511463e-06
3.061224489795918297e-02 1.847820358836660057e-02 1.847305521368980408e-02 -5.148374676796491078e-06
4.081632653061224164e-02 1.857830068823302511e-02 1.856873929500579834e-02 -9.561393227226766545e-06
5.102040816326530032e-02 1.880536660103214811e-02 1.880275644361972809e-02 -2.610157412420016643e-06
6.122448979591836593e-02 1.916162892195680950e-02 1.916953921318054199e-02 7.910291223732490717e-06
7.142857142857142461e-02 1.963740039600217480e-02 1.964624971151351929e-02 8.849315511344491014e-06
8.163265306122448328e-02 2.019648316543383795e-02 2.019784599542617798e-02 1.362829992340025553e-06
9.183673469387754196e-02 2.077967558962866279e-02 2.077328227460384369e-02 -6.393315024819101744e-06
1.020408163265306006e-01 2.132282584247395876e-02 2.132129855453968048e-02 -1.527287934278281911e-06
1.122448979591836593e-01 2.177280567692955679e-02 2.178011834621429443e-02 7.312669284737643993e-06
1.224489795918367319e-01 2.209015037486237315e-02 2.210348471999168396e-02 1.333434512931080951e-05
1.326530612244897767e-01 2.224265560341747230e-02 2.224927954375743866e-02 6.623940339966355451e-06
1.428571428571428492e-01 2.220298080208973207e-02 2.219717763364315033e-02 -5.803168446581741247e-06
1.530612244897958940e-01 2.195703593189146305e-02 2.194641157984733582e-02 -1.062435204412723322e-05
1.632653061224489666e-01 2.151627974896498999e-02 2.151100337505340576e-02 -5.276373911584225640e-06
1.734693877551020391e-01 2.092071371005273933e-02 2.092810720205307007e-02 7.393492000330736946e-06
1.836734693877550839e-01 2.022697445117030077e-02 2.023904584348201752e-02 1.207139231171674987e-05
1.938775510204081565e-01 1.948990417089921379e-02 1.949744485318660736e-02 7.540682287393574157e-06
2.040816326530612013e-01 1.875246667960641864e-02 1.874984055757522583e-02 -2.626122031192806849e-06
2.142857142857142738e-01 1.805150328349679548e-02 1.804555021226406097e-02 -5.953071232734502560e-06
2.244897959183673186e-01 1.743257480966462283e-02 1.743160560727119446e-02 -9.692023934283755526e-07
2.346938775510203912e-01 1.695919792924780942e-02 1.696649566292762756e-02 7.297733679818146912e-06
2.448979591836734637e-01 1.670686794810495590e-02 1.671436242759227753e-02 7.494479487321625832e-06
2.551020408163265363e-01 1.674481299838007781e-02 1.674303598701953888e-02 -1.777011360538927054e-06
2.653061224489795533e-01 1.711677233213016597e-02 1.710670255124568939e-02 -1.006978088447657571e-05
2.755102040816326259e-01 1.782984297476951710e-02 1.782074756920337677e-02 -9.095405566140329912e-06
2.857142857142856984e-01 1.885184168859210460e-02 1.885407976806163788e-02 2.238079469533277299e-06
2.959183673469387710e-01 2.011218065150138790e-02 2.012495137751102448e-02 1.277072600963657933e-05
3.061224489795917880e-01 2.150369452722377533e-02 2.151812426745891571e-02 1.442974023514037585e-05
3.163265306122448606e-01 2.288885309867436102e-02 2.289596758782863617e-02 7.114489154275149829e-06
3.265306122448979331e-01 2.411533737140037978e-02 2.411196753382682800e-02 -3.369837573551776044e-06
3.367346938775510057e-01 2.504034364228942960e-02 2.503252401947975159e-02 -7.819622809678017372e-06
3.469387755102040782e-01 2.555574931996783955e-02 2.555304393172264099e-02 -2.705388245198558916e-06
3.571428571428570953e-01 2.560503538717322225e-02 2.561105042695999146e-02 6.015039786769205143e-06
3.673469387755101678e-01 2.518874861843601459e-02 2.520113252103328705e-02 1.238390259727245590e-05
3.775510204081632404e-01 2.436154122745286602e-02 2.436968684196472168e-02 8.145614511855664430e-06
3.877551020408163129e-01 2.322349296572891186e-02 2.322103269398212433e-02 -2.460271746787534575e-06
3.979591836734693300e-01 2.190301541495223020e-02 2.188968844711780548e-02 -1.332696783442471888e-05
4.081632653061224025e-01 2.052760693572564660e-02 2.051353827118873596e-02 -1.406866453691063557e-05
4.183673469387754751e-01 1.918873696704664900e-02 1.918553188443183899e-02 -3.205082614810006447e-06
4.285714285714285476e-01 1.792182967044136932e-02 1.793480291962623596e-02 1.297324918486664203e-05
4.387755102040816202e-01 1.672483541531093534e-02 1.674418337643146515e-02 1.934796112052980521e-05
4.489795918367346372e-01 1.561786138682498895e-02 1.562565378844738007e-02 7.792401622391115223e-06
4.591836734693877098e-01 1.471125319333643246e-02 1.469137705862522125e-02 -1.987613471121120468e-05
4.693877551020407823e-01 1.422852976788206714e-02 1.418823190033435822e-02 -4.029786754770892099e-05
4.795918367346938549e-01 1.444828858822094081e-02 1.443127728998661041e-02 -1.701129823433039645e-05
4.897959183673469274e-01 1.558177033679158767e-02 1.561998762190341949e-02 3.821728511183182520e-05
4.999999999999999445e-01 1.765412282235006430e-02 1.770497485995292664e-02 5.085203760286233221e-05
5.102040816326530726e-01 2.046480008468920878e-02 2.045759744942188263e-02 -7.202635267326146229e-06
5.204081632653060341e-01 2.365331508094341284e-02 2.358755096793174744e-02 -6.576411301166540380e-05
5.306122448979591066e-01 2.682419651455397042e-02 2.678541839122772217e-02 -3.877812332624824831e-05
5.408163265306121792e-01 2.964650604927856342e-02 2.968954481184482574e-02 4.303876256626232299e-05
5.510204081632652517e-01 3.187262608277102727e-02 3.195524215698242188e-02 8.261607421139460783e-05
5.612244897959183243e-01 3.329682299582108207e-02 3.333134204149246216e-02 3.451904567138008861e-05
5.714285714285713969e-01 3.373209264184060668e-02 3.368676826357841492e-02 -4.532437826219176680e-05
5.816326530612244694e-01 3.306889135025550819e-02 3.300305455923080444e-02 -6.583679102470374467e-05
5.918367346938775420e-01 3.139582789036346466e-02 3.138861060142517090e-02 -7.217288938293764389e-06
6.020408163265306145e-01 2.907801851285923833e-02 2.913546562194824219e-02 5.744710908900385604e-05
6.122448979591835760e-01 2.668352718340480378e-02 2.673188224434852600e-02 4.835506094372221675e-05
6.224489795918366486e-01 2.474532427258957501e-02 2.473616786301136017e-02 -9.156409578214841360e-06
6.326530612244897211e-01 2.348282993883383379e-02 2.345380187034606934e-02 -2.902806848776445792e-05
6.428571428571427937e-01 2.267518937057078424e-02 2.265402115881443024e-02 -2.116821175635399954e-05
6.530612244897958663e-01 2.180827340688087576e-02 2.176783606410026550e-02 -4.043734278061025811e-05
6.632653061224489388e-01 2.044045014739549401e-02 2.041672356426715851e-02 -2.372658312833550442e-05
6.734693877551020114e-01 1.856859524572249120e-02 1.864828541874885559e-02 7.969017302636438593e-05
6.836734693877550839e-01 1.674977701704586860e-02 1.684140600264072418e-02 9.162898559485557759e-05
6.938775510204081565e-01 1.587800031441072637e-02 1.577625982463359833e-02 -1.017404897771280459e-04
7.040816326530611180e-01 1.673787789667596088e-02 1.657138578593730927e-02 -1.664921107386516108e-04
7.142857142857141906e-01 1.960370446036690389e-02 1.964947581291198730e-02 4.577135254508341022e-05
7.244897959183672631e-01 2.411801663765060846e-02 2.423786930739879608e-02 1.198526697481876180e-04
7.346938775510203357e-01 2.949244489651445256e-02 2.947408892214298248e-02 -1.835597437147007405e-05
7.448979591836734082e-01 3.486400985963025723e-02 3.484138101339340210e-02 -2.262884623685512686e-05
7.551020408163264808e-01 3.956328585680198712e-02 3.960213065147399902e-02 3.884479467201190639e-05
7.653061224489795533e-01 4.315756485685288968e-02 4.312467575073242188e-02 -3.288910612046780368e-05
7.755102040816326259e-01 4.533283483581676543e-02 4.523614794015884399e-02 -9.668689565792143448e-05
7.857142857142856984e-01 4.581082931512064221e-02 4.580000042915344238e-02 -1.082888596719983054e-05
7.959183673469386600e-01 4.445193548884858459e-02 4.461795836687088013e-02 1.660228780222955391e-04
8.061224489795917325e-01 4.150297679462902622e-02 4.170017689466476440e-02 1.972001000357381795e-04
8.163265306122448051e-01 3.776576014350745136e-02 3.767850250005722046e-02 -8.725764345023090396e-05
8.265306122448978776e-01 3.445006537945120850e-02 3.403412178158760071e-02 -4.159435978636077946e-04
8.367346938775509502e-01 3.267317353456583584e-02 3.251738473773002625e-02 -1.557887968358095954e-04
8.469387755102040227e-01 3.285004928066763419e-02 3.338047489523887634e-02 5.304256145712421544e-04
8.571428571428570953e-01 3.437188600239635822e-02 3.479821234941482544e-02 4.263263470184672221e-04
8.673469387755101678e-01 3.585389509252284029e-02 3.542748838663101196e-02 -4.264067058918283304e-04
8.775510204081632404e-01 3.589054645842454372e-02 3.532483428716659546e-02 -5.657121712579482598e-04
8.877551020408162019e-01 3.390612422981755664e-02 3.405015915632247925e-02 1.440349265049226113e-04
8.979591836734692745e-01 3.057874493731520607e-02 3.124140575528144836e-02 6.626608179662422937e-04
9.081632653061223470e-01 2.754711449329164813e-02 2.774942293763160706e-02 2.023084443399589261e-04
9.183673469387754196e-01 2.654899872452226930e-02 2.592402510344982147e-02 -6.249736210724478325e-04
9.285714285714284921e-01 2.850176705762799689e-02 2.815551124513149261e-02 -3.462558124965042783e-04
9.387755102040815647e-01 3.307125234584457063e-02 3.345397114753723145e-02 3.827188016926608150e-04
9.489795918367346372e-01 3.895471578409540059e-02 3.925157338380813599e-02 2.968575997127353983e-04
9.591836734693877098e-01 4.464229897051964074e-02 4.458706825971603394e-02 -5.523071080360680840e-05
9.693877551020407823e-01 4.913484249811701787e-02 4.888737201690673828e-02 -2.474704812102795914e-04
9.795918367346938549e-01 5.217781370389887319e-02 5.212282389402389526e-02 -5.498980987497792405e-05
9.897959183673468164e-01 5.395222410352508435e-02 5.419044941663742065e-02 2.382253131123363010e-04
1.000000000000000000e+00 5.456035151685505874e-02 5.455406755208969116e-02 -6.283964765367577865e-06


==> plots/data/karman/trajectories/train_trajectory_D500_index38_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.859058010967743271e-02 1.859291642904281616e-02 2.336319365383449087e-06
1.020408163265306041e-02 1.835013290179326323e-02 1.833718642592430115e-02 -1.294647586896208180e-05
2.040816326530612082e-02 1.813803838228643384e-02 1.814940385520458221e-02 1.136547291814837823e-05
3.061224489795918297e-02 1.803461248870422487e-02 1.804878748953342438e-02 1.417500082919950777e-05
4.081632653061224164e-02 1.805967616579615478e-02 1.805766858160495758e-02 -2.007584191197203660e-06
5.102040816326530032e-02 1.820070554139886082e-02 1.818735525012016296e-02 -1.335029127869785670e-05
6.122448979591836593e-02 1.844610331053619934e-02 1.843729428946971893e-02 -8.809021066480404727e-06
7.142857142857142461e-02 1.879467918017550462e-02 1.880013197660446167e-02 5.452796428957046304e-06
8.163265306122448328e-02 1.924002493627473276e-02 1.924982666969299316e-02 9.801733418260405450e-06
9.183673469387754196e-02 1.975169026620331864e-02 1.975388079881668091e-02 2.190532613362272674e-06
1.020408163265306006e-01 2.027413608689615510e-02 2.026521414518356323e-02 -8.921941712591863194e-06
1.122448979591836593e-01 2.074445858582470159e-02 2.073320746421813965e-02 -1.125112160656194238e-05
1.224489795918367319e-01 2.111234581513859315e-02 2.111042849719524384e-02 -1.917317943349317044e-06
1.326530612244897767e-01 2.134655882295480311e-02 2.135375142097473145e-02 7.192598019928331254e-06
1.428571428571428492e-01 2.142781910718203481e-02 2.143520116806030273e-02 7.382060878267926451e-06
1.530612244897958940e-01 2.134115775248835237e-02 2.134007401764392853e-02 -1.083734844423839272e-06
1.632653061224489666e-01 2.107879222579372991e-02 2.106996253132820129e-02 -8.829694465528614700e-06
1.734693877551020391e-01 2.065100951339293028e-02 2.064594998955726624e-02 -5.059523835664048175e-06
1.836734693877550839e-01 2.009228130808712529e-02 2.009516395628452301e-02 2.882648197397724710e-06
1.938775510204081565e-01 1.945359906858094498e-02 1.946339942514896393e-02 9.800356568018947501e-06
2.040816326530612013e-01 1.878579044715905644e-02 1.878889650106430054e-02 3.106053905244099411e-06
2.142857142857142738e-01 1.812823069951313010e-02 1.812111213803291321e-02 -7.118561480216889503e-06
2.244897959183673186e-01 1.751295546154103822e-02 1.749961264431476593e-02 -1.334281722627228550e-05
2.346938775510203912e-01 1.697970090988527858e-02 1.697289757430553436e-02 -6.803335579744218542e-06
2.448979591836734637e-01 1.658663349173159635e-02 1.659371890127658844e-02 7.085409544992093966e-06
2.551020408163265363e-01 1.640460373920850368e-02 1.641824282705783844e-02 1.363908784933476337e-05
2.653061224489795533e-01 1.649659672448218831e-02 1.650639809668064117e-02 9.801372198452867890e-06
2.755102040816326259e-01 1.689579099678413174e-02 1.689211092889308929e-02 -3.680067891042443362e-06
2.857142857142856984e-01 1.759513578013036789e-02 1.758401282131671906e-02 -1.112295881364883110e-05
2.959183673469387710e-01 1.855046293779140723e-02 1.854142919182777405e-02 -9.033745963633182940e-06
3.061224489795917880e-01 1.968905605588465446e-02 1.968910917639732361e-02 5.312051266914696868e-08
3.163265306122448606e-01 2.091546555831255358e-02 2.092295326292514801e-02 7.487704612594431319e-06
3.265306122448979331e-01 2.211469942792535989e-02 2.211819775402545929e-02 3.498326100099397040e-06
3.367346938775510057e-01 2.315994695852614110e-02 2.315584570169448853e-02 -4.101256831652577706e-06
3.469387755102040782e-01 2.393000407370435290e-02 2.391888014972209930e-02 -1.112392398225359180e-05
3.571428571428570953e-01 2.433261796793629445e-02 2.432612702250480652e-02 -6.490945431487926687e-06
3.673469387755101678e-01 2.432326018045450483e-02 2.432770282030105591e-02 4.442639846551077465e-06
3.775510204081632404e-01 2.391093764615777675e-02 2.392417751252651215e-02 1.323986636873539235e-05
3.877551020408163129e-01 2.315089830886233463e-02 2.316120825707912445e-02 1.030994821678982154e-05
3.979591836734693300e-01 2.213001483277795417e-02 2.212651073932647705e-02 -3.504093451477119370e-06
4.081632653061224025e-01 2.094954590714630249e-02 2.093327417969703674e-02 -1.627172744926574932e-05
4.183673469387754751e-01 1.970611755737863499e-02 1.969033293426036835e-02 -1.578462311826664410e-05
4.285714285714285476e-01 1.847296474610391967e-02 1.847306638956069946e-02 1.016434567797930288e-07
4.387755102040816202e-01 1.729072936086292409e-02 1.731085032224655151e-02 2.012096138362742814e-05
4.489795918367346372e-01 1.618101366742150105e-02 1.620621420443058014e-02 2.520053700907909366e-05
4.591836734693877098e-01 1.518564774405428870e-02 1.519434340298175812e-02 8.695658927469415711e-06
4.693877551020407823e-01 1.441196631472097499e-02 1.438983716070652008e-02 -2.212915401445490760e-05
4.795918367346938549e-01 1.404724109928003235e-02 1.401029713451862335e-02 -3.694396476140900110e-05
4.897959183673469274e-01 1.431428486995746721e-02 1.430579461157321930e-02 -8.490258384247911794e-06
4.999999999999999445e-01 1.537726926972332250e-02 1.541902124881744385e-02 4.175197909412134423e-05
5.102040816326530726e-01 1.724767213452167713e-02 1.730051077902317047e-02 5.283864450149333702e-05
5.204081632653060341e-01 1.975046168927966500e-02 1.974737644195556641e-02 -3.085247324098594479e-06
5.306122448979591066e-01 2.257534825421082803e-02 2.251686528325080872e-02 -5.848297096001930928e-05
5.408163265306121792e-01 2.537970820879950629e-02 2.533149719238281250e-02 -4.821101641669378601e-05
5.510204081632652517e-01 2.787459445144583811e-02 2.789260819554328918e-02 1.801374409745107319e-05
5.612244897959183243e-01 2.984484445002423200e-02 2.990607917308807373e-02 6.123472306384172836e-05
5.714285714285713969e-01 3.111572496504418084e-02 3.114647604525089264e-02 3.075108020671180054e-05
5.816326530612244694e-01 3.152992345771728211e-02 3.149401769042015076e-02 -3.590576729713135240e-05
5.918367346938775420e-01 3.099107110847933513e-02 3.092479892075061798e-02 -6.627218772871715236e-05
6.020408163265306145e-01 2.956230114821372865e-02 2.953997440636157990e-02 -2.232674185214875151e-05
6.122448979591835760e-01 2.753527498188554704e-02 2.757999300956726074e-02 4.471802768171370679e-05
6.224489795918366486e-01 2.537585699566623915e-02 2.543518878519535065e-02 5.933178952911150050e-05
6.326530612244897211e-01 2.353092960369316047e-02 2.354125492274761200e-02 1.032531905445152609e-05
6.428571428571427937e-01 2.219657094621060173e-02 2.215804159641265869e-02 -3.852934979794303549e-05
6.530612244897958663e-01 2.120882858306550114e-02 2.115852013230323792e-02 -5.030845076226322932e-05
6.632653061224489388e-01 2.016258561579082481e-02 2.013216540217399597e-02 -3.042021361682883951e-05
6.734693877551020114e-01 1.871553893857367049e-02 1.874260045588016510e-02 2.706151730649461462e-05
6.836734693877550839e-01 1.689457401194644978e-02 1.699463650584220886e-02 1.000624938957590804e-04
6.938775510204081565e-01 1.519757390801379331e-02 1.526014134287834167e-02 6.256743486454836856e-05
7.040816326530611180e-01 1.440404896800641377e-02 1.429924927651882172e-02 -1.047996914875920504e-04
7.142857142857141906e-01 1.519605223578855517e-02 1.507644914090633392e-02 -1.196030948822212475e-04
7.244897959183672631e-01 1.781570876509428261e-02 1.789128780364990234e-02 7.557903855561973194e-05
7.346938775510203357e-01 2.195806031366461658e-02 2.207939885556697845e-02 1.213385419023618739e-04
7.448979591836734082e-01 2.693774922926626958e-02 2.690398320555686951e-02 -3.376602370940007258e-05
7.551020408163264808e-01 3.199133072765840413e-02 3.192124515771865845e-02 -7.008556993974568439e-05
7.653061224489795533e-01 3.651022938158658693e-02 3.653863817453384399e-02 2.840879294725706661e-05
7.755102040816326259e-01 4.008542836738833437e-02 4.011564701795578003e-02 3.021865056744565958e-05
7.857142857142856984e-01 4.241142944855839925e-02 4.235731810331344604e-02 -5.411134524495320175e-05
7.959183673469386600e-01 4.321117472011611060e-02 4.314953833818435669e-02 -6.163638193175391411e-05
8.061224489795917325e-01 4.231378041006536583e-02 4.236346110701560974e-02 4.968069695024390775e-05
8.163265306122448051e-01 3.986389369677387912e-02 4.000827670097351074e-02 1.443830041996316260e-04
8.265306122448978776e-01 3.648611138116347741e-02 3.651892393827438354e-02 3.281255711090613758e-05
8.367346938775509502e-01 3.320212621047755053e-02 3.296796232461929321e-02 -2.341638858582573146e-04
8.469387755102040227e-01 3.104353880716011205e-02 3.081835061311721802e-02 -2.251881940428940299e-04
8.571428571428570953e-01 3.053124937857627438e-02 3.077512606978416443e-02 2.438766912078900451e-04
8.673469387755101678e-01 3.133970956811089892e-02 3.177391365170478821e-02 4.342040835938892895e-04
8.775510204081632404e-01 3.240697369711259546e-02 3.225634992122650146e-02 -1.506237758860939913e-04
8.877551020408162019e-01 3.249943074452679714e-02 3.193105384707450867e-02 -5.683768974522884765e-04
8.979591836734692745e-01 3.094389591311676527e-02 3.082924894988536835e-02 -1.146469632313969200e-04
9.081632653061223470e-01 2.809775480007482493e-02 2.859934605658054352e-02 5.015912565057185912e-04
9.183673469387754196e-01 2.525197698644653793e-02 2.560152113437652588e-02 3.495441479299879473e-04
9.285714285714284921e-01 2.399245263496228159e-02 2.359464019536972046e-02 -3.978124395925611290e-04
9.387755102040815647e-01 2.537846668432545971e-02 2.495104447007179260e-02 -4.274222142536671099e-04
9.489795918367346372e-01 2.941451303081411145e-02 2.965324930846691132e-02 2.387362776527998665e-04
9.591836734693877098e-01 3.510829492921720835e-02 3.540936857461929321e-02 3.010736454020848663e-04
9.693877551020407823e-01 4.103841476185339510e-02 4.103022068738937378e-02 -8.194074464021317006e-06
9.795918367346938549e-01 4.604439530397149566e-02 4.583586752414703369e-02 -2.085277798244619674e-04
9.897959183673468164e-01 4.960844600490446621e-02 4.946177452802658081e-02 -1.466714768778853983e-04
1.000000000000000000e+00 5.174820768894162343e-02 5.190737545490264893e-02 1.591677659610254980e-04


==> plots/data/karman/trajectories/train_trajectory_D500_index39_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.822688087225852321e-02 1.823597401380538940e-02 9.093141546866190250e-06
1.020408163265306041e-02 1.795908418769249365e-02 1.793650537729263306e-02 -2.257881039986059379e-05
2.040816326530612082e-02 1.769209639210821139e-02 1.769328489899635315e-02 1.188506888141760420e-06
3.061224489795918297e-02 1.750974435137621354e-02 1.752399839460849762e-02 1.425404323228407488e-05
4.081632653061224164e-02 1.745361804786860205e-02 1.745714806020259857e-02 3.530012333996523921e-06
5.102040816326530032e-02 1.752306981757594320e-02 1.751108281314373016e-02 -1.198700443221303868e-05
6.122448979591836593e-02 1.770542881413121258e-02 1.769215427339076996e-02 -1.327454074044262522e-05
7.142857142857142461e-02 1.799887561944552711e-02 1.800405606627464294e-02 5.180446829115836760e-06
8.163265306122448328e-02 1.840662049171611428e-02 1.842253096401691437e-02 1.591047230080008812e-05
9.183673469387754196e-02 1.891320946264761493e-02 1.892583444714546204e-02 1.262498449784710264e-05
1.020408163265306006e-01 1.947057021863084214e-02 1.946529746055603027e-02 -5.272758074811867424e-06
1.122448979591836593e-01 2.000944627522525943e-02 1.999379135668277740e-02 -1.565491854248202142e-05
1.224489795918367319e-01 2.046603769150898838e-02 2.045937441289424896e-02 -6.663278614739420735e-06
1.326530612244897767e-01 2.080017548811062891e-02 2.081100456416606903e-02 1.082907605544011775e-05
1.428571428571428492e-01 2.099198868129165119e-02 2.101269364356994629e-02 2.070496227829510261e-05
1.530612244897958940e-01 2.102629625433583352e-02 2.103709429502487183e-02 1.079804068903830738e-05
1.632653061224489666e-01 2.088507143034862984e-02 2.087561041116714478e-02 -9.461019181485064156e-06
1.734693877551020391e-01 2.055793480298189965e-02 2.053951099514961243e-02 -1.842380783228722563e-05
1.836734693877550839e-01 2.006019744867278132e-02 2.004997432231903076e-02 -1.022312635375055567e-05
1.938775510204081565e-01 1.943853516282093019e-02 1.944882050156593323e-02 1.028533874500303646e-05
2.040816326530612013e-01 1.875554181365846410e-02 1.877529546618461609e-02 1.975365252615199352e-05
2.142857142857142738e-01 1.806517177435651780e-02 1.807664893567562103e-02 1.147716131910322956e-05
2.244897959183673186e-01 1.740088558711251968e-02 1.739369519054889679e-02 -7.190396563622886150e-06
2.346938775510203912e-01 1.678718372125953193e-02 1.677028834819793701e-02 -1.689537306159491492e-05
2.448979591836734637e-01 1.626335876476182885e-02 1.625561527907848358e-02 -7.743485683345263659e-06
2.551020408163265363e-01 1.589622524436783146e-02 1.590393297374248505e-02 7.707729374653582433e-06
2.653061224489795533e-01 1.576756060563540285e-02 1.578392274677753448e-02 1.636214114213163651e-05
2.755102040816326259e-01 1.594358950646259515e-02 1.594837196171283722e-02 4.782455250242068079e-06
2.857142857142856984e-01 1.644829035002361162e-02 1.643636822700500488e-02 -1.192212301860673396e-05
2.959183673469387710e-01 1.725718935948238400e-02 1.723793335258960724e-02 -1.925600689277676136e-05
3.061224489795917880e-01 1.830975248481418391e-02 1.830035075545310974e-02 -9.401729361074168123e-06
3.163265306122448606e-01 1.952449127873548407e-02 1.953718811273574829e-02 1.269683400026422326e-05
3.265306122448979331e-01 2.080385772200428127e-02 2.082627080380916595e-02 2.241308180488468804e-05
3.367346938775510057e-01 2.203135422706883201e-02 2.204901911318302155e-02 1.766488611418953747e-05
3.469387755102040782e-01 2.307484261099648770e-02 2.306971140205860138e-02 -5.131208937886322374e-06
3.571428571428570953e-01 2.380617553441494519e-02 2.378605864942073822e-02 -2.011688499420696830e-05
3.673469387755101678e-01 2.413195830018771346e-02 2.411496080458164215e-02 -1.699749560607130561e-05
3.775510204081632404e-01 2.401845759135225536e-02 2.402210421860218048e-02 3.646627249925121772e-06
3.877551020408163129e-01 2.349636379931880140e-02 2.351959981024265289e-02 2.323601092385149669e-05
3.979591836734693300e-01 2.264491458710922445e-02 2.266735769808292389e-02 2.244311097369944275e-05
4.081632653061224025e-01 2.156651507717081279e-02 2.156798169016838074e-02 1.466612997567950938e-06
4.183673469387754751e-01 2.036327126246631480e-02 2.034033834934234619e-02 -2.293291312396861237e-05
4.285714285714285476e-01 1.911955626163719391e-02 1.909178309142589569e-02 -2.777317021129821484e-05
4.387755102040816202e-01 1.789099116392411232e-02 1.788432896137237549e-02 -6.662202551736828848e-06
4.489795918367346372e-01 1.670470512507473554e-02 1.672678440809249878e-02 2.207928301776324043e-05
4.591836734693877098e-01 1.557997605679033691e-02 1.561255380511283875e-02 3.257774832250183439e-05
4.693877551020407823e-01 1.456985443210632482e-02 1.457998715341091156e-02 1.013272130458674203e-05
4.795918367346938549e-01 1.380309672842550475e-02 1.377041637897491455e-02 -3.268034945059020147e-05
4.897959183673469274e-01 1.348976032624987428e-02 1.343728601932525635e-02 -5.247430692461793611e-05
4.999999999999999445e-01 1.386486289888254862e-02 1.385111920535564423e-02 -1.374369352690439638e-05
5.102040816326530726e-01 1.508449764525536356e-02 1.513643004000186920e-02 5.193239474650564180e-05
5.204081632653060341e-01 1.713075739995914559e-02 1.718893274664878845e-02 5.817534668964285949e-05
5.306122448979591066e-01 1.978846004074482495e-02 1.977914385497570038e-02 -9.316185769124574190e-06
5.408163265306121792e-01 2.271397974227839373e-02 2.264266461133956909e-02 -7.131513093882463350e-05
5.510204081632652517e-01 2.555222332016482412e-02 2.550433576107025146e-02 -4.788755909457265147e-05
5.612244897959183243e-01 2.802378500904847275e-02 2.806048095226287842e-02 3.669594321440566853e-05
5.714285714285713969e-01 2.993303293300004012e-02 3.001659549772739410e-02 8.356256472735398844e-05
5.816326530612244694e-01 3.111983087469214274e-02 3.116531111299991608e-02 4.548023830777334076e-05
5.918367346938775420e-01 3.143169134231435513e-02 3.139248862862586975e-02 -3.920271368848537996e-05
6.020408163265306145e-01 3.077679113554171106e-02 3.070162795484066010e-02 -7.516318070105096338e-05
6.122448979591835760e-01 2.923678058688430545e-02 2.920742705464363098e-02 -2.935353224067446809e-05
6.224489795918366486e-01 2.713854135807195617e-02 2.718534879386425018e-02 4.680743579229401652e-05
6.326530612244897211e-01 2.498276467537952072e-02 2.504978142678737640e-02 6.701675140785567919e-05
6.428571428571427937e-01 2.322329418031277015e-02 2.324548177421092987e-02 2.218759389815971872e-05
6.530612244897958663e-01 2.201967757134757481e-02 2.198932133615016937e-02 -3.035623519740543452e-05
6.632653061224489388e-01 2.114150514446375140e-02 2.108708582818508148e-02 -5.441931627866991583e-05
6.734693877551020114e-01 2.012612691566147832e-02 2.007643505930900574e-02 -4.969185635247258537e-05
6.836734693877550839e-01 1.862123577670281999e-02 1.863458193838596344e-02 1.334616168314345375e-05
6.938775510204081565e-01 1.670052437280963517e-02 1.680386811494827271e-02 1.033437421386375343e-04
7.040816326530611180e-01 1.493602403298318129e-02 1.499852351844310760e-02 6.249948545992631277e-05
7.142857142857141906e-01 1.415993258975700372e-02 1.403321139514446259e-02 -1.267211946125411381e-04
7.244897959183672631e-01 1.505207726908265597e-02 1.491687819361686707e-02 -1.351990754657889093e-04
7.346938775510203357e-01 1.780275392531064510e-02 1.788306050002574921e-02 8.030657471510410650e-05
7.448979591836734082e-01 2.204359865720037850e-02 2.216948941349983215e-02 1.258907562994536489e-04
7.551020408163264808e-01 2.705481687613144753e-02 2.702099829912185669e-02 -3.381857700959084445e-05
7.653061224489795533e-01 3.208089146827128313e-02 3.201353549957275391e-02 -6.735596869852922275e-05
7.755102040816326259e-01 3.654422622318888314e-02 3.657776117324829102e-02 3.353495005940787532e-05
7.857142857142856984e-01 4.005912144304478451e-02 4.008504003286361694e-02 2.591858981883243818e-05
7.959183673469386600e-01 4.232178151801990751e-02 4.226090759038925171e-02 -6.087392763065579970e-05
8.061224489795917325e-01 4.304799738319231572e-02 4.298923164606094360e-02 -5.876573713137211996e-05
8.163265306122448051e-01 4.207411060568222450e-02 4.214370250701904297e-02 6.959190133681847357e-05
8.265306122448978776e-01 3.957373481119254299e-02 3.974571824073791504e-02 1.719834295453720463e-04
8.367346938775509502e-01 3.620280678261227070e-02 3.624540567398071289e-02 4.259889136844219326e-05
8.469387755102040227e-01 3.298669701738259075e-02 3.273682668805122375e-02 -2.498703293313669915e-04
8.571428571428570953e-01 3.092140743204768727e-02 3.067214041948318481e-02 -2.492670125645024548e-04
8.673469387755101678e-01 3.047447817938647371e-02 3.071165643632411957e-02 2.371782569376458538e-04
8.775510204081632404e-01 3.128844447430507991e-02 3.174990788102149963e-02 4.614634067164197218e-04
8.877551020408162019e-01 3.231390883870301212e-02 3.221850097179412842e-02 -9.540786690888369836e-05
8.979591836734692745e-01 3.235916365667701466e-02 3.184099495410919189e-02 -5.181687025678227698e-04
9.081632653061223470e-01 3.078096215694392512e-02 3.068481385707855225e-02 -9.614829986537287709e-05
9.183673469387754196e-01 2.792488780109050536e-02 2.841429598629474640e-02 4.894081852042410363e-04
9.285714285714284921e-01 2.504027535130548543e-02 2.537721022963523865e-02 3.369348783297532179e-04
9.387755102040815647e-01 2.368759554098496395e-02 2.329355105757713318e-02 -3.940444834078307701e-04
9.489795918367346372e-01 2.495403330696732008e-02 2.454647421836853027e-02 -4.075590885987898093e-04
9.591836734693877098e-01 2.891129468722346274e-02 2.918562665581703186e-02 2.743319685935691199e-04
9.693877551020407823e-01 3.460859001402291635e-02 3.490361943840980530e-02 2.950294243868889499e-04
9.795918367346938549e-01 4.057517878182963222e-02 4.047616571187973022e-02 -9.901306994990199950e-05
9.897959183673468164e-01 4.550963147230906863e-02 4.527931660413742065e-02 -2.303148681716479795e-04
1.000000000000000000e+00 4.874709570379660850e-02 4.891944676637649536e-02 1.723510625798868601e-04


==> plots/data/karman/trajectories/train_trajectory_D500_index3_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.794574496605812891e-02 1.794655621051788330e-02 8.112444597543899683e-07
1.020408163265306041e-02 1.774883460097909788e-02 1.774421520531177521e-02 -4.619395667322667709e-06
2.040816326530612082e-02 1.757460626952575544e-02 1.757811568677425385e-02 3.509417248498403197e-06
3.061224489795918297e-02 1.745096554891682056e-02 1.745544001460075378e-02 4.474465683933226412e-06
4.081632653061224164e-02 1.739479605753385671e-02 1.739520020782947540e-02 4.041502956186882045e-07
5.102040816326530032e-02 1.741304836787782931e-02 1.741142757236957550e-02 -1.620795508253808359e-06
6.122448979591836593e-02 1.750779241991549245e-02 1.750277914106845856e-02 -5.013278847033897367e-06
7.142857142857142461e-02 1.767881466623243136e-02 1.768034696578979492e-02 1.532299557363558939e-06
8.163265306122448328e-02 1.792145579615506829e-02 1.792251318693161011e-02 1.057390776541822230e-06
9.183673469387754196e-02 1.822220711357164236e-02 1.822458952665328979e-02 2.382413081647438702e-06
1.020408163265306006e-01 1.855667062696716649e-02 1.855485327541828156e-02 -1.817351548884932333e-06
1.122448979591836593e-01 1.889245833496954255e-02 1.888736523687839508e-02 -5.093098091147468809e-06
1.224489795918367319e-01 1.919553253358755388e-02 1.919285766780376434e-02 -2.674865783789531770e-06
1.326530612244897767e-01 1.943603794871998774e-02 1.943456754088401794e-02 -1.470407835969800292e-06
1.428571428571428492e-01 1.959081764869226305e-02 1.959390193223953247e-02 3.084283547269417447e-06
1.530612244897958940e-01 1.964315092985551708e-02 1.964496448636054993e-02 1.813556505032842825e-06
1.632653061224489666e-01 1.958251607446902243e-02 1.958210580050945282e-02 -4.102739595696069941e-07
1.734693877551020391e-01 1.940631982568020650e-02 1.940405182540416718e-02 -2.268000276039322527e-06
1.836734693877550839e-01 1.912261199661267896e-02 1.911964640021324158e-02 -2.965596399437386843e-06
1.938775510204081565e-01 1.875087031522401637e-02 1.875186339020729065e-02 9.930749832742780114e-07
2.040816326530612013e-01 1.831905334803736463e-02 1.832078583538532257e-02 1.732487347957945012e-06
2.142857142857142738e-01 1.785833481343027801e-02 1.785964146256446838e-02 1.306649134190374095e-06
2.244897959183673186e-01 1.739917790774389572e-02 1.739725470542907715e-02 -1.923202314818572845e-06
2.346938775510203912e-01 1.697139220157063005e-02 1.696754060685634613e-02 -3.851594714283923526e-06
2.448979591836734637e-01 1.660723571191491041e-02 1.660565286874771118e-02 -1.582843167199227130e-06
2.551020408163265363e-01 1.634359685847351293e-02 1.634429581463336945e-02 6.989561598565174894e-07
2.653061224489795533e-01 1.621953173902282094e-02 1.622480712831020355e-02 5.275389287382609149e-06
2.755102040816326259e-01 1.626880631526872109e-02 1.627196744084358215e-02 3.161125574861062271e-06
2.857142857142856984e-01 1.651077023567060209e-02 1.651144027709960938e-02 6.700414290072842505e-07
2.959183673469387710e-01 1.694391164489954943e-02 1.694162562489509583e-02 -2.286020004453603871e-06
3.061224489795917880e-01 1.754430180970939501e-02 1.754035428166389465e-02 -3.947528045500359184e-06
3.163265306122448606e-01 1.826802559778336124e-02 1.826880127191543579e-02 7.756741320745497159e-07
3.265306122448979331e-01 1.905531680694847949e-02 1.905518583953380585e-02 -1.309674146736383715e-07
3.367346938775510057e-01 1.983522324783091456e-02 1.983787678182125092e-02 2.653533990336354176e-06
3.469387755102040782e-01 2.053153114539884444e-02 2.053029648959636688e-02 -1.234655802477557796e-06
3.571428571428570953e-01 2.107110730102090129e-02 2.106817997992038727e-02 -2.927321100514024277e-06
3.673469387755101678e-01 2.139416506597370538e-02 2.139085717499256134e-02 -3.307890981144034903e-06
3.775510204081632404e-01 2.146378114525462899e-02 2.146278135478496552e-02 -9.997904696634751787e-07
3.877551020408163129e-01 2.127136252187449006e-02 2.127515710890293121e-02 3.794587028441154253e-06
3.979591836734693300e-01 2.083626408984535702e-02 2.083957940340042114e-02 3.315313555064119955e-06
4.081632653061224025e-01 2.020008767678924816e-02 2.020172588527202606e-02 1.638208482777903097e-06
4.183673469387754751e-01 1.941770039312299551e-02 1.941477134823799133e-02 -2.929044885004172816e-06
4.285714285714285476e-01 1.854737563023913308e-02 1.854259893298149109e-02 -4.776697257641987493e-06
4.387755102040816202e-01 1.764265296728792856e-02 1.764076203107833862e-02 -1.890936209589938466e-06
4.489795918367346372e-01 1.674907184175234570e-02 1.675265841186046600e-02 3.586570108120301636e-06
4.591836734693877098e-01 1.590864333107916417e-02 1.591691188514232635e-02 8.268554063162181222e-06
4.693877551020407823e-01 1.517181802395479659e-02 1.517797634005546570e-02 6.158316100669108950e-06
4.795918367346938549e-01 1.461085305751349227e-02 1.460840925574302673e-02 -2.443801770465534040e-06
4.897959183673469274e-01 1.432361687188447169e-02 1.431431993842124939e-02 -9.296933463222301075e-06
4.999999999999999445e-01 1.441834262172227675e-02 1.441257074475288391e-02 -5.771876969392839007e-06
5.102040816326530726e-01 1.497966672227224287e-02 1.498840935528278351e-02 8.742633010540637462e-06
5.204081632653060341e-01 1.602961439878218194e-02 1.604698412120342255e-02 1.736972242124060206e-05
5.306122448979591066e-01 1.750431428969580552e-02 1.751290261745452881e-02 8.588327758723285354e-06
5.408163265306121792e-01 1.926090071443667395e-02 1.924900151789188385e-02 -1.189919654479010269e-05
5.510204081632652517e-01 2.111160387488193735e-02 2.109149470925331116e-02 -2.010916562862619106e-05
5.612244897959183243e-01 2.286544214269268030e-02 2.286056429147720337e-02 -4.877851215476930458e-06
5.714285714285713969e-01 2.435542084807187924e-02 2.436997555196285248e-02 1.455470389097324180e-05
5.816326530612244694e-01 2.544385929201961952e-02 2.546320483088493347e-02 1.934553886531395483e-05
5.918367346938775420e-01 2.601910181966580332e-02 2.601641230285167694e-02 -2.689516814126380329e-06
6.020408163265306145e-01 2.600530695745660245e-02 2.598075568675994873e-02 -2.455127069665372086e-05
6.122448979591835760e-01 2.539340356869934645e-02 2.536845579743385315e-02 -2.494777126549330148e-05
6.224489795918366486e-01 2.427445959545591198e-02 2.427593246102333069e-02 1.472865567418712995e-06
6.326530612244897211e-01 2.283973919366291683e-02 2.286692708730697632e-02 2.718789364405949094e-05
6.428571428571427937e-01 2.132415425050560726e-02 2.134777605533599854e-02 2.362180483039127976e-05
6.530612244897958663e-01 1.990936335628415432e-02 1.990114897489547729e-02 -8.214381388677027829e-06
6.632653061224489388e-01 1.864252375790653032e-02 1.860722154378890991e-02 -3.530221411762041184e-05
6.734693877551020114e-01 1.743286833600281305e-02 1.740432716906070709e-02 -2.854116694210595551e-05
6.836734693877550839e-01 1.614710421138931817e-02 1.616351678967475891e-02 1.641257828544073760e-05
6.938775510204081565e-01 1.475762010275585845e-02 1.481538824737071991e-02 5.776814461486146079e-05
7.040816326530611180e-01 1.345060675087062126e-02 1.348758302628993988e-02 3.697627541931862438e-05
7.142857142857141906e-01 1.261281010669380344e-02 1.256648637354373932e-02 -4.632373315006411973e-05
7.244897959183672631e-01 1.268581605520322300e-02 1.260981522500514984e-02 -7.600083019807316043e-05
7.346938775510203357e-01 1.396223625617695578e-02 1.398234255611896515e-02 2.010629994200936743e-05
7.448979591836734082e-01 1.643994752924872807e-02 1.653863117098808289e-02 9.868364173935481598e-05
7.551020408163264808e-01 1.981642041523946560e-02 1.985051855444908142e-02 3.409813920961582423e-05
7.653061224489795533e-01 2.361586042167262978e-02 2.354204840958118439e-02 -7.381201209144538922e-05
7.755102040816326259e-01 2.735931395239969005e-02 2.728893794119358063e-02 -7.037601120610942340e-05
7.857142857142856984e-01 3.067146521307225274e-02 3.069490380585193634e-02 2.343859277968360355e-05
7.959183673469386600e-01 3.327954284295067677e-02 3.334816172719001770e-02 6.861888423934092707e-05
8.061224489795917325e-01 3.495239804010769058e-02 3.496762365102767944e-02 1.522561091998886340e-05
8.163265306122448051e-01 3.547809963120195087e-02 3.542358428239822388e-02 -5.451534880372699288e-05
8.265306122448978776e-01 3.474252480191483000e-02 3.469426557421684265e-02 -4.825922769798735024e-05
8.367346938775509502e-01 3.287214565217376483e-02 3.289575129747390747e-02 2.360564530014264140e-05
8.469387755102040227e-01 3.031883192730195492e-02 3.037597984075546265e-02 5.714791345350772600e-05
8.571428571428570953e-01 2.776889914789558780e-02 2.775875478982925415e-02 -1.014435806633365300e-05
8.673469387755101678e-01 2.586662646658281078e-02 2.579511329531669617e-02 -7.151317126611461683e-05
8.775510204081632404e-01 2.488691622133184719e-02 2.488953247666358948e-02 2.616255331742284307e-06
8.877551020408162019e-01 2.456629257387196036e-02 2.465611882507801056e-02 8.982625120605020053e-05
8.979591836734692745e-01 2.423687226194556552e-02 2.422740869224071503e-02 -9.463569704850488540e-06
9.081632653061223470e-01 2.322904981586788875e-02 2.308780886232852936e-02 -1.412409535393593929e-04
9.183673469387754196e-01 2.132665803231082596e-02 2.130646072328090668e-02 -2.019730902991928589e-05
9.285714285714284921e-01 1.899912676689521213e-02 1.917986944317817688e-02 1.807426762829647537e-04
9.387755102040815647e-01 1.725039356767991278e-02 1.728870347142219543e-02 3.830990374228265827e-05
9.489795918367346372e-01 1.714956402462272309e-02 1.692574284970760345e-02 -2.238211749151196306e-04
9.591836734693877098e-01 1.930099946353273227e-02 1.927109993994235992e-02 -2.989952359037234553e-05
9.693877551020407823e-01 2.354610087023381246e-02 2.376766316592693329e-02 2.215622956931208309e-04
9.795918367346938549e-01 2.904376578597830244e-02 2.904917672276496887e-02 5.410936786666431519e-06
9.897959183673468164e-01 3.464925961414475064e-02 3.445567190647125244e-02 -1.935877076734981994e-04
1.000000000000000000e+00 3.935202735357363341e-02 3.942936658859252930e-02 7.733923501889589103e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index40_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.780707994448947964e-02 1.781379804015159607e-02 6.718095662116424505e-06
1.020408163265306041e-02 1.755210563484635444e-02 1.753440313041210175e-02 -1.770250443425269715e-05
2.040816326530612082e-02 1.730431443089415142e-02 1.730575039982795715e-02 1.435968933805736869e-06
3.061224489795918297e-02 1.712373657799381305e-02 1.713968254625797272e-02 1.594596826415967117e-05
4.081632653061224164e-02 1.705581245093228115e-02 1.706526614725589752e-02 9.453696323616367359e-06
5.102040816326530032e-02 1.710820293555310317e-02 1.709977723658084869e-02 -8.425698972254480612e-06
6.122448979591836593e-02 1.726653255530150033e-02 1.724662072956562042e-02 -1.991182573587990667e-05
7.142857142857142461e-02 1.752050079273202374e-02 1.751529797911643982e-02 -5.202813615583917750e-06
8.163265306122448328e-02 1.787077149001809959e-02 1.787993498146533966e-02 9.163491447240074139e-06
9.183673469387754196e-02 1.831192564453963667e-02 1.832818239927291870e-02 1.625675473328203058e-05
1.020408163265306006e-01 1.881208492098077056e-02 1.881288364529609680e-02 7.987243153262379991e-07
1.122448979591836593e-01 1.931211633742113340e-02 1.929536089301109314e-02 -1.675544441004025997e-05
1.224489795918367319e-01 1.974695153600181108e-02 1.973009482026100159e-02 -1.685671574080949142e-05
1.326530612244897767e-01 2.007014684428878870e-02 2.006746828556060791e-02 -2.678558728180790993e-06
1.428571428571428492e-01 2.026111332575824056e-02 2.027813717722892761e-02 1.702385147068705140e-05
1.530612244897958940e-01 2.031267749385749430e-02 2.032966725528240204e-02 1.698976142490774000e-05
1.632653061224489666e-01 2.021572527582390574e-02 2.021714113652706146e-02 1.415860703155719102e-06
1.734693877551020391e-01 1.995883954120485776e-02 1.994262449443340302e-02 -1.621504677145474416e-05
1.836734693877550839e-01 1.954376789059396671e-02 1.952525041997432709e-02 -1.851747061963962548e-05
1.938775510204081565e-01 1.899997867029842510e-02 1.899885758757591248e-02 -1.121082722512628527e-06
2.040816326530612013e-01 1.838129432197060931e-02 1.839649863541126251e-02 1.520431344065320545e-05
2.142857142857142738e-01 1.774501905960060993e-02 1.776224561035633087e-02 1.722655075572093741e-05
2.244897959183673186e-01 1.713186234040404293e-02 1.713295653462409973e-02 1.094194220056798894e-06
2.346938775510203912e-01 1.656539106249425852e-02 1.654887013137340546e-02 -1.652093112085306625e-05
2.448979591836734637e-01 1.607163603027606663e-02 1.605508476495742798e-02 -1.655126531863865269e-05
2.551020408163265363e-01 1.569975091802689252e-02 1.569907553493976593e-02 -6.753830871265853464e-07
2.653061224489795533e-01 1.552207134711146297e-02 1.554127410054206848e-02 1.920275343060551254e-05
2.755102040816326259e-01 1.560932793754508593e-02 1.562897302210330963e-02 1.964508455822369659e-05
2.857142857142856984e-01 1.599827228375062110e-02 1.600188948214054108e-02 3.617198389919973334e-06
2.959183673469387710e-01 1.667506438968719557e-02 1.665904745459556580e-02 -1.601693509162976925e-05
3.061224489795917880e-01 1.758348951124381887e-02 1.756098493933677673e-02 -2.250457190704213684e-05
3.163265306122448606e-01 1.864627319709939723e-02 1.864134334027767181e-02 -4.929856821725420168e-06
3.265306122448979331e-01 1.977966436162368127e-02 1.979319937527179718e-02 1.353501364811590668e-05
3.367346938775510057e-01 2.089255919141158602e-02 2.091644704341888428e-02 2.388785200729826030e-05
3.469387755102040782e-01 2.187993464489768752e-02 2.188738808035850525e-02 7.453435460817725566e-06
3.571428571428570953e-01 2.262795049544721881e-02 2.261469140648841858e-02 -1.325908895880023586e-05
3.673469387755101678e-01 2.303752637273886322e-02 2.301331609487533569e-02 -2.421027786352752953e-05
3.775510204081632404e-01 2.305481170047897835e-02 2.304242923855781555e-02 -1.238246192116279620e-05
3.877551020408163129e-01 2.268821792659499875e-02 2.270089462399482727e-02 1.267669739982851818e-05
3.979591836734693300e-01 2.200046871971616386e-02 2.202516794204711914e-02 2.469922233095528386e-05
4.081632653061224025e-01 2.108187877026675844e-02 2.109616436064243317e-02 1.428559037567472823e-05
4.183673469387754751e-01 2.002192162613500998e-02 2.000976912677288055e-02 -1.215249936212942083e-05
4.285714285714285476e-01 1.889243392367063665e-02 1.886388845741748810e-02 -2.854546625314854924e-05
4.387755102040816202e-01 1.774439078803639186e-02 1.772630773484706879e-02 -1.808305318932307282e-05
4.489795918367346372e-01 1.661369256215856557e-02 1.662611775100231171e-02 1.242518884374613219e-05
4.591836734693877098e-01 1.553406934780576440e-02 1.556994765996932983e-02 3.587831216356543451e-05
4.693877551020407823e-01 1.455870355668896846e-02 1.458621397614479065e-02 2.751041945582219372e-05
4.795918367346938549e-01 1.378620348074154588e-02 1.377496868371963501e-02 -1.123479702191086671e-05
4.897959183673469274e-01 1.337310544034549416e-02 1.332819461822509766e-02 -4.491082212039650134e-05
4.999999999999999445e-01 1.350981457814403632e-02 1.347897201776504517e-02 -3.084256037899114899e-05
5.102040816326530726e-01 1.435375440318768792e-02 1.438265480101108551e-02 2.890039782339759444e-05
5.204081632653060341e-01 1.594662687321423550e-02 1.601009629666805267e-02 6.346942345381717532e-05
5.306122448979591066e-01 1.816566970237846676e-02 1.819339394569396973e-02 2.772424331550296661e-05
5.408163265306121792e-01 2.074626426359423709e-02 2.070270851254463196e-02 -4.355575104960512922e-05
5.510204081632652517e-01 2.336714709114264682e-02 2.330020442605018616e-02 -6.694266509246066255e-05
5.612244897959183243e-01 2.574390439211169876e-02 2.572828158736228943e-02 -1.562280474940933028e-05
5.714285714285713969e-01 2.767165142568308450e-02 2.772121876478195190e-02 4.956733909886740230e-05
5.816326530612244694e-01 2.900318858820612189e-02 2.906296029686927795e-02 5.977170866315606457e-05
5.918367346938775420e-01 2.960879579461160246e-02 2.961002103984355927e-02 1.225245231956800795e-06
6.020408163265306145e-01 2.938366930283503597e-02 2.932455204427242279e-02 -5.911725856261318413e-05
6.122448979591835760e-01 2.832377642185272132e-02 2.826453745365142822e-02 -5.923896820129309626e-05
6.224489795918366486e-01 2.661336219044389828e-02 2.661556378006935120e-02 2.201589625452915477e-06
6.326530612244897211e-01 2.462698222668520398e-02 2.468340285122394562e-02 5.642062453874163719e-05
6.428571428571427937e-01 2.279364263632448206e-02 2.284221164882183075e-02 4.856901249734868475e-05
6.530612244897958663e-01 2.137899068222769844e-02 2.137161046266555786e-02 -7.380219562140577505e-06
6.632653061224489388e-01 2.033033465523565245e-02 2.027531340718269348e-02 -5.502124805295896537e-05
6.734693877551020114e-01 1.931704608772282644e-02 1.925621554255485535e-02 -6.083054516797109512e-05
6.836734693877550839e-01 1.797644838426520203e-02 1.797389239072799683e-02 -2.555993537205203392e-06
6.938775510204081565e-01 1.622356084775609941e-02 1.631303876638412476e-02 8.947791862802534357e-05
7.040816326530611180e-01 1.441713233738163048e-02 1.451237499713897705e-02 9.524265975734656775e-05
7.142857142857141906e-01 1.325385396018890875e-02 1.319713704288005829e-02 -5.671691730885046467e-05
7.244897959183672631e-01 1.343958479342851828e-02 1.329440064728260040e-02 -1.451841461459178750e-04
7.346938775510203357e-01 1.533603466101370223e-02 1.534918136894702911e-02 1.314670793332688159e-05
7.448979591836734082e-01 1.879477509419705608e-02 1.892976090312004089e-02 1.349858089229848124e-04
7.551020408163264808e-01 2.325847070491171564e-02 2.327981404960155487e-02 2.134334468983922761e-05
7.653061224489795533e-01 2.803029253317199793e-02 2.793143130838871002e-02 -9.886122478328790431e-05
7.755102040816326259e-01 3.251774971029232353e-02 3.249023109674453735e-02 -2.751861354778617486e-05
7.857142857142856984e-01 3.631067865445662679e-02 3.637290000915527344e-02 6.222135469864664703e-05
7.959183673469386600e-01 3.910470256150730406e-02 3.911794722080230713e-02 1.324465929500306949e-05
8.061224489795917325e-01 4.060820025919716775e-02 4.053562134504318237e-02 -7.257891415398537438e-05
8.163265306122448051e-01 4.057326611738978211e-02 4.052427411079406738e-02 -4.899200659571473215e-05
8.265306122448978776e-01 3.896929795059576179e-02 3.904768824577331543e-02 7.839029517755363718e-05
8.367346938775509502e-01 3.616953808133484966e-02 3.630247712135314941e-02 1.329390400182997589e-04
8.469387755102040227e-01 3.296621910007344058e-02 3.294069692492485046e-02 -2.552217514859012049e-05
8.571428571428570953e-01 3.032066439217142792e-02 3.008834458887577057e-02 -2.323198032956573511e-04
8.673469387755101678e-01 2.893537569999714981e-02 2.883415669202804565e-02 -1.012190079691041578e-04
8.775510204081632404e-01 2.888211405407772187e-02 2.916213311254978180e-02 2.800190584720599341e-04
8.877551020408162019e-01 2.952688348472554819e-02 2.977182157337665558e-02 2.449380886511073885e-04
8.979591836734692745e-01 2.984243024544773817e-02 2.958601899445056915e-02 -2.564112509971690212e-04
9.081632653061223470e-01 2.897534590433890542e-02 2.860980108380317688e-02 -3.655448205357285374e-04
9.183673469387754196e-01 2.677125580240884845e-02 2.689638361334800720e-02 1.251278109391587567e-04
9.285714285714284921e-01 2.395986824911980340e-02 2.438488043844699860e-02 4.250121893271952001e-04
9.387755102040815647e-01 2.187211511274983478e-02 2.187310904264450073e-02 9.939298946659569367e-07
9.489795918367346372e-01 2.181483708705054050e-02 2.138141170144081116e-02 -4.334253856097293467e-04
9.591836734693877098e-01 2.442320968704383283e-02 2.440106309950351715e-02 -2.214658754031567645e-05
9.693877551020407823e-01 2.933272376344583932e-02 2.966795489192008972e-02 3.352311284742504061e-04
9.795918367346938549e-01 3.534101754799681694e-02 3.532283753156661987e-02 -1.818001643019706570e-05
9.897959183673468164e-01 4.095839775404955252e-02 4.071335121989250183e-02 -2.450465341570506883e-04
1.000000000000000000e+00 4.503319111766079103e-02 4.516062140464782715e-02 1.274302869870361232e-04


==> plots/data/karman/trajectories/train_trajectory_D500_index41_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.753973614542737869e-02 1.754325255751609802e-02 3.516412088719333973e-06
1.020408163265306041e-02 1.730759982616359577e-02 1.730671711266040802e-02 -8.827135031877486604e-07
2.040816326530612082e-02 1.710904015814646711e-02 1.710332371294498444e-02 -5.716445201482678318e-06
3.061224489795918297e-02 1.694465266293017705e-02 1.694225333631038666e-02 -2.399326619790392856e-06
4.081632653061224164e-02 1.684232980964120094e-02 1.684624701738357544e-02 3.917207742374501089e-06
5.102040816326530032e-02 1.682770210406232120e-02 1.683368906378746033e-02 5.986959725139129329e-06
6.122448979591836593e-02 1.690905902083077866e-02 1.690419390797615051e-02 -4.865112854628150796e-06
7.142857142857142461e-02 1.707992294377560366e-02 1.707552373409271240e-02 -4.399209682891258577e-06
8.163265306122448328e-02 1.732925979880099374e-02 1.732487604022026062e-02 -4.383758580733115862e-06
9.183673469387754196e-02 1.764603124421051938e-02 1.765291206538677216e-02 6.880821176252771565e-06
1.020408163265306006e-01 1.801402074130040859e-02 1.802194118499755859e-02 7.920443697150003626e-06
1.122448979591836593e-01 1.840441603645283364e-02 1.840729080140590668e-02 2.874764953073039031e-06
1.224489795918367319e-01 1.877614490238634082e-02 1.877410523593425751e-02 -2.039666452083310766e-06
1.326530612244897767e-01 1.908595781186462129e-02 1.907993480563163757e-02 -6.023006232983713071e-06
1.428571428571428492e-01 1.930058534087028196e-02 1.930352486670017242e-02 2.939525829890460296e-06
1.530612244897958940e-01 1.940168545718007342e-02 1.940890960395336151e-02 7.224146773288087076e-06
1.632653061224489666e-01 1.938179434652396310e-02 1.939070597290992737e-02 8.911626385964266372e-06
1.734693877551020391e-01 1.923807983814222050e-02 1.923899911344051361e-02 9.192752982931096106e-07
1.836734693877550839e-01 1.897173380666985001e-02 1.896454580128192902e-02 -7.188005387920998190e-06
1.938775510204081565e-01 1.859369478095558234e-02 1.858704164624214172e-02 -6.653134713440617132e-06
2.040816326530612013e-01 1.812974673428950981e-02 1.812951080501079559e-02 -2.359292787142142078e-07
2.142857142857142738e-01 1.761792501447436918e-02 1.762601546943187714e-02 8.090454957507958733e-06
2.244897959183673186e-01 1.709881503730370511e-02 1.710723154246807098e-02 8.416505164365872815e-06
2.346938775510203912e-01 1.660696075521928688e-02 1.660793274641036987e-02 9.719911910829881485e-07
2.448979591836734637e-01 1.617119307038970139e-02 1.616531424224376678e-02 -5.878828145934600347e-06
2.551020408163265363e-01 1.582310181556885464e-02 1.581547595560550690e-02 -7.625859963347747517e-06
2.653061224489795533e-01 1.560421591670111546e-02 1.560396514832973480e-02 -2.507683713806607706e-07
2.755102040816326259e-01 1.556230585651974078e-02 1.556766591966152191e-02 5.360063141781126750e-06
2.857142857142856984e-01 1.573624508533671973e-02 1.574167981743812561e-02 5.434732101405881366e-06
2.959183673469387710e-01 1.613897046101783750e-02 1.613754592835903168e-02 -1.424532658805821583e-06
3.061224489795917880e-01 1.675000797928992424e-02 1.674042642116546631e-02 -9.581558124457933978e-06
3.163265306122448606e-01 1.752111783251803986e-02 1.751569658517837524e-02 -5.421247339664619913e-06
3.265306122448979331e-01 1.838833467228157686e-02 1.838992163538932800e-02 1.586963107751138136e-06
3.367346938775510057e-01 1.928049273368147298e-02 1.929447427392005920e-02 1.398154023858622086e-05
3.469387755102040782e-01 2.012070880919408777e-02 2.013283036649227142e-02 1.212155729818364946e-05
3.571428571428570953e-01 2.082653518737918874e-02 2.082882821559906006e-02 2.293028219871318107e-06
3.673469387755101678e-01 2.131727404853934679e-02 2.130708470940589905e-02 -1.018933913344774456e-05
3.775510204081632404e-01 2.153033781001522512e-02 2.151582017540931702e-02 -1.451763460590810295e-05
3.877551020408163129e-01 2.143876721002249686e-02 2.143563516438007355e-02 -3.132045642423308962e-06
3.979591836734693300e-01 2.105842442751458890e-02 2.106707729399204254e-02 8.652866477453641236e-06
4.081632653061224025e-01 2.043954050709719319e-02 2.045496366918087006e-02 1.542316208367686126e-05
4.183673469387754751e-01 1.964783576322799014e-02 1.965305767953395844e-02 5.221916305968299366e-06
4.285714285714285476e-01 1.874639458501151795e-02 1.873665302991867065e-02 -9.741555092847298258e-06
4.387755102040816202e-01 1.778678163008041990e-02 1.776944100856781006e-02 -1.734062151260984397e-05
4.489795918367346372e-01 1.681051318471879844e-02 1.680181175470352173e-02 -8.701430015276706564e-06
4.591836734693877098e-01 1.585706840475566495e-02 1.586561836302280426e-02 8.549958267139307067e-06
4.693877551020407823e-01 1.497483128391706615e-02 1.499322988092899323e-02 1.839859701192707309e-05
4.795918367346938549e-01 1.423280800602790865e-02 1.424054056406021118e-02 7.732558032302536133e-06
4.897959183673469274e-01 1.372876667464111716e-02 1.371373981237411499e-02 -1.502686226700217231e-05
4.999999999999999445e-01 1.358478647759961237e-02 1.355803199112415314e-02 -2.675448647545923542e-05
5.102040816326530726e-01 1.392156815988040454e-02 1.391214132308959961e-02 -9.426836790804929422e-06
5.204081632653060341e-01 1.481383443892451621e-02 1.483526825904846191e-02 2.143382012394570713e-05
5.306122448979591066e-01 1.624582991970408008e-02 1.627637073397636414e-02 3.054081427228405587e-05
5.408163265306121792e-01 1.809404920172456160e-02 1.809754967689514160e-02 3.500475170579997464e-06
5.510204081632652517e-01 2.015256144521755666e-02 2.012283913791179657e-02 -2.972230730576008728e-05
5.612244897959183243e-01 2.218925095069098491e-02 2.216038107872009277e-02 -2.886987197089213586e-05
5.714285714285713969e-01 2.399943236959135168e-02 2.400500327348709106e-02 5.570903895739387490e-06
5.816326530612244694e-01 2.542685580081189764e-02 2.546703815460205078e-02 4.018235379015314135e-05
5.918367346938775420e-01 2.635149273561175967e-02 2.638548985123634338e-02 3.399711562458371250e-05
6.020408163265306145e-01 2.667490063609410239e-02 2.666896954178810120e-02 -5.931094306001194472e-06
6.122448979591835760e-01 2.633756008101919080e-02 2.629704400897026062e-02 -4.051607204893017955e-05
6.224489795918366486e-01 2.536986666439033575e-02 2.533770166337490082e-02 -3.216500101543492973e-05
6.326530612244897211e-01 2.393448788782992498e-02 2.394592389464378357e-02 1.143600681385859019e-05
6.428571428571427937e-01 2.230392438146069217e-02 2.234710380434989929e-02 4.317942288920711968e-05
6.530612244897958663e-01 2.075534387226573088e-02 2.078402042388916016e-02 2.867655162342927500e-05
6.632653061224489388e-01 1.943341310304350436e-02 1.941448636353015900e-02 -1.892673951334536420e-05
6.734693877551020114e-01 1.827665171039335318e-02 1.822311058640480042e-02 -5.354112398855276345e-05
6.836734693877550839e-01 1.707893472816169808e-02 1.704314723610877991e-02 -3.578749205291817392e-05
6.938775510204081565e-01 1.567033227399050252e-02 1.569909416139125824e-02 2.876188740075572015e-05
7.040816326530611180e-01 1.410928831091379752e-02 1.418167538940906525e-02 7.238707849526772320e-05
7.142857142857141906e-01 1.275263342898877786e-02 1.276714168488979340e-02 1.450825590101553764e-05
7.244897959183672631e-01 1.213891981368559435e-02 1.203894056379795074e-02 -9.997924988764360366e-05
7.346938775510203357e-01 1.274177317264441403e-02 1.266291551291942596e-02 -7.885765972498806620e-05
7.448979591836734082e-01 1.473831248738943084e-02 1.480477489531040192e-02 6.646240792097107830e-05
7.551020408163264808e-01 1.792825654117270046e-02 1.802589930593967438e-02 9.764276476697392182e-05
7.653061224489795533e-01 2.183769429731054895e-02 2.181719243526458740e-02 -2.050186204596154971e-05
7.755102040816326259e-01 2.592136217913676086e-02 2.582770772278308868e-02 -9.365445635367217192e-05
7.857142857142856984e-01 2.972564414919144291e-02 2.970655634999275208e-02 -1.908779919869083019e-05
7.959183673469386600e-01 3.292596992424627611e-02 3.299805521965026855e-02 7.208529540399244429e-05
8.061224489795917325e-01 3.526313836538989832e-02 3.531521558761596680e-02 5.207722222606847584e-05
8.163265306122448051e-01 3.648533775301005672e-02 3.645565360784530640e-02 -2.968414516475031961e-05
8.265306122448978776e-01 3.639153574391523066e-02 3.634066134691238403e-02 -5.087439700284662747e-05
8.367346938775509502e-01 3.497547976424246474e-02 3.499709442257881165e-02 2.161465833634690359e-05
8.469387755102040227e-01 3.256279100290941642e-02 3.264993429183959961e-02 8.714328893018319366e-05
8.571428571428570953e-01 2.980262355032908816e-02 2.982874028384685516e-02 2.611673351776699903e-05
8.673469387755101678e-01 2.745310170611337669e-02 2.735227160155773163e-02 -1.008301045556450615e-04
8.775510204081632404e-01 2.604039347966476819e-02 2.596723847091197968e-02 -7.315500875278851955e-05
8.877551020408162019e-01 2.558010248070327619e-02 2.569930255413055420e-02 1.192000734272780083e-04
8.979591836734692745e-01 2.554682780432566969e-02 2.569158002734184265e-02 1.447522230161729651e-04
9.081632653061223470e-01 2.515234180378607756e-02 2.506089583039283752e-02 -9.144597339324003760e-05
9.183673469387754196e-01 2.381258598827323131e-02 2.363188192248344421e-02 -1.807040657897870939e-04
9.285714285714284921e-01 2.155553037725552526e-02 2.163382433354854584e-02 7.829395629302057791e-05
9.387755102040815647e-01 1.912843039693682551e-02 1.935247518122196198e-02 2.240447842851364668e-04
9.489795918367346372e-01 1.771180092629356245e-02 1.764220558106899261e-02 -6.959534522456983785e-05
9.591836734693877098e-01 1.836254236211748783e-02 1.813649013638496399e-02 -2.260522257325238427e-04
9.693877551020407823e-01 2.146952254477139596e-02 2.156545408070087433e-02 9.593153592947836761e-05
9.795918367346938549e-01 2.651384354939127427e-02 2.665421925485134125e-02 1.403757054600669740e-04
9.897959183673468164e-01 3.226806244517740896e-02 3.210525959730148315e-02 -1.628028478759258046e-04
1.000000000000000000e+00 3.732786797135478896e-02 3.743869066238403320e-02 1.108226910292442469e-04


==> plots/data/karman/trajectories/train_trajectory_D500_index42_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.725420783963452220e-02 1.725271157920360565e-02 -1.496260430916551698e-06
1.020408163265306041e-02 1.707563755396969765e-02 1.708218082785606384e-02 6.543273886366191006e-06
2.040816326530612082e-02 1.693262037372208345e-02 1.693494990468025208e-02 2.329530958168624100e-06
3.061224489795918297e-02 1.681958146777489879e-02 1.681290566921234131e-02 -6.675798562557483384e-06
4.081632653061224164e-02 1.674002551414694936e-02 1.673378795385360718e-02 -6.237560293342186979e-06
5.102040816326530032e-02 1.670760877552844581e-02 1.671226695179939270e-02 4.658176270946889908e-06
6.122448979591836593e-02 1.673828962323886324e-02 1.674303598701953888e-02 4.746363780675638688e-06
7.142857142857142461e-02 1.683957391435512985e-02 1.684645190834999084e-02 6.877993994860998050e-06
8.163265306122448328e-02 1.700528435007360104e-02 1.699948310852050781e-02 -5.801241553093222647e-06
9.183673469387754196e-02 1.721881570723816576e-02 1.721133477985858917e-02 -7.480927379576590708e-06
1.020408163265306006e-01 1.746059266848625988e-02 1.745305396616458893e-02 -7.538702321670948114e-06
1.122448979591836593e-01 1.771290887763401697e-02 1.771045662462711334e-02 -2.452253006903631904e-06
1.224489795918367319e-01 1.795903582216609728e-02 1.796413213014602661e-02 5.096307979929326493e-06
1.326530612244897767e-01 1.817941658687321355e-02 1.817975193262100220e-02 3.353457477886512272e-07
1.428571428571428492e-01 1.835041368479818288e-02 1.834913529455661774e-02 -1.278390241565147134e-06
1.530612244897958940e-01 1.844841585127169475e-02 1.843977347016334534e-02 -8.642381108349417307e-06
1.632653061224489666e-01 1.845695853759603960e-02 1.845219917595386505e-02 -4.759361642174553264e-06
1.734693877551020391e-01 1.837166340588525237e-02 1.837111636996269226e-02 -5.470359225601129083e-07
1.836734693877550839e-01 1.819963404175999055e-02 1.820355467498302460e-02 3.920633223034042381e-06
1.938775510204081565e-01 1.795454689591349101e-02 1.795978844165802002e-02 5.241545744529008122e-06
2.040816326530612013e-01 1.765186426231487443e-02 1.765134371817111969e-02 -5.205441437547420058e-07
2.142857142857142738e-01 1.730775384115595603e-02 1.730404049158096313e-02 -3.713349574992891311e-06
2.244897959183673186e-01 1.694153212662235369e-02 1.693644933402538300e-02 -5.082792596970697740e-06
2.346938775510203912e-01 1.657829612602600144e-02 1.657765358686447144e-02 -6.425391615300091175e-07
2.448979591836734637e-01 1.624852465728075096e-02 1.625286228954792023e-02 4.337632267169266864e-06
2.551020408163265363e-01 1.598432776063532512e-02 1.598909124732017517e-02 4.763486684850049002e-06
2.653061224489795533e-01 1.581479208862101443e-02 1.581810601055622101e-02 3.313921935206576297e-06
2.755102040816326259e-01 1.576301883330372827e-02 1.576092839241027832e-02 -2.090440893449951876e-06
2.857142857142856984e-01 1.584514637263172501e-02 1.584194228053092957e-02 -3.204092100795447040e-06
2.959183673469387710e-01 1.606937752772224712e-02 1.606846228241920471e-02 -9.152453030424057001e-07
3.061224489795917880e-01 1.643312758441612884e-02 1.643503457307815552e-02 1.906988662026681824e-06
3.163265306122448606e-01 1.691884215607271369e-02 1.692406460642814636e-02 5.222450355432672886e-06
3.265306122448979331e-01 1.749146701778312579e-02 1.749214343726634979e-02 6.764194832240000288e-07
3.367346938775510057e-01 1.810056046922769307e-02 1.809971407055854797e-02 -8.463986691450986477e-07
3.469387755102040782e-01 1.868738291152766476e-02 1.868278533220291138e-02 -4.597579324753381380e-06
3.571428571428570953e-01 1.919416285296012686e-02 1.919148862361907959e-02 -2.674229341047273945e-06
3.673469387755101678e-01 1.957174952609726931e-02 1.957313716411590576e-02 1.387638018636450088e-06
3.775510204081632404e-01 1.978371872430799081e-02 1.978624425828456879e-02 2.525533976577981621e-06
3.877551020408163129e-01 1.980787623286787286e-02 1.981152594089508057e-02 3.649708027207709815e-06
3.979591836734693300e-01 1.963735712474274850e-02 1.963558048009872437e-02 -1.776644644024133468e-06
4.081632653061224025e-01 1.928212713352425722e-02 1.928056962788105011e-02 -1.557505643207113266e-06
4.183673469387754751e-01 1.876922003456326857e-02 1.876652427017688751e-02 -2.695764386381055422e-06
4.285714285714285476e-01 1.813923213605305243e-02 1.813965290784835815e-02 4.207717953057243943e-07
4.387755102040816202e-01 1.743878643350628074e-02 1.744129136204719543e-02 2.504928540914691526e-06
4.489795918367346372e-01 1.671237992944515222e-02 1.671539619565010071e-02 3.016266204948492291e-06
4.591836734693877098e-01 1.599893704597232444e-02 1.600109413266181946e-02 2.157086689495019138e-06
4.693877551020407823e-01 1.533616059176538121e-02 1.533675193786621094e-02 5.913461008297260513e-07
4.795918367346938549e-01 1.477022477367165298e-02 1.477054320275783539e-02 3.184290861824035090e-07
4.897959183673469274e-01 1.436327112356046258e-02 1.436336897313594818e-02 9.784957548560069274e-08
4.999999999999999445e-01 1.419062074977226785e-02 1.419170200824737549e-02 1.081258475107635397e-06
5.102040816326530726e-01 1.432482370524364862e-02 1.432777009904384613e-02 2.946393800197510959e-06
5.204081632653060341e-01 1.481175979021837411e-02 1.481671817600727081e-02 4.958385788896707558e-06
5.306122448979591066e-01 1.564974848430386589e-02 1.565496809780597687e-02 5.219613502110975745e-06
5.408163265306121792e-01 1.678197931987195773e-02 1.678125001490116119e-02 -7.293049707965404416e-07
5.510204081632652517e-01 1.810562680172763533e-02 1.809959299862384796e-02 -6.033803103787371835e-06
5.612244897959183243e-01 1.949216722440245964e-02 1.948626711964607239e-02 -5.900104756387247740e-06
5.714285714285713969e-01 2.080853513099703914e-02 2.080965042114257812e-02 1.115290145538988531e-06
5.816326530612244694e-01 2.193110347714331138e-02 2.193908020853996277e-02 7.976731396651393080e-06
5.918367346938775420e-01 2.275217238064109262e-02 2.275720052421092987e-02 5.028143569837245641e-06
6.020408163265306145e-01 2.318567752501094620e-02 2.318098954856395721e-02 -4.687976446988983970e-06
6.122448979591835760e-01 2.317916171647245449e-02 2.316614985466003418e-02 -1.301186181242031115e-05
6.224489795918366486e-01 2.273141931383106801e-02 2.272259257733821869e-02 -8.826736492849318605e-06
6.326530612244897211e-01 2.190494058693914087e-02 2.191082388162612915e-02 5.883294686988282951e-06
6.428571428571427937e-01 2.081826307413743582e-02 2.083412744104862213e-02 1.586436691118631170e-05
6.530612244897958663e-01 1.961157730645907149e-02 1.962243765592575073e-02 1.086034946667924217e-05
6.632653061224489388e-01 1.839681863177564450e-02 1.838866248726844788e-02 -8.156144507196622095e-06
6.734693877551020114e-01 1.721957373316572101e-02 1.719919219613075256e-02 -2.038153703496844993e-05
6.836734693877550839e-01 1.606097941047449421e-02 1.604959368705749512e-02 -1.138572341699908841e-05
6.938775510204081565e-01 1.488801660570572213e-02 1.490663923323154449e-02 1.862262752582236058e-05
7.040816326530611180e-01 1.372919145979792713e-02 1.376662030816078186e-02 3.742884836285473305e-05
7.142857142857141906e-01 1.272952013201052689e-02 1.274642348289489746e-02 1.690335088437057431e-05
7.244897959183672631e-01 1.214236752749097911e-02 1.210935972630977631e-02 -3.300780118120280604e-05
7.346938775510203357e-01 1.224876014423537454e-02 1.220433413982391357e-02 -4.442600441146096757e-05
7.448979591836734082e-01 1.323938225562677762e-02 1.325465738773345947e-02 1.527513210668185462e-05
7.551020408163264808e-01 1.512159698089924828e-02 1.518531329929828644e-02 6.371631839903815764e-05
7.653061224489795533e-01 1.770294474860840267e-02 1.773401536047458649e-02 3.107061186618381710e-05
7.755102040816326259e-01 2.065769638812538223e-02 2.061645500361919403e-02 -4.124138450618819451e-05
7.857142857142856984e-01 2.363290800697379762e-02 2.357156947255134583e-02 -6.133853442245179588e-05
7.959183673469386600e-01 2.633004369705417916e-02 2.632287517189979553e-02 -7.168525154383625919e-06
8.061224489795917325e-01 2.852341582251807089e-02 2.856944501399993896e-02 4.602919148186807030e-05
8.163265306122448051e-01 3.003013970362731003e-02 3.006818331778049469e-02 3.804361415318466277e-05
8.265306122448978776e-01 3.068743249608554824e-02 3.066793084144592285e-02 -1.950165463962538759e-05
8.367346938775509502e-01 3.038714701439049204e-02 3.033195436000823975e-02 -5.519265438225229303e-05
8.469387755102040227e-01 2.916373104276493919e-02 2.913436293601989746e-02 -2.936810674504172769e-05
8.571428571428570953e-01 2.726894091767231854e-02 2.729372680187225342e-02 2.478588419993488223e-05
8.673469387755101678e-01 2.514740818658035837e-02 2.518714964389801025e-02 3.974145731765188483e-05
8.775510204081632404e-01 2.327844968450489341e-02 2.328067459166049957e-02 2.224907155606165032e-06
8.877551020408162019e-01 2.194632412406822414e-02 2.191726863384246826e-02 -2.905549022575587559e-05
8.979591836734692745e-01 2.107698823638018068e-02 2.105205878615379333e-02 -2.492945022638734520e-05
9.081632653061223470e-01 2.027050976893500153e-02 2.024804428219795227e-02 -2.246548673704926169e-05
9.183673469387754196e-01 1.905272710327381852e-02 1.903386600315570831e-02 -1.886110011811020781e-05
9.285714285714284921e-01 1.722507620115437676e-02 1.726022548973560333e-02 3.514928858122656763e-05
9.387755102040815647e-01 1.510336209053179078e-02 1.517958566546440125e-02 7.622357493261046335e-05
9.489795918367346372e-01 1.347463780504057872e-02 1.343712210655212402e-02 -3.751569848845469346e-05
9.591836734693877098e-01 1.325742174711547552e-02 1.312038302421569824e-02 -1.370387228997772822e-04
9.693877551020407823e-01 1.503356744804011658e-02 1.506967097520828247e-02 3.610352716816589425e-05
9.795918367346938549e-01 1.871234774929366601e-02 1.884336955845355988e-02 1.310218091598938650e-04
9.897959183673468164e-01 2.352234254636203017e-02 2.344329096376895905e-02 -7.905158259307112911e-05
1.000000000000000000e+00 2.833850194669888106e-02 2.829605899751186371e-02 -4.244294918701735364e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index43_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.685832997900401156e-02 1.685319468379020691e-02 -5.135295213804652592e-06
1.020408163265306041e-02 1.671157700548946135e-02 1.671893894672393799e-02 7.361941234476643281e-06
2.040816326530612082e-02 1.659836276154725426e-02 1.660660095512866974e-02 8.238193581415476086e-06
3.061224489795918297e-02 1.651960888275962394e-02 1.651645824313163757e-02 -3.150639627986367985e-06
4.081632653061224164e-02 1.647157041134911237e-02 1.646151021122932434e-02 -1.006020011978803197e-05
5.102040816326530032e-02 1.645734702158805490e-02 1.645544171333312988e-02 -1.905308254925019984e-06
6.122448979591836593e-02 1.648755400637761867e-02 1.648825407028198242e-02 7.000639043637513215e-07
7.142857142857142461e-02 1.657154624015748021e-02 1.658045686781406403e-02 8.910627656583819389e-06
8.163265306122448328e-02 1.670801211808355807e-02 1.670700311660766602e-02 -1.009001475892057353e-06
9.183673469387754196e-02 1.688307163657686710e-02 1.687854528427124023e-02 -4.526352305626868411e-06
1.020408163265306006e-01 1.707664873057214427e-02 1.706950739026069641e-02 -7.141340311447863520e-06
1.122448979591836593e-01 1.727079751928747853e-02 1.726839318871498108e-02 -2.404330572497448415e-06
1.224489795918367319e-01 1.745290012440194050e-02 1.746217720210552216e-02 9.277077703581659840e-06
1.326530612244897767e-01 1.761224771799365166e-02 1.762017421424388885e-02 7.926496250237197172e-06
1.428571428571428492e-01 1.773491607040912285e-02 1.774321496486663818e-02 8.298894457515332279e-06
1.530612244897958940e-01 1.780320415404559875e-02 1.779969222843647003e-02 -3.511925609128718762e-06
1.632653061224489666e-01 1.780128544956074976e-02 1.779652573168277740e-02 -4.759717877972358124e-06
1.734693877551020391e-01 1.772266145728861736e-02 1.771933957934379578e-02 -3.321877944821582940e-06
1.836734693877550839e-01 1.757314837185177531e-02 1.757597923278808594e-02 2.830860936310630738e-06
1.938775510204081565e-01 1.736706308147235173e-02 1.737439073622226715e-02 7.327654749915424315e-06
2.040816326530612013e-01 1.712025075729788418e-02 1.712189801037311554e-02 1.647253075231364106e-06
2.142857142857142738e-01 1.684610711456849264e-02 1.684346608817577362e-02 -2.641026392719014737e-06
2.244897959183673186e-01 1.655760069120600780e-02 1.655090600252151489e-02 -6.694688684492910991e-06
2.346938775510203912e-01 1.627251891580270768e-02 1.627056859433650970e-02 -1.950321466197973974e-06
2.448979591836734637e-01 1.601609253629748125e-02 1.602128706872463226e-02 5.194532427151010712e-06
2.551020408163265363e-01 1.581752624109812946e-02 1.582519896328449249e-02 7.672722186363029051e-06
2.653061224489795533e-01 1.570246387558113174e-02 1.570746861398220062e-02 5.004738401068881126e-06
2.755102040816326259e-01 1.568692559632701988e-02 1.568246819078922272e-02 -4.457405537797165529e-06
2.857142857142856984e-01 1.577661379644620943e-02 1.576679013669490814e-02 -9.823659751301283549e-06
2.959183673469387710e-01 1.597036941834388893e-02 1.596214435994625092e-02 -8.225058397638013163e-06
3.061224489795917880e-01 1.626284627851912190e-02 1.626264490187168121e-02 -2.013766474406875062e-07
3.163265306122448606e-01 1.664266485515740468e-02 1.665242016315460205e-02 9.755307997197371073e-06
3.265306122448979331e-01 1.708728627704753783e-02 1.709664054214954376e-02 9.354265102005931976e-06
3.367346938775510057e-01 1.755991425085389607e-02 1.756479032337665558e-02 4.876072522759511418e-06
3.469387755102040782e-01 1.801298270466875420e-02 1.800855621695518494e-02 -4.426487713569265958e-06
3.571428571428570953e-01 1.839773907957935328e-02 1.839014515280723572e-02 -7.593926772117565172e-06
3.673469387755101678e-01 1.867456790731403596e-02 1.867122016847133636e-02 -3.347738842699593542e-06
3.775510204081632404e-01 1.881833880143435681e-02 1.881951466202735901e-02 1.175860593002203691e-06
3.877551020408163129e-01 1.881740987402877319e-02 1.882341504096984863e-02 6.005166941075446019e-06
3.979591836734693300e-01 1.866991540814972803e-02 1.867096126079559326e-02 1.045852645865236186e-06
4.081632653061224025e-01 1.838210264498738034e-02 1.838002912700176239e-02 -2.073517985617945314e-06
4.183673469387754751e-01 1.796999106528600343e-02 1.796398684382438660e-02 -6.004221461616832123e-06
4.285714285714285476e-01 1.746116559202210913e-02 1.745910011231899261e-02 -2.065479703116518406e-06
4.387755102040816202e-01 1.689265277721398867e-02 1.689484342932701111e-02 2.190652113022439895e-06
4.489795918367346372e-01 1.630461631129580258e-02 1.630862057209014893e-02 4.004260794346348185e-06
4.591836734693877098e-01 1.573440983675312987e-02 1.573593728244304657e-02 1.527445689916695493e-06
4.693877551020407823e-01 1.521633725798950988e-02 1.521195098757743835e-02 -4.386270412071527347e-06
4.795918367346938549e-01 1.478774698084431641e-02 1.478160358965396881e-02 -6.143391190347596842e-06
4.897959183673469274e-01 1.449556810482141231e-02 1.449188403785228729e-02 -3.684066969125016078e-06
4.999999999999999445e-01 1.439505868175544427e-02 1.439707912504673004e-02 2.020443291285770049e-06
5.102040816326530726e-01 1.453721711761066585e-02 1.454301550984382629e-02 5.798392233160448717e-06
5.204081632653060341e-01 1.494983962637297555e-02 1.495381817221641541e-02 3.978545843439859619e-06
5.306122448979591066e-01 1.562278538666611594e-02 1.562132686376571655e-02 -1.458522900399383815e-06
5.408163265306121792e-01 1.650591732723761390e-02 1.649728976190090179e-02 -8.627565336712106348e-06
5.510204081632652517e-01 1.751991065249112675e-02 1.751344650983810425e-02 -6.464142653022503238e-06
5.612244897959183243e-01 1.857223682898826930e-02 1.857334934175014496e-02 1.112512761875655842e-06
5.714285714285713969e-01 1.956930466815082897e-02 1.957990415394306183e-02 1.059948579223285448e-05
5.816326530612244694e-01 2.042157235602431314e-02 2.043421380221843719e-02 1.264144619412405079e-05
5.918367346938775420e-01 2.104604781772169420e-02 2.105057425796985626e-02 4.526440248162066915e-06
6.020408163265306145e-01 2.137322953863754135e-02 2.136637084186077118e-02 -6.858696776770173420e-06
6.122448979591835760e-01 2.136081082368921150e-02 2.134898863732814789e-02 -1.182218636106360798e-05
6.224489795918366486e-01 2.100830246848653729e-02 2.100257575511932373e-02 -5.726713367213559502e-06
6.326530612244897211e-01 2.036210272690311407e-02 2.036856673657894135e-02 6.464009675827275814e-06
6.428571428571427937e-01 1.950385554641097252e-02 1.951525919139385223e-02 1.140364498287971262e-05
6.530612244897958663e-01 1.852458711292281554e-02 1.852934621274471283e-02 4.759099821897289084e-06
6.632653061224489388e-01 1.749677476781599794e-02 1.748630404472351074e-02 -1.047072309248719968e-05
6.734693877551020114e-01 1.645969508118239055e-02 1.644309610128402710e-02 -1.659897989836345289e-05
6.836734693877550839e-01 1.542766693629619296e-02 1.542015001177787781e-02 -7.516924518315148962e-06
6.938775510204081565e-01 1.441887894794756722e-02 1.443096250295639038e-02 1.208355500882316025e-05
7.040816326530611180e-01 1.349038919024944487e-02 1.350798085331916809e-02 1.759166306972322069e-05
7.142857142857141906e-01 1.275885827013243864e-02 1.275710016489028931e-02 -1.758105242149338165e-06
7.244897959183672631e-01 1.239047753895768100e-02 1.235977001488208771e-02 -3.070752407559329544e-05
7.346938775510203357e-01 1.255707687345255542e-02 1.252458430826663971e-02 -3.249256518591571441e-05
7.448979591836734082e-01 1.337328015995035806e-02 1.337780803442001343e-02 4.527874469655371326e-06
7.551020408163264808e-01 1.484268562254302537e-02 1.487841829657554626e-02 3.573267403252089469e-05
7.653061224489795533e-01 1.684042548095738764e-02 1.686159148812294006e-02 2.116600716555241957e-05
7.755102040816326259e-01 1.914247096793020991e-02 1.912271976470947266e-02 -1.975120322073725676e-05
7.857142857142856984e-01 2.148662091856788289e-02 2.144671417772769928e-02 -3.990674084018361323e-05
7.959183673469386600e-01 2.363223457418031637e-02 2.362217381596565247e-02 -1.006075821466390074e-05
8.061224489795917325e-01 2.538936909062616473e-02 2.542218379676342010e-02 3.281470613725537278e-05
8.163265306122448051e-01 2.661313456675949013e-02 2.666041254997253418e-02 4.727798321304405027e-05
8.265306122448978776e-01 2.718843309919564966e-02 2.720634825527667999e-02 1.791515608103033674e-05
8.367346938775509502e-01 2.703944719475381148e-02 2.701925486326217651e-02 -2.019233149163496277e-05
8.469387755102040227e-01 2.617521397375764669e-02 2.614733576774597168e-02 -2.787820601167501078e-05
8.571428571428570953e-01 2.474111215333834810e-02 2.474193274974822998e-02 8.205964098818852026e-07
8.673469387755101678e-01 2.301999906943322585e-02 2.305226027965545654e-02 3.226121022223069068e-05
8.775510204081632404e-01 2.134537971861176497e-02 2.137901633977890015e-02 3.363662116713517225e-05
8.877551020408162019e-01 1.995022597173013584e-02 1.995626091957092285e-02 6.034947840787008300e-06
8.979591836734692745e-01 1.883902668543065151e-02 1.881601475179195404e-02 -2.301193363869746822e-05
9.081632653061223470e-01 1.778413525744857240e-02 1.775264553725719452e-02 -3.148972019137788458e-05
9.183673469387754196e-01 1.648505407451043153e-02 1.648293808102607727e-02 -2.115993484354261600e-06
9.285714285714284921e-01 1.482034784745841008e-02 1.487192325294017792e-02 5.157540548176783868e-05
9.387755102040815647e-01 1.303874633655275131e-02 1.308723539113998413e-02 4.848905458723282158e-05
9.489795918367346372e-01 1.174571959768851495e-02 1.168346777558326721e-02 -6.225182210524773940e-05
9.591836734693877098e-01 1.165388033908418795e-02 1.154676452279090881e-02 -1.071158162932791397e-04
9.693877551020407823e-01 1.321603636554011772e-02 1.325014419853687286e-02 3.410783299675514135e-05
9.795918367346938549e-01 1.634879684114210960e-02 1.642099954187870026e-02 7.220270073659065813e-05
9.897959183673468164e-01 2.041545866202893605e-02 2.034310996532440186e-02 -7.234869670453419888e-05
1.000000000000000000e+00 2.448666251292148238e-02 2.455713786184787750e-02 7.047534892639512050e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index4_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.754488562577848076e-02 1.754831150174140930e-02 3.425875962928537355e-06
1.020408163265306041e-02 1.739553135762010594e-02 1.738991402089595795e-02 -5.617336724147992122e-06
2.040816326530612082e-02 1.727149776656796559e-02 1.727005280554294586e-02 -1.444961025019730894e-06
3.061224489795918297e-02 1.719247482267930241e-02 1.719258166849613190e-02 1.068458168294872390e-07
4.081632653061224164e-02 1.717181827639255656e-02 1.717168837785720825e-02 -1.298985353483106397e-07
5.102040816326530032e-02 1.721691520794244382e-02 1.721885055303573608e-02 1.935345093292267782e-06
6.122448979591836593e-02 1.732904322764283744e-02 1.732517965137958527e-02 -3.863576263252177512e-06
7.142857142857142461e-02 1.750297351209944424e-02 1.750315912067890167e-02 1.856085794574302561e-07
8.163265306122448328e-02 1.772739777976258674e-02 1.772422529757022858e-02 -3.172482192358161424e-06
9.183673469387754196e-02 1.798610510296693235e-02 1.798770390450954437e-02 1.598801542612021676e-06
1.020408163265306006e-01 1.825903877031378325e-02 1.826174929738044739e-02 2.710527066664136786e-06
1.122448979591836593e-01 1.852295621365514233e-02 1.852507330477237701e-02 2.117091117234681796e-06
1.224489795918367319e-01 1.875253621807887461e-02 1.875578612089157104e-02 3.249902812696436882e-06
1.326530612244897767e-01 1.892294629282647786e-02 1.892135664820671082e-02 -1.589644619767044409e-06
1.428571428571428492e-01 1.901369872760349730e-02 1.901530660688877106e-02 1.607879285273755565e-06
1.530612244897958940e-01 1.901220251679573703e-02 1.901312731206417084e-02 9.247952684338089924e-07
1.632653061224489666e-01 1.891523188318691706e-02 1.891862973570823669e-02 3.397852521319633112e-06
1.734693877551020391e-01 1.872789482639198103e-02 1.873078197240829468e-02 2.887146016313651975e-06
1.836734693877550839e-01 1.846140851999046248e-02 1.846123114228248596e-02 -1.773777079765170850e-07
1.938775510204081565e-01 1.813152288206005061e-02 1.813024468719959259e-02 -1.278194860458020665e-06
2.040816326530612013e-01 1.775835545004982377e-02 1.775558479130268097e-02 -2.770658747142801248e-06
2.142857142857142738e-01 1.736679429932438609e-02 1.736733689904212952e-02 5.425997177434249696e-07
2.244897959183673186e-01 1.698601040047055186e-02 1.698979362845420837e-02 3.783227983656517468e-06
2.346938775510203912e-01 1.664748309734314854e-02 1.665227860212326050e-02 4.795504780111953247e-06
2.448979591836734637e-01 1.638230252433422671e-02 1.638633199036121368e-02 4.029466026986977534e-06
2.551020408163265363e-01 1.621893490858166559e-02 1.621756888926029205e-02 -1.366019321373534989e-06
2.653061224489795533e-01 1.618168637151741820e-02 1.617848686873912811e-02 -3.199502778290091998e-06
2.755102040816326259e-01 1.628881296629004771e-02 1.628411561250686646e-02 -4.697353783181257292e-06
2.857142857142856984e-01 1.654909764998524491e-02 1.654697582125663757e-02 -2.121828728607333403e-06
2.959183673469387710e-01 1.695718271186233764e-02 1.695821993052959442e-02 1.037218667256784022e-06
3.061224489795917880e-01 1.748982197762059126e-02 1.749111153185367584e-02 1.289554233084577728e-06
3.163265306122448606e-01 1.810570937614380815e-02 1.810928806662559509e-02 3.578690481786939159e-06
3.265306122448979331e-01 1.874994140584656382e-02 1.875035837292671204e-02 4.169670801482117106e-07
3.367346938775510057e-01 1.936162506839377712e-02 1.936559937894344330e-02 3.974310549666182357e-06
3.469387755102040782e-01 1.988170721572605007e-02 1.988497376441955566e-02 3.266548693505594292e-06
3.571428571428570953e-01 2.025889719392833660e-02 2.026272378861904144e-02 3.826594690704843149e-06
3.673469387755101678e-01 2.045370446824954641e-02 2.045489288866519928e-02 1.188420415652868822e-06
3.775510204081632404e-01 2.044200041325877626e-02 2.043865621089935303e-02 -3.344202359423231741e-06
3.877551020408163129e-01 2.021874848690981274e-02 2.021511271595954895e-02 -3.635770950263794710e-06
3.979591836734693300e-01 1.980036048640772955e-02 1.979695260524749756e-02 -3.407881160231995832e-06
4.081632653061224025e-01 1.922286345349722217e-02 1.922401785850524902e-02 1.154405008026854196e-06
4.183673469387754751e-01 1.853455021401188146e-02 1.853677071630954742e-02 2.220502297665960523e-06
4.285714285714285476e-01 1.778552678634836778e-02 1.778743043541908264e-02 1.903649070714857894e-06
4.387755102040816202e-01 1.701975633429118201e-02 1.701854914426803589e-02 -1.207190023146120783e-06
4.489795918367346372e-01 1.627484642115786459e-02 1.627173088490962982e-02 -3.115536248234768157e-06
4.591836734693877098e-01 1.559029874219358333e-02 1.558779180049896240e-02 -2.506941694620928862e-06
4.693877551020407823e-01 1.501882333432423035e-02 1.501803845167160034e-02 -7.848826526300062278e-07
4.795918367346938549e-01 1.463181638064620614e-02 1.463184133172035217e-02 2.495107414603181528e-08
4.897959183673469274e-01 1.451207311467395469e-02 1.451113261282444000e-02 -9.405018495146910684e-07
4.999999999999999445e-01 1.473361312661360285e-02 1.473302207887172699e-02 -5.910477418758636192e-07
5.102040816326530726e-01 1.533620327347572608e-02 1.533838361501693726e-02 2.180341541211175405e-06
5.204081632653060341e-01 1.630601243829466612e-02 1.630779169499874115e-02 1.779256704075027340e-06
5.306122448979591066e-01 1.757129454044639716e-02 1.757011190056800842e-02 -1.182639878388735966e-06
5.408163265306121792e-01 1.901446270149694667e-02 1.900881342589855194e-02 -5.649275598394731812e-06
5.510204081632652517e-01 2.049394672832130851e-02 2.049090899527072906e-02 -3.037733050579444205e-06
5.612244897959183243e-01 2.186576609930335896e-02 2.187174931168556213e-02 5.983212382203173529e-06
5.714285714285713969e-01 2.299793600541367306e-02 2.300865203142166138e-02 1.071602600798832183e-05
5.816326530612244694e-01 2.377829922742050184e-02 2.378655597567558289e-02 8.256748255081047816e-06
5.918367346938775420e-01 2.412243583897592802e-02 2.411867305636405945e-02 -3.762782611868575877e-06
6.020408163265306145e-01 2.398760722020532032e-02 2.397745661437511444e-02 -1.015060583020588325e-05
6.122448979591835760e-01 2.339051834414145048e-02 2.338481694459915161e-02 -5.701399542298868361e-06
6.224489795918366486e-01 2.241666076346706879e-02 2.242290973663330078e-02 6.248973166231991394e-06
6.326530612244897211e-01 2.120620787025674636e-02 2.121753804385662079e-02 1.133017359987442685e-05
6.428571428571427937e-01 1.991174570649792419e-02 1.991339586675167084e-02 1.650160253746646433e-06
6.530612244897958663e-01 1.864306833412529563e-02 1.862693950533866882e-02 -1.612882878662680319e-05
6.632653061224489388e-01 1.743076646438685914e-02 1.740861870348453522e-02 -2.214776090232392636e-05
6.734693877551020114e-01 1.623845183669552980e-02 1.623227074742317200e-02 -6.181089272357803699e-06
6.836734693877550839e-01 1.502818697378243210e-02 1.504862494766712189e-02 2.043797388468979181e-05
6.938775510204081565e-01 1.384713962694930113e-02 1.387486048042774200e-02 2.772085347844087388e-05
7.040816326530611180e-01 1.288007496472779768e-02 1.287018321454524994e-02 -9.891750182547745518e-06
7.142857142857141906e-01 1.242268455275781502e-02 1.236492395401000977e-02 -5.776059874780525849e-05
7.244897959183672631e-01 1.277473929001062512e-02 1.273383386433124542e-02 -4.090542567937970053e-05
7.346938775510203357e-01 1.410423714192718045e-02 1.413803920149803162e-02 3.380205957085116730e-05
7.448979591836734082e-01 1.635811286752229810e-02 1.642034575343132019e-02 6.223288590902209538e-05
7.551020408163264808e-01 1.927085501209921739e-02 1.926945894956588745e-02 -1.396062533329939237e-06
7.653061224489795533e-01 2.246210886078421967e-02 2.239432744681835175e-02 -6.778141396586792600e-05
7.755102040816326259e-01 2.555889132980823306e-02 2.551135420799255371e-02 -4.753712181567934514e-05
7.857142857142856984e-01 2.826842597808154611e-02 2.829893305897712708e-02 3.050708089558096248e-05
7.959183673469386600e-01 3.037299963509762155e-02 3.044356778264045715e-02 7.056814754283560753e-05
8.061224489795917325e-01 3.168528091343991715e-02 3.171471878886222839e-02 2.943787542231124377e-05
8.163265306122448051e-01 3.203746909223477435e-02 3.200167790055274963e-02 -3.579119168202471446e-05
8.265306122448978776e-01 3.134772648323773392e-02 3.130091354250907898e-02 -4.681294072865493927e-05
8.367346938775509502e-01 2.973040980781252104e-02 2.973842062056064606e-02 8.010812748125012428e-06
8.469387755102040227e-01 2.755304618990436771e-02 2.761106938123703003e-02 5.802319133266231610e-05
8.571428571428570953e-01 2.535178664567497298e-02 2.538819983601570129e-02 3.641319034072831862e-05
8.673469387755101678e-01 2.360682552944289719e-02 2.358532510697841644e-02 -2.150042246448075067e-05
8.775510204081632404e-01 2.249323392779284392e-02 2.246222831308841705e-02 -3.100561470442686485e-05
8.877551020408162019e-01 2.177416516848969599e-02 2.177372574806213379e-02 -4.394204275622037859e-07
8.979591836734692745e-01 2.094001072912938383e-02 2.094301022589206696e-02 2.999496762683129258e-06
9.081632653061223470e-01 1.954621833425855548e-02 1.955887489020824432e-02 1.265655594968884134e-05
9.183673469387754196e-01 1.756086325808637119e-02 1.763706095516681671e-02 7.619769708044552003e-05
9.285714285714284921e-01 1.550235259843744419e-02 1.556890830397605896e-02 6.655570553861477057e-05
9.387755102040815647e-01 1.426020195953713564e-02 1.414134353399276733e-02 -1.188584255443683041e-04
9.489795918367346372e-01 1.468178977051240799e-02 1.452805474400520325e-02 -1.537350265072047473e-04
9.591836734693877098e-01 1.715233533193354087e-02 1.727038435637950897e-02 1.180490244459680982e-04
9.693877551020407823e-01 2.139836507370704993e-02 2.158204652369022369e-02 1.836814499831737613e-04
9.795918367346938549e-01 2.660589245430976593e-02 2.648816816508769989e-02 -1.177242892220660420e-04
9.897959183673468164e-01 3.175848292582018201e-02 3.153827786445617676e-02 -2.202050613640052501e-04
1.000000000000000000e+00 3.599051498355276824e-02 3.624775260686874390e-02 2.572376233159756609e-04


==> plots/data/karman/trajectories/train_trajectory_D500_index5_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.725731250968507574e-02 1.725663058459758759e-02 -6.819250874881555013e-07
1.020408163265306041e-02 1.713347471538492067e-02 1.713111065328121185e-02 -2.364062103708819418e-06
2.040816326530612082e-02 1.702293707421331098e-02 1.702876389026641846e-02 5.826816053107475302e-06
3.061224489795918297e-02 1.694647552060589771e-02 1.694862730801105499e-02 2.151787405157284949e-06
4.081632653061224164e-02 1.690760439468362575e-02 1.690413802862167358e-02 -3.466366061952164124e-06
5.102040816326530032e-02 1.690698885629181650e-02 1.690636575222015381e-02 -6.231040716626889964e-07
6.122448979591836593e-02 1.694896636385186464e-02 1.694603636860847473e-02 -2.929995243389910131e-06
7.142857142857142461e-02 1.703817476405085005e-02 1.704195328056812286e-02 3.778516517272817454e-06
8.163265306122448328e-02 1.717268622607884959e-02 1.716966740787029266e-02 -3.018818208556928173e-06
9.183673469387754196e-02 1.734127329887333313e-02 1.733729802072048187e-02 -3.975278152851258184e-06
1.020408163265306006e-01 1.752697006756559484e-02 1.752144098281860352e-02 -5.529084746991319577e-06
1.122448979591836593e-01 1.771292271031794582e-02 1.770980283617973328e-02 -3.119874138212547221e-06
1.224489795918367319e-01 1.788520419757809801e-02 1.789016835391521454e-02 4.964156337116526485e-06
1.326530612244897767e-01 1.803118151257694646e-02 1.803399994969367981e-02 2.818437116733352177e-06
1.428571428571428492e-01 1.813676084414741346e-02 1.814069412648677826e-02 3.933282339364796432e-06
1.530612244897958940e-01 1.818677139299984882e-02 1.818291842937469482e-02 -3.852963625153998928e-06
1.632653061224489666e-01 1.816931087565822056e-02 1.816589944064617157e-02 -3.411435012048991133e-06
1.734693877551020391e-01 1.808069974365911214e-02 1.807853393256664276e-02 -2.165811092469382970e-06
1.836734693877550839e-01 1.792687202943558933e-02 1.792805641889572144e-02 1.184389460132106997e-06
1.938775510204081565e-01 1.772023134426469609e-02 1.772406697273254395e-02 3.835628467847851386e-06
2.040816326530612013e-01 1.747502095510054115e-02 1.747473701834678650e-02 -2.839367537546544362e-07
2.142857142857142738e-01 1.720525593694363989e-02 1.720317080616950989e-02 -2.085130774130000697e-06
2.244897959183673186e-01 1.692642410909785122e-02 1.692327484488487244e-02 -3.149264212978786226e-06
2.346938775510203912e-01 1.665833180103022670e-02 1.665778271853923798e-02 -5.490824909887281891e-07
2.448979591836734637e-01 1.642532503768854776e-02 1.642956025898456573e-02 4.235221296017971371e-06
2.551020408163265363e-01 1.625263467143883700e-02 1.625635288655757904e-02 3.718215118742040914e-06
2.653061224489795533e-01 1.616121826994089405e-02 1.616332307457923889e-02 2.104804638344837109e-06
2.755102040816326259e-01 1.616466922481820181e-02 1.616160012781620026e-02 -3.069097002001558439e-06
2.857142857142856984e-01 1.626945865442276651e-02 1.626617275178432465e-02 -3.285902638441862145e-06
2.959183673469387710e-01 1.647635271253084649e-02 1.647671498358249664e-02 3.622710516501537192e-07
3.061224489795917880e-01 1.677979235225519547e-02 1.678340695798397064e-02 3.614605728775172055e-06
3.163265306122448606e-01 1.716449350942425567e-02 1.717106439173221588e-02 6.570882307960212998e-06
3.265306122448979331e-01 1.760217048616384908e-02 1.760214380919933319e-02 -2.667696451588708051e-08
3.367346938775510057e-01 1.805245908852566583e-02 1.804830320179462433e-02 -4.155886731041502635e-06
3.469387755102040782e-01 1.846940590544024485e-02 1.846056431531906128e-02 -8.841590121183573459e-06
3.571428571428570953e-01 1.881057044736705181e-02 1.880539581179618835e-02 -5.174635570863450607e-06
3.673469387755101678e-01 1.904376670694118284e-02 1.904585212469100952e-02 2.085417749826679046e-06
3.775510204081632404e-01 1.914862514175928732e-02 1.915360242128372192e-02 4.977279524434607971e-06
3.877551020408163129e-01 1.911450994730790748e-02 1.912067830562591553e-02 6.168358318008049235e-06
3.979591836734693300e-01 1.893885873897949851e-02 1.893774978816509247e-02 -1.108950814406040042e-06
4.081632653061224025e-01 1.862843782982142801e-02 1.862507313489913940e-02 -3.364694922288608003e-06
4.183673469387754751e-01 1.820197888152926685e-02 1.819737255573272705e-02 -4.606325796539800788e-06
4.285714285714285476e-01 1.769025348761743555e-02 1.769073493778705597e-02 4.814501696204231962e-07
4.387755102040816202e-01 1.713145089525975467e-02 1.713591627776622772e-02 4.465382506473047908e-06
4.489795918367346372e-01 1.656425884245784144e-02 1.656903699040412903e-02 4.778147946287586434e-06
4.591836734693877098e-01 1.602393373451758279e-02 1.602588780224323273e-02 1.954067725649932807e-06
4.693877551020407823e-01 1.554468239751722117e-02 1.554281450808048248e-02 -1.867889436738684461e-06
4.795918367346938549e-01 1.516602785488562789e-02 1.516477949917316437e-02 -1.248355712463525280e-06
4.897959183673469274e-01 1.493630468189850388e-02 1.493755169212818146e-02 1.247010229677575355e-06
4.999999999999999445e-01 1.490731513441910690e-02 1.491158269345760345e-02 4.267559038496557267e-06
5.102040816326530726e-01 1.512031431626900679e-02 1.512471772730350494e-02 4.403411034498150300e-06
5.204081632653060341e-01 1.559015553761810939e-02 1.559029333293437958e-02 1.377953162701867074e-07
5.306122448979591066e-01 1.629625357015466666e-02 1.629254035651683807e-02 -3.713213637828588487e-06
5.408163265306121792e-01 1.718458244461989332e-02 1.717899553477764130e-02 -5.586909842252019143e-06
5.510204081632652517e-01 1.817791334811059978e-02 1.817581616342067719e-02 -2.097184689922593215e-06
5.612244897959183243e-01 1.918753552880992155e-02 1.919073425233364105e-02 3.198723523719498862e-06
5.714285714285713969e-01 2.012155478087894814e-02 2.012608759105205536e-02 4.532810173107221230e-06
5.816326530612244694e-01 2.089025840721647417e-02 2.089162357151508331e-02 1.365164298609139459e-06
5.918367346938775420e-01 2.141285318600848545e-02 2.140617743134498596e-02 -6.675754663499483543e-06
6.020408163265306145e-01 2.162865732547968045e-02 2.161762304604053497e-02 -1.103427943914547793e-05
6.122448979591835760e-01 2.151061075380408111e-02 2.150360681116580963e-02 -7.003942638271476451e-06
6.224489795918366486e-01 2.107425814688265384e-02 2.107794582843780518e-02 3.687681555151339774e-06
6.326530612244897211e-01 2.037528972585266052e-02 2.038807235658168793e-02 1.278263072902741104e-05
6.428571428571427937e-01 1.949387984138137297e-02 1.950492896139621735e-02 1.104912001484437134e-05
6.530612244897958663e-01 1.851133249731828564e-02 1.851259544491767883e-02 1.262947599393188236e-06
6.632653061224489388e-01 1.748959437834892230e-02 1.748067140579223633e-02 -8.922972556685976331e-06
6.734693877551020114e-01 1.646417881471014602e-02 1.645781472325325012e-02 -6.364091456895898391e-06
6.836734693877550839e-01 1.545566430920632638e-02 1.546308211982250214e-02 7.417810616175760097e-06
6.938775510204081565e-01 1.449604106360702187e-02 1.451844908297061920e-02 2.240801936359733404e-05
7.040816326530611180e-01 1.365713674393413332e-02 1.367745921015739441e-02 2.032246622326108754e-05
7.142857142857141906e-01 1.306356395357948820e-02 1.306339725852012634e-02 -1.666950593618571341e-07
7.244897959183672631e-01 1.287626313110570679e-02 1.285941153764724731e-02 -1.685159345845947676e-05
7.346938775510203357e-01 1.324583239878348619e-02 1.323984749615192413e-02 -5.984902631562052933e-06
7.448979591836734082e-01 1.425252014309473514e-02 1.427834294736385345e-02 2.582280426911831572e-05
7.551020408163264808e-01 1.586162448817528270e-02 1.589645445346832275e-02 3.482996529304005495e-05
7.653061224489795533e-01 1.791914087394203339e-02 1.792533509433269501e-02 6.194220390661614450e-06
7.755102040816326259e-01 2.019169557948718302e-02 2.016384713351726532e-02 -2.784844596991770116e-05
7.857142857142856984e-01 2.242876743587807892e-02 2.240101248025894165e-02 -2.775495561913726705e-05
7.959183673469386600e-01 2.441245316426730178e-02 2.441994473338127136e-02 7.491569113969587246e-06
8.061224489795917325e-01 2.597215990771772204e-02 2.600653097033500671e-02 3.437106261728467560e-05
8.163265306122448051e-01 2.697179371926344132e-02 2.699335478246212006e-02 2.156106319867873156e-05
8.265306122448978776e-01 2.730187741199229662e-02 2.728113159537315369e-02 -2.074581661914293162e-05
8.367346938775509502e-01 2.690553023050083065e-02 2.685696072876453400e-02 -4.856950173629664969e-05
8.469387755102040227e-01 2.583309707492475321e-02 2.579955942928791046e-02 -3.353764563684275002e-05
8.571428571428570953e-01 2.428049074528824264e-02 2.428901754319667816e-02 8.526797908435523876e-06
8.673469387755101678e-01 2.255723285026282887e-02 2.258990518748760223e-02 3.267233722477336233e-05
8.775510204081632404e-01 2.096956995166254084e-02 2.098413743078708649e-02 1.456747912454564586e-05
8.877551020408162019e-01 1.967140843990779903e-02 1.964633166790008545e-02 -2.507677200771357695e-05
8.979591836734692745e-01 1.858124508340596587e-02 1.853210292756557465e-02 -4.914215584039122175e-05
9.081632653061223470e-01 1.744312780194751458e-02 1.740696467459201813e-02 -3.616312735549645496e-05
9.183673469387754196e-01 1.602394356027559211e-02 1.603804901242256165e-02 1.410545214696953820e-05
9.285714285714284921e-01 1.433995155364524432e-02 1.439274847507476807e-02 5.279692142952374656e-05
9.387755102040815647e-01 1.276431392147788467e-02 1.276544295251369476e-02 1.129031035810093564e-06
9.489795918367346372e-01 1.192363280463259144e-02 1.181829161942005157e-02 -1.053411852125398646e-04
9.591836734693877098e-01 1.241773508702477720e-02 1.236213557422161102e-02 -5.559951280316617617e-05
9.693877551020407823e-01 1.451226472985646734e-02 1.462193951010704041e-02 1.096747802505730618e-04
9.795918367346938549e-01 1.797851550391436209e-02 1.805864088237285614e-02 8.012537845849404539e-05
9.897959183673468164e-01 2.216902124997581838e-02 2.206444926559925079e-02 -1.045719843765675894e-04
1.000000000000000000e+00 2.627676670387527058e-02 2.627205289900302887e-02 -4.713804872241711408e-06


==> plots/data/karman/trajectories/train_trajectory_D500_index6_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.696461506617919640e-02 1.696171611547470093e-02 -2.898950704495473207e-06
1.020408163265306041e-02 1.685053399702627144e-02 1.685022003948688507e-02 -3.139575393863724972e-07
2.040816326530612082e-02 1.673158938477811025e-02 1.674491912126541138e-02 1.332973648730112481e-05
3.061224489795918297e-02 1.663524000697619298e-02 1.664222590625286102e-02 6.985899276668039448e-06
4.081632653061224164e-02 1.656394447241766113e-02 1.655646972358226776e-02 -7.474748835393368873e-06
5.102040816326530032e-02 1.651073954008321423e-02 1.650009118020534515e-02 -1.064835987786907912e-05
6.122448979591836593e-02 1.647585754162798205e-02 1.646726951003074646e-02 -8.588031597235590286e-06
7.142857142857142461e-02 1.647144590665823582e-02 1.648032292723655701e-02 8.877020578321181965e-06
8.163265306122448328e-02 1.651237642235010156e-02 1.652339659631252289e-02 1.102017396242133129e-05
9.183673469387754196e-02 1.660302350220617743e-02 1.661069504916667938e-02 7.671546960501957058e-06
1.020408163265306006e-01 1.673221720964500336e-02 1.672744005918502808e-02 -4.777150459975287866e-06
1.122448979591836593e-01 1.688014835990430187e-02 1.686740852892398834e-02 -1.273983098031353234e-05
1.224489795918367319e-01 1.703008807618432152e-02 1.702607236802577972e-02 -4.015708158541797523e-06
1.326530612244897767e-01 1.717419459588606645e-02 1.717650331556797028e-02 2.308719681903825816e-06
1.428571428571428492e-01 1.730905895301169950e-02 1.732223108410835266e-02 1.317213109665316129e-05
1.530612244897958940e-01 1.742657051433402909e-02 1.743101887404918671e-02 4.448359715157612637e-06
1.632653061224489666e-01 1.750991567165793850e-02 1.750564761459827423e-02 -4.268057059664265296e-06
1.734693877551020391e-01 1.753942563812584815e-02 1.752796769142150879e-02 -1.145794670433936124e-05
1.836734693877550839e-01 1.750358038860227311e-02 1.749610714614391327e-02 -7.473242458359841134e-06
1.938775510204081565e-01 1.740554795685721190e-02 1.741109788417816162e-02 5.549927320949721299e-06
2.040816326530612013e-01 1.725963958012188826e-02 1.727045327425003052e-02 1.081369412814225939e-05
2.142857142857142738e-01 1.708116299981645575e-02 1.709111407399177551e-02 9.951074175319762904e-06
2.244897959183673186e-01 1.687894372549418251e-02 1.687543094158172607e-02 -3.512783912456435287e-06
2.346938775510203912e-01 1.665702568042171441e-02 1.664520986378192902e-02 -1.181581663978539809e-05
2.448979591836734637e-01 1.642341314407515240e-02 1.641373895108699799e-02 -9.674192988154417527e-06
2.551020408163265363e-01 1.619714999425000621e-02 1.619739644229412079e-02 2.464480441145833201e-07
2.653061224489795533e-01 1.600648978733341249e-02 1.601907797157764435e-02 1.258818424423185922e-05
2.755102040816326259e-01 1.587893138976172180e-02 1.589058712124824524e-02 1.165573148652343516e-05
2.857142857142856984e-01 1.583108588150802104e-02 1.583329774439334869e-02 2.211862885327653405e-06
2.959183673469387710e-01 1.586621091701109071e-02 1.585581898689270020e-02 -1.039193011839051328e-05
3.061224489795917880e-01 1.598010040555523925e-02 1.596498861908912659e-02 -1.511178646611266441e-05
3.163265306122448606e-01 1.616853655649233903e-02 1.616247743368148804e-02 -6.059122810850997576e-06
3.265306122448979331e-01 1.642854567056022119e-02 1.643306389451026917e-02 4.518223950047972615e-06
3.367346938775510057e-01 1.675199718836240317e-02 1.676534302532672882e-02 1.334583696432564692e-05
3.469387755102040782e-01 1.711772006937893609e-02 1.712640561163425446e-02 8.685542255318368099e-06
3.571428571428570953e-01 1.749022044734287185e-02 1.749009639024734497e-02 -1.240570955268749387e-07
3.673469387755101678e-01 1.782756418255839609e-02 1.782197505235671997e-02 -5.589130201676117959e-06
3.775510204081632404e-01 1.809315937616180064e-02 1.808747090399265289e-02 -5.688472169147751334e-06
3.877551020408163129e-01 1.826316658174233568e-02 1.826599426567554474e-02 2.827683933209063083e-06
3.979591836734693300e-01 1.832563206337418232e-02 1.832961477339267731e-02 3.982710018494983739e-06
4.081632653061224025e-01 1.827490836077965558e-02 1.827761903405189514e-02 2.710673272239561005e-06
4.183673469387754751e-01 1.810849739772082273e-02 1.810315810143947601e-02 -5.339296281346717077e-06
4.285714285714285476e-01 1.782997128562019418e-02 1.782177202403545380e-02 -8.199261584740380471e-06
4.387755102040816202e-01 1.745468369972553307e-02 1.745089329779148102e-02 -3.790401934052056721e-06
4.489795918367346372e-01 1.701144536643115629e-02 1.701509021222591400e-02 3.644845794757711754e-06
4.591836734693877098e-01 1.653678184517263020e-02 1.654555462300777435e-02 8.772777835144157654e-06
4.693877551020407823e-01 1.606563551566493955e-02 1.606901921331882477e-02 3.383697653885214818e-06
4.795918367346938549e-01 1.562638057853797321e-02 1.562112756073474884e-02 -5.253017803224374616e-06
4.897959183673469274e-01 1.524455362223832260e-02 1.523261144757270813e-02 -1.194217466561446617e-05
4.999999999999999445e-01 1.495150440470143470e-02 1.494317688047885895e-02 -8.327524222575752311e-06
5.102040816326530726e-01 1.478867533017833198e-02 1.479017548263072968e-02 1.500152452397693348e-06
5.204081632653060341e-01 1.480078138941931520e-02 1.481084525585174561e-02 1.006386643243040169e-05
5.306122448979591066e-01 1.502001543188852609e-02 1.502992026507854462e-02 9.904833190018530464e-06
5.408163265306121792e-01 1.545102993331860797e-02 1.545124314725399017e-02 2.132139353822060102e-07
5.510204081632652517e-01 1.606624276911890539e-02 1.605846546590328217e-02 -7.777303215623226906e-06
5.612244897959183243e-01 1.681320853291865675e-02 1.680362783372402191e-02 -9.580699194634834104e-06
5.714285714285713969e-01 1.762722868841016394e-02 1.762552186846733093e-02 -1.706819942833004422e-06
5.816326530612244694e-01 1.844033440502977628e-02 1.844946667551994324e-02 9.132270490166960464e-06
5.918367346938775420e-01 1.918351436544288649e-02 1.919590122997760773e-02 1.238686453472123694e-05
6.020408163265306145e-01 1.978684128363023681e-02 1.979515515267848969e-02 8.313869048252875427e-06
6.122448979591835760e-01 2.018463581319483724e-02 2.018273808062076569e-02 -1.897732574071553380e-06
6.224489795918366486e-01 2.032775057937772495e-02 2.032029442489147186e-02 -7.456154486253085967e-06
6.326530612244897211e-01 2.019721483009415119e-02 2.019354142248630524e-02 -3.673407607845957656e-06
6.428571428571427937e-01 1.981010936835870401e-02 1.981260441243648529e-02 2.495044077781283232e-06
6.530612244897958663e-01 1.921279749314636770e-02 1.921835914254188538e-02 5.561649395517676009e-06
6.632653061224489388e-01 1.846494332722041498e-02 1.846346631646156311e-02 -1.477010758851871053e-06
6.734693877551020114e-01 1.762333418142587871e-02 1.761229336261749268e-02 -1.104081880838603258e-05
6.836734693877550839e-01 1.673353461664816438e-02 1.671842113137245178e-02 -1.511348527571260147e-05
6.938775510204081565e-01 1.583178265575439433e-02 1.582547463476657867e-02 -6.308020987815660119e-06
7.040816326530611180e-01 1.495431290288750346e-02 1.496087200939655304e-02 6.559106509049575373e-06
7.142857142857141906e-01 1.414940192115953302e-02 1.416034996509552002e-02 1.094804393598700076e-05
7.244897959183672631e-01 1.348757247344049490e-02 1.348572783172130585e-02 -1.844641719189049622e-06
7.346938775510203357e-01 1.306485166477081364e-02 1.304060965776443481e-02 -2.424200700637882400e-05
7.448979591836734082e-01 1.299302794963945636e-02 1.296094991266727448e-02 -3.207803697218188088e-05
7.551020408163264808e-01 1.337331473944390961e-02 1.336071640253067017e-02 -1.259833691323944405e-05
7.653061224489795533e-01 1.425838229687877851e-02 1.427718624472618103e-02 1.880394784740252456e-05
7.755102040816326259e-01 1.561866565095009797e-02 1.564726233482360840e-02 2.859668387351042840e-05
7.857142857142856984e-01 1.733283670632731338e-02 1.733694225549697876e-02 4.105549169665378972e-06
7.959183673469386600e-01 1.921226776605234471e-02 1.918696612119674683e-02 -2.530164485559788234e-05
8.061224489795917325e-01 2.104898965856772178e-02 2.101985551416873932e-02 -2.913414439898245889e-05
8.163265306122448051e-01 2.266074759656592705e-02 2.266272902488708496e-02 1.981428321157913119e-06
8.265306122448978776e-01 2.390982237111735284e-02 2.394460141658782959e-02 3.477904547047674932e-05
8.367346938775509502e-01 2.469474511831669383e-02 2.473432570695877075e-02 3.958058864207691929e-05
8.469387755102040227e-01 2.493847419055843576e-02 2.495118603110313416e-02 1.271184054469839952e-05
8.571428571428570953e-01 2.460030761339504490e-02 2.458474971354007721e-02 -1.555789985496769390e-05
8.673469387755101678e-01 2.371417215621103233e-02 2.370084449648857117e-02 -1.332765972246116593e-05
8.775510204081632404e-01 2.242100795188737422e-02 2.243895642459392548e-02 1.794847270655125504e-05
8.877551020408162019e-01 2.095011212587181981e-02 2.099346183240413666e-02 4.334970653231684512e-05
8.979591836734692745e-01 1.953303949547835483e-02 1.956655085086822510e-02 3.351135538987026763e-05
9.081632653061223470e-01 1.828955939300556596e-02 1.828032918274402618e-02 -9.230210261539778527e-06
9.183673469387754196e-01 1.716515075375939572e-02 1.712179556488990784e-02 -4.335518886948788730e-05
9.285714285714284921e-01 1.598379546236620985e-02 1.595455966889858246e-02 -2.923579346762739117e-05
9.387755102040815647e-01 1.460721920072214838e-02 1.464327052235603333e-02 3.605132163388494182e-05
9.489795918367346372e-01 1.310829640070449754e-02 1.319573260843753815e-02 8.743620773304060234e-05
9.591836734693877098e-01 1.183577219817387449e-02 1.187441125512123108e-02 3.863905694735658702e-05
9.693877551020407823e-01 1.130237945638538043e-02 1.122617907822132111e-02 -7.620037816405932085e-05
9.795918367346938549e-01 1.194021179251911896e-02 1.184525899589061737e-02 -9.495279662850159008e-05
9.897959183673468164e-01 1.386094172395325834e-02 1.384855620563030243e-02 -1.238551832295591015e-05
1.000000000000000000e+00 1.676566834133404529e-02 1.682462170720100403e-02 5.895336586695873460e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index7_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.470000117809937279e-02 1.470148190855979919e-02 1.480730460426404882e-06
1.020408163265306041e-02 1.464057816663973631e-02 1.463691145181655884e-02 -3.666714823177472105e-06
2.040816326530612082e-02 1.459579912782387953e-02 1.459676399827003479e-02 9.648704461552581879e-07
3.061224489795918297e-02 1.458543256627558779e-02 1.458699814975261688e-02 1.565583477029092174e-06
4.081632653061224164e-02 1.461325357886182445e-02 1.460966281592845917e-02 -3.590762933365285181e-06
5.102040816326530032e-02 1.467473266927865443e-02 1.466892845928668976e-02 -5.804209991964667803e-06
6.122448979591836593e-02 1.476439846417514773e-02 1.475950889289379120e-02 -4.889571281356530630e-06
7.142857142857142461e-02 1.487839216708947143e-02 1.487835869193077087e-02 -3.347515870055772780e-08
8.163265306122448328e-02 1.501199780454224794e-02 1.501530408859252930e-02 3.306284050281355080e-06
9.183673469387754196e-02 1.515576675239021023e-02 1.515728421509265900e-02 1.517462702448763023e-06
1.020408163265306006e-01 1.529448192885244154e-02 1.529445685446262360e-02 -2.507438981794174460e-08
1.122448979591836593e-01 1.541039141465289086e-02 1.540733687579631805e-02 -3.054538856572808214e-06
1.224489795918367319e-01 1.548843597986210296e-02 1.548811607062816620e-02 -3.199092339367659577e-07
1.326530612244897767e-01 1.551972721872882030e-02 1.552210748195648193e-02 2.380263227661633119e-06
1.428571428571428492e-01 1.550133719873158893e-02 1.550568826496601105e-02 4.351066234422121259e-06
1.530612244897958940e-01 1.543370822986629524e-02 1.543707400560379028e-02 3.365775737495038666e-06
1.632653061224489666e-01 1.531873793984347455e-02 1.531701162457466125e-02 -1.726315268813297110e-06
1.734693877551020391e-01 1.516042320657785825e-02 1.515744999051094055e-02 -2.973216066917694356e-06
1.836734693877550839e-01 1.496713853790450181e-02 1.496339403092861176e-02 -3.744506975890057876e-06
1.938775510204081565e-01 1.475287256880100303e-02 1.475404389202594757e-02 1.171323224944537111e-06
2.040816326530612013e-01 1.453564656278720675e-02 1.454001478850841522e-02 4.368225721208471302e-06
2.142857142857142738e-01 1.433396655082686162e-02 1.433861069381237030e-02 4.644142985508678545e-06
2.244897959183673186e-01 1.416399048994058246e-02 1.416582427918910980e-02 1.833789248527339932e-06
2.346938775510203912e-01 1.403936784781200514e-02 1.403696462512016296e-02 -2.403222691842177294e-06
2.448979591836734637e-01 1.397307290301717971e-02 1.397013477981090546e-02 -2.938123206274248500e-06
2.551020408163265363e-01 1.397844915864545484e-02 1.397719979286193848e-02 -1.249365783516365180e-06
2.653061224489795533e-01 1.406710954467235014e-02 1.406951248645782471e-02 2.402941785474566050e-06
2.755102040816326259e-01 1.424401447720532489e-02 1.424773782491683960e-02 3.723347711514710112e-06
2.857142857142856984e-01 1.450266123650360492e-02 1.450483687222003937e-02 2.175635716434448641e-06
2.959183673469387710e-01 1.482359461928408478e-02 1.482342369854450226e-02 -1.709207395825251830e-07
3.061224489795917880e-01 1.517718551852404590e-02 1.517555117607116699e-02 -1.634342452878911889e-06
3.163265306122448606e-01 1.552881658410375232e-02 1.552924141287803650e-02 4.248287742841805326e-07
3.265306122448979331e-01 1.584362752351670817e-02 1.584589108824729919e-02 2.263564730591027807e-06
3.367346938775510057e-01 1.608943099398852175e-02 1.609231159090995789e-02 2.880596921436134883e-06
3.469387755102040782e-01 1.623871145759522155e-02 1.623944751918315887e-02 7.360615879373200166e-07
3.571428571428570953e-01 1.627147572922111457e-02 1.626876927912235260e-02 -2.706450098761969958e-06
3.673469387755101678e-01 1.617929164203678327e-02 1.617568917572498322e-02 -3.602466311800056609e-06
3.775510204081632404e-01 1.596851515895674617e-02 1.596538163721561432e-02 -3.133521741131850558e-06
3.877551020408163129e-01 1.565982628813249872e-02 1.566008850932121277e-02 2.622211887140513120e-07
3.979591836734693300e-01 1.528295701349078640e-02 1.528529636561870575e-02 2.339352127919344659e-06
4.081632653061224025e-01 1.486878262672701109e-02 1.487057469785213470e-02 1.792071125123612108e-06
4.183673469387754751e-01 1.444320132846784073e-02 1.444337889552116394e-02 1.775670533232104331e-07
4.285714285714285476e-01 1.402652619740141909e-02 1.402441784739494324e-02 -2.108350006475856464e-06
4.387755102040816202e-01 1.363871702324547311e-02 1.363784261047840118e-02 -8.744127670719248346e-07
4.489795918367346372e-01 1.330690929006669507e-02 1.330757141113281250e-02 6.621210661174325995e-07
4.591836734693877098e-01 1.306987652895702165e-02 1.307228766381740570e-02 2.411134860384051004e-06
4.693877551020407823e-01 1.297539577288890633e-02 1.297705247998237610e-02 1.656707093469766967e-06
4.795918367346938549e-01 1.307011327568831718e-02 1.306967437267303467e-02 -4.389030152825157405e-07
4.897959183673469274e-01 1.338536434023094267e-02 1.338423974812030792e-02 -1.124592110634745068e-06
4.999999999999999445e-01 1.392450570007689944e-02 1.392366550862789154e-02 -8.401914490079043230e-07
5.102040816326530726e-01 1.465672722985932735e-02 1.465790532529354095e-02 1.178095434213599635e-06
5.204081632653060341e-01 1.551942267867390847e-02 1.552007906138896942e-02 6.563827150609519157e-07
5.306122448979591066e-01 1.642754578920842257e-02 1.642899028956890106e-02 1.444500360478495615e-06
5.408163265306121792e-01 1.728597587523732562e-02 1.728787273168563843e-02 1.896856448312805865e-06
5.510204081632652517e-01 1.800121094636554855e-02 1.800391264259815216e-02 2.701696232603606473e-06
5.612244897959183243e-01 1.849142104533833819e-02 1.849325187504291534e-02 1.830829704577152661e-06
5.714285714285713969e-01 1.869669939608597023e-02 1.869521476328372955e-02 -1.484632802240676286e-06
5.816326530612244694e-01 1.859120120458593664e-02 1.858701370656490326e-02 -4.187498021033381201e-06
5.918367346938775420e-01 1.819466417033807626e-02 1.819062232971191406e-02 -4.041840626162196415e-06
6.020408163265306145e-01 1.757538691984130569e-02 1.757452636957168579e-02 -8.605502696198974455e-07
6.122448979591835760e-01 1.683577972726148925e-02 1.683790609240531921e-02 2.126365143829966886e-06
6.224489795918366486e-01 1.607918794977429566e-02 1.607968844473361969e-02 5.004949593240271000e-07
6.326530612244897211e-01 1.537049256096484177e-02 1.536766253411769867e-02 -2.830026847143105040e-06
6.428571428571427937e-01 1.471362344277217862e-02 1.470732130110263824e-02 -6.302141669540378688e-06
6.530612244897958663e-01 1.406593105695071351e-02 1.406264118850231171e-02 -3.289868448401803147e-06
6.632653061224489388e-01 1.338955418903047499e-02 1.339501515030860901e-02 5.460961278134016106e-06
6.734693877551020114e-01 1.271369096515752653e-02 1.272644847631454468e-02 1.275751115701814764e-05
6.836734693877550839e-01 1.216753201983557936e-02 1.217160187661647797e-02 4.069856780898606363e-06
6.938775510204081565e-01 1.195523375328837005e-02 1.193958520889282227e-02 -1.564854439554778931e-05
7.040816326530611180e-01 1.227823577864743318e-02 1.226069405674934387e-02 -1.754172189808930749e-05
7.142857142857141906e-01 1.324508541850314552e-02 1.325251720845699310e-02 7.431789953847578456e-06
7.244897959183672631e-01 1.481930893759653318e-02 1.484492421150207520e-02 2.561527390554201034e-05
7.346938775510203357e-01 1.683194358469549193e-02 1.684144511818885803e-02 9.501533493366104421e-06
7.448979591836734082e-01 1.904283002086331125e-02 1.902253553271293640e-02 -2.029448815037485088e-05
7.551020408163264808e-01 2.120528382048136873e-02 2.118432894349098206e-02 -2.095487699038667273e-05
7.653061224489795533e-01 2.309580136859946259e-02 2.310084365308284760e-02 5.042284483385006677e-06
7.755102040816326259e-01 2.450904852173343973e-02 2.453120611608028412e-02 2.215759434684438922e-05
7.857142857142856984e-01 2.525621274297950442e-02 2.526476047933101654e-02 8.547736351512125186e-06
7.959183673469386600e-01 2.520668503956929873e-02 2.519573643803596497e-02 -1.094860153333376829e-05
8.061224489795917325e-01 2.437119955718115849e-02 2.436102740466594696e-02 -1.017215251521152997e-05
8.163265306122448051e-01 2.296969207112882494e-02 2.296903543174266815e-02 -6.566393861567876300e-07
8.265306122448978776e-01 2.140805100347203949e-02 2.139842510223388672e-02 -9.625901238152767547e-06
8.367346938775509502e-01 2.013239884759108339e-02 2.011295966804027557e-02 -1.943917955080781690e-05
8.469387755102040227e-01 1.941657102144741381e-02 1.942636631429195404e-02 9.795292844540226529e-06
8.571428571428570953e-01 1.920682950160078339e-02 1.924609020352363586e-02 3.926070192285247007e-05
8.673469387755101678e-01 1.913905216863980019e-02 1.913187466561794281e-02 -7.177503021857378762e-06
8.775510204081632404e-01 1.874904328345977644e-02 1.867206767201423645e-02 -7.697561144553999313e-05
8.877551020408162019e-01 1.777154315151172406e-02 1.773888990283012390e-02 -3.265324868160016103e-05
8.979591836734692745e-01 1.635326025960705254e-02 1.645066589117050171e-02 9.740563156344916873e-05
9.081632653061223470e-01 1.504445530023801499e-02 1.512998901307582855e-02 8.553371283781356638e-05
9.183673469387754196e-01 1.456337949839570794e-02 1.445234194397926331e-02 -1.110375544164446393e-04
9.285714285714284921e-01 1.546464840204027705e-02 1.531004533171653748e-02 -1.546030703237395720e-04
9.387755102040815647e-01 1.789540968111968597e-02 1.795523427426815033e-02 5.982459314846436116e-05
9.489795918367346372e-01 2.155844224288022692e-02 2.170947752892971039e-02 1.510352860494834637e-04
9.591836734693877098e-01 2.586745586328328961e-02 2.584821917116641998e-02 -1.923669211686962477e-05
9.693877551020407823e-01 3.017156895254859139e-02 3.005371801555156708e-02 -1.178509369970243137e-04
9.795918367346938549e-01 3.391474159855367709e-02 3.391597792506217957e-02 1.236326508502472166e-06
9.897959183673468164e-01 3.667855363515634681e-02 3.677011281251907349e-02 9.155917736272667362e-05
1.000000000000000000e+00 3.816048047577740715e-02 3.817538172006607056e-02 1.490124428866340667e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index8_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.424082172225832332e-02 1.424480974674224854e-02 3.988024483925212138e-06
1.020408163265306041e-02 1.415913034325958116e-02 1.415122672915458679e-02 -7.903614104994363676e-06
2.040816326530612082e-02 1.407707744704624238e-02 1.407451927661895752e-02 -2.558170427284858772e-06
3.061224489795918297e-02 1.401803055836291050e-02 1.402101665735244751e-02 2.986098989537014359e-06
4.081632653061224164e-02 1.399371206223680442e-02 1.399610936641693115e-02 2.397304180126735851e-06
5.102040816326530032e-02 1.400801718798825972e-02 1.400954276323318481e-02 1.525575244925095331e-06
6.122448979591836593e-02 1.406063463233416660e-02 1.405825652182102203e-02 -2.378110513144571225e-06
7.142857142857142461e-02 1.414887626069170901e-02 1.414649188518524170e-02 -2.384375506467306671e-06
8.163265306122448328e-02 1.426800662328335002e-02 1.426662132143974304e-02 -1.385301843606981387e-06
9.183673469387754196e-02 1.441077238218185091e-02 1.441127248108386993e-02 5.000989020190194090e-07
1.020408163265306006e-01 1.456675252095999962e-02 1.456928439438343048e-02 2.531873423430863745e-06
1.122448979591836593e-01 1.472218325631978464e-02 1.472316868603229523e-02 9.854297125105881960e-07
1.224489795918367319e-01 1.486090812601264903e-02 1.486121490597724915e-02 3.067799646001151403e-07
1.326530612244897767e-01 1.496665430662946772e-02 1.496487297117710114e-02 -1.781335452366583638e-06
1.428571428571428492e-01 1.502598785298127175e-02 1.502451859414577484e-02 -1.469258835496908833e-06
1.530612244897958940e-01 1.503068566933779375e-02 1.503094844520092010e-02 2.627758631263549249e-07
1.632653061224489666e-01 1.497850003390207782e-02 1.497911848127841949e-02 6.184473763416742376e-07
1.734693877551020391e-01 1.487230681172085553e-02 1.487429812550544739e-02 1.991313784591858260e-06
1.836734693877550839e-01 1.471862248116189917e-02 1.471753977239131927e-02 -1.082708770579893232e-06
1.938775510204081565e-01 1.452662692592892810e-02 1.452527008950710297e-02 -1.356836421825130534e-06
2.040816326530612013e-01 1.430805968005007152e-02 1.430619135499000549e-02 -1.868325060066025611e-06
2.142857142857142738e-01 1.407740939635727245e-02 1.407713256776332855e-02 -2.768285939439008025e-07
2.244897959183673186e-01 1.385155530602460473e-02 1.385397464036941528e-02 2.419334344810550319e-06
2.346938775510203912e-01 1.364861853912909852e-02 1.365123130381107330e-02 2.612764681974785730e-06
2.448979591836734637e-01 1.348657040975751939e-02 1.348875276744365692e-02 2.182357686137531561e-06
2.551020408163265363e-01 1.338227602809864518e-02 1.338101737201213837e-02 -1.258656086506812488e-06
2.653061224489795533e-01 1.335094764289412178e-02 1.334872841835021973e-02 -2.219224543902054148e-06
2.755102040816326259e-01 1.340514946634687940e-02 1.340237259864807129e-02 -2.776867698808110907e-06
2.857142857142856984e-01 1.355247348001515501e-02 1.355164125561714172e-02 -8.322243980132815189e-07
2.959183673469387710e-01 1.379204313944264529e-02 1.379300281405448914e-02 9.596746118438470585e-07
3.061224489795917880e-01 1.411133640024337874e-02 1.411174982786178589e-02 4.134276184071528082e-07
3.163265306122448606e-01 1.448529196682869606e-02 1.448575034737586975e-02 4.583805471736895898e-07
3.265306122448979331e-01 1.487874369217799704e-02 1.487659476697444916e-02 -2.148925203547882856e-06
3.367346938775510057e-01 1.525152968223429661e-02 1.525003463029861450e-02 -1.495051935682112365e-06
3.469387755102040782e-01 1.556441130024211958e-02 1.556384749710559845e-02 -5.638031365211293444e-07
3.571428571428570953e-01 1.578405544249848053e-02 1.578530855476856232e-02 1.253112270081790935e-06
3.673469387755101678e-01 1.588648052477538083e-02 1.588831469416618347e-02 1.834169390802636856e-06
3.775510204081632404e-01 1.585938852408720276e-02 1.585971005260944366e-02 3.215285222409047794e-07
3.877551020408163129e-01 1.570375646636078606e-02 1.570320501923561096e-02 -5.514471251751029701e-07
3.979591836734693300e-01 1.543410363267946721e-02 1.543207466602325439e-02 -2.028966656212813358e-06
4.081632653061224025e-01 1.507617017196780096e-02 1.507480628788471222e-02 -1.363884083088739985e-06
4.183673469387754751e-01 1.466148406642773898e-02 1.466170139610767365e-02 2.173296799346663422e-07
4.285714285714285476e-01 1.422039890905164861e-02 1.422135904431343079e-02 9.601352617821801161e-07
4.387755102040816202e-01 1.377715872026892378e-02 1.377827301621437073e-02 1.114295945446944214e-06
4.489795918367346372e-01 1.335047501865338840e-02 1.335063762962818146e-02 1.626109747930593041e-07
4.591836734693877098e-01 1.296024229177695532e-02 1.296046003699302673e-02 2.177452160714160589e-07
4.693877551020407823e-01 1.263671809086550253e-02 1.263670623302459717e-02 -1.185784090536323720e-08
4.795918367346938549e-01 1.242559845433714033e-02 1.242557726800441742e-02 -2.118633272291114977e-08
4.897959183673469274e-01 1.238339044618713691e-02 1.238366216421127319e-02 2.717180241362804338e-07
4.999999999999999445e-01 1.256246781285835605e-02 1.256278343498706818e-02 3.156221287121258046e-07
5.102040816326530726e-01 1.299148990136667070e-02 1.299356482923030853e-02 2.074927863637832104e-06
5.204081632653060341e-01 1.366040619060986637e-02 1.366066001355648041e-02 2.538229466140379254e-07
5.306122448979591066e-01 1.451737914664030793e-02 1.451562717556953430e-02 -1.751971070773628014e-06
5.408163265306121792e-01 1.547849062838463526e-02 1.547349616885185242e-02 -4.994459532782838385e-06
5.510204081632652517e-01 1.644427725656963379e-02 1.644116267561912537e-02 -3.114580950508427648e-06
5.612244897959183243e-01 1.731480235482723423e-02 1.731736212968826294e-02 2.559774861028707438e-06
5.714285714285713969e-01 1.799887662698080107e-02 1.800373010337352753e-02 4.853476392726457922e-06
5.816326530612244694e-01 1.842003192060571309e-02 1.842331141233444214e-02 3.279491728729044819e-06
5.918367346938775420e-01 1.852573591954744664e-02 1.852196641266345978e-02 -3.769506883986861734e-06
6.020408163265306145e-01 1.830269179833041854e-02 1.829602941870689392e-02 -6.662379623524616878e-06
6.122448979591835760e-01 1.779159582039695903e-02 1.778917200863361359e-02 -2.423811763345440351e-06
6.224489795918366486e-01 1.708725585405630742e-02 1.709302514791488647e-02 5.769293858579049861e-06
6.326530612244897211e-01 1.631304333625091182e-02 1.632260903716087341e-02 9.565700909961588616e-06
6.428571428571427937e-01 1.557397992956785146e-02 1.557851210236549377e-02 4.532172797642314288e-06
6.530612244897958663e-01 1.491160904605201738e-02 1.490616053342819214e-02 -5.448512623825244039e-06
6.632653061224489388e-01 1.429140724887861119e-02 1.427903026342391968e-02 -1.237698545469151368e-05
6.734693877551020114e-01 1.363986737075388936e-02 1.363353058695793152e-02 -6.336783795957839915e-06
6.836734693877550839e-01 1.291794305327509038e-02 1.292913779616355896e-02 1.119474288846858401e-05
6.938775510204081565e-01 1.218914614765897325e-02 1.220969483256340027e-02 2.054868490442701701e-05
7.040816326530611180e-01 1.163582465593110231e-02 1.163878850638866425e-02 2.963850457561936769e-06
7.142857142857141906e-01 1.150393221736473182e-02 1.147749647498130798e-02 -2.643574238342383254e-05
7.244897959183672631e-01 1.200050251526505428e-02 1.197812333703041077e-02 -2.237917823464351252e-05
7.346938775510203357e-01 1.319980066982779504e-02 1.321538351476192474e-02 1.558284493412970262e-05
7.448979591836734082e-01 1.501001767695214241e-02 1.504383422434329987e-02 3.381654739115745600e-05
7.551020408163264808e-01 1.721313368641917696e-02 1.721986941993236542e-02 6.735733513188457700e-06
7.653061224489795533e-01 1.954344842165607610e-02 1.951516419649124146e-02 -2.828422516483464211e-05
7.755102040816326259e-01 2.175031367296615531e-02 2.172640338540077209e-02 -2.391028756538321476e-05
7.857142857142856984e-01 2.361360854708934726e-02 2.362064085900783539e-02 7.032311918488132196e-06
7.959183673469386600e-01 2.492855229548270393e-02 2.494995482265949249e-02 2.140252717678856054e-05
8.061224489795917325e-01 2.550934340992362659e-02 2.551449090242385864e-02 5.147492500232053736e-06
8.163265306122448051e-01 2.524749743372879315e-02 2.523774094879627228e-02 -9.756484932520875786e-06
8.265306122448978776e-01 2.420578451803752362e-02 2.420250698924064636e-02 -3.277528796877260397e-06
8.367346938775509502e-01 2.267484108860258821e-02 2.267470397055149078e-02 -1.371180510974234767e-07
8.469387755102040227e-01 2.111646812509475682e-02 2.109643630683422089e-02 -2.003181826053593295e-05
8.571428571428570953e-01 1.998145930865197900e-02 1.996076665818691254e-02 -2.069265046506646444e-05
8.673469387755101678e-01 1.948398486462133566e-02 1.951475255191326141e-02 3.076768729192574936e-05
8.775510204081632404e-01 1.947061004177031221e-02 1.952693052589893341e-02 5.632048412862120101e-05
8.877551020408162019e-01 1.948879487570719105e-02 1.946746371686458588e-02 -2.133115884260516903e-05
8.979591836734692745e-01 1.904571795905302470e-02 1.894579455256462097e-02 -9.992340648840372652e-05
9.081632653061223470e-01 1.792316687138908321e-02 1.790410839021205902e-02 -1.905848117702418909e-05
9.183673469387754196e-01 1.636402641750678635e-02 1.650297455489635468e-02 1.389481373895683214e-04
9.285714285714284921e-01 1.501151895175969336e-02 1.511034555733203888e-02 9.882660557234551613e-05
9.387755102040815647e-01 1.462682101562802657e-02 1.449394412338733673e-02 -1.328768922406898395e-04
9.489795918367346372e-01 1.574114465845899771e-02 1.559687405824661255e-02 -1.442706002123851639e-04
9.591836734693877098e-01 1.842973301437202810e-02 1.853084564208984375e-02 1.011126277178156507e-04
9.693877551020407823e-01 2.231002820388461316e-02 2.246217615902423859e-02 1.521479551396254237e-04
9.795918367346938549e-01 2.672670159321733838e-02 2.666088938713073730e-02 -6.581220608660107163e-05
9.897959183673468164e-01 3.098859352387005328e-02 3.085351362824440002e-02 -1.350798956256532568e-04
1.000000000000000000e+00 3.452759891173884377e-02 3.461173549294471741e-02 8.413658120587363953e-05


==> plots/data/karman/trajectories/train_trajectory_D500_index9_karman.csv <==
T Ymodel Y E
0.000000000000000000e+00 1.327539524886038082e-02 1.327645033597946167e-02 1.055087119080852509e-06
1.020408163265306041e-02 1.320523501747365366e-02 1.319988816976547241e-02 -5.346847708181251546e-06
2.040816326530612082e-02 1.314255411726057525e-02 1.314504258334636688e-02 2.488466085791632421e-06
3.061224489795918297e-02 1.310826590110219722e-02 1.311236247420310974e-02 4.096573100912520582e-06
4.081632653061224164e-02 1.310811795404957444e-02 1.310837641358375549e-02 2.584595341810491664e-07
5.102040816326530032e-02 1.314076347197484264e-02 1.314015313982963562e-02 -6.103321452070181730e-07
6.122448979591836593e-02 1.320366429218803282e-02 1.319931447505950928e-02 -4.349817128523544851e-06
7.142857142857142461e-02 1.329442239150997046e-02 1.329431682825088501e-02 -1.055632590854505004e-07
8.163265306122448328e-02 1.340901636860921189e-02 1.340819709002971649e-02 -8.192785794954027256e-07
9.183673469387754196e-02 1.353979736813979221e-02 1.354072429239749908e-02 9.269242577068792510e-07
1.020408163265306006e-01 1.367518825023980936e-02 1.367542706429958344e-02 2.388140597740784354e-07
1.122448979591836593e-01 1.380127591833545282e-02 1.379924453794956207e-02 -2.031380385890749207e-06
1.224489795918367319e-01 1.390428299462045242e-02 1.390420272946357727e-02 -8.026515687514779174e-08
1.326530612244897767e-01 1.397274563777759632e-02 1.397170685231685638e-02 -1.038785460739932720e-06
1.428571428571428492e-01 1.399876303344724411e-02 1.400044001638889313e-02 1.676982941649016179e-06
1.530612244897958940e-01 1.397832342207275952e-02 1.397958584129810333e-02 1.262419225343813789e-06
1.632653061224489666e-01 1.391108337169191800e-02 1.391167379915714264e-02 5.904274652246410682e-07
1.734693877551020391e-01 1.380002321959403200e-02 1.380019262433052063e-02 1.694047364886319684e-07
1.836734693877550839e-01 1.365121797408164889e-02 1.364857330918312073e-02 -2.644664898528159558e-06
1.938775510204081565e-01 1.347368587040330065e-02 1.347240060567855835e-02 -1.285264724742302134e-06
2.040816326530612013e-01 1.327907526318786689e-02 1.327744498848915100e-02 -1.630274698715891701e-06
2.142857142857142738e-01 1.308098633157641494e-02 1.308120600879192352e-02 2.196772155085846556e-07
2.244897959183673186e-01 1.289400880875213144e-02 1.289465278387069702e-02 6.439751185655789856e-07
2.346938775510203912e-01 1.273285273256459862e-02 1.273228973150253296e-02 -5.630010620656655806e-07
2.448979591836734637e-01 1.261191026005929749e-02 1.261184550821781158e-02 -6.475184148591051070e-08
2.551020408163265363e-01 1.254510325397262087e-02 1.254367642104625702e-02 -1.426832926363849618e-06
2.653061224489795533e-01 1.254529242195012544e-02 1.254659891128540039e-02 1.306489335274954589e-06
2.755102040816326259e-01 1.262245231006468849e-02 1.262430101633071899e-02 1.848706266030508694e-06
2.857142857142856984e-01 1.278056098237943111e-02 1.278381608426570892e-02 3.255101886277811385e-06
2.959183673469387710e-01 1.301431813661467311e-02 1.301630586385726929e-02 1.987727242596173949e-06
3.061224489795917880e-01 1.330747982216428336e-02 1.330565847456455231e-02 -1.821347599731057421e-06
3.163265306122448606e-01 1.363409112936741531e-02 1.363154128193855286e-02 -2.549847428862453413e-06
3.265306122448979331e-01 1.396241213090452897e-02 1.395710930228233337e-02 -5.302828622195596142e-06
3.367346938775510057e-01 1.425991727094190475e-02 1.425874233245849609e-02 -1.174938483408660694e-06
3.469387755102040782e-01 1.449747852684174672e-02 1.449868828058242798e-02 1.209753740681260292e-06
3.571428571428570953e-01 1.465187989062029586e-02 1.465495675802230835e-02 3.076867402012489761e-06
3.673469387755101678e-01 1.470720811782077683e-02 1.471025869250297546e-02 3.050574682198631260e-06
3.775510204081632404e-01 1.465616061762619986e-02 1.465643197298049927e-02 2.713553542994101564e-07
3.877551020408163129e-01 1.450146973673847699e-02 1.450087316334247589e-02 -5.965733960010960457e-07
3.979591836734693300e-01 1.425631817553932833e-02 1.425424218177795410e-02 -2.075993761374225755e-06
4.081632653061224025e-01 1.394226116675055527e-02 1.394181698560714722e-02 -4.441811434080511489e-07
4.183673469387754751e-01 1.358449660224774792e-02 1.358549855649471283e-02 1.001954246964906203e-06
4.285714285714285476e-01 1.320652627112038797e-02 1.320741698145866394e-02 8.907103382759656851e-07
4.387755102040816202e-01 1.282749203397714859e-02 1.282811723649501801e-02 6.252025178694192720e-07
4.489795918367346372e-01 1.246436158358975137e-02 1.246373727917671204e-02 -6.243044130393310409e-07
4.591836734693877098e-01 1.213800840408608972e-02 1.213837414979934692e-02 3.657457132572039527e-07
4.693877551020407823e-01 1.187909685700371670e-02 1.187933422625064850e-02 2.373692469317956188e-07
4.795918367346938549e-01 1.172885911623013089e-02 1.172917522490024567e-02 3.161086701147786115e-07
4.897959183673469274e-01 1.173222272011522314e-02 1.173176616430282593e-02 -4.565558123972163207e-07
4.999999999999999445e-01 1.192503580773072655e-02 1.192327588796615601e-02 -1.759919764570544443e-06
5.102040816326530726e-01 1.232070149295513665e-02 1.232002675533294678e-02 -6.747376221898776505e-07
5.204081632653060341e-01 1.290214104196331368e-02 1.290167495608329773e-02 -4.660858800159539683e-07
5.306122448979591066e-01 1.362231260509173987e-02 1.362192444503307343e-02 -3.881600586664452068e-07
5.408163265306121792e-01 1.441226234959673905e-02 1.441103033721446991e-02 -1.232012382269137563e-06
5.510204081632652517e-01 1.519254938567503668e-02 1.519088447093963623e-02 -1.664914735400452317e-06
5.612244897959183243e-01 1.588372021002211476e-02 1.588378846645355225e-02 6.825643143748560959e-08
5.714285714285713969e-01 1.641412148152276984e-02 1.641329564154148102e-02 -8.258399812888228553e-07
5.816326530612244694e-01 1.672654952642027223e-02 1.672593317925930023e-02 -6.163471609720028166e-07
5.918367346938775420e-01 1.678626599875437941e-02 1.678287051618099213e-02 -3.395482573387287317e-06
6.020408163265306145e-01 1.659041196019385433e-02 1.658830977976322174e-02 -2.102180430632594188e-06
6.122448979591835760e-01 1.617429025215633143e-02 1.617545820772647858e-02 1.167955570147150013e-06
6.224489795918366486e-01 1.560721531091086196e-02 1.561205089092254639e-02 4.835580011684423307e-06
6.326530612244897211e-01 1.497341951890134373e-02 1.497813872992992401e-02 4.719211028580277967e-06
6.428571428571427937e-01 1.434224846708041963e-02 1.434202678501605988e-02 -2.216820643597544604e-07
6.530612244897958663e-01 1.374191491116347717e-02 1.373522542417049408e-02 -6.689486992983093017e-06
6.632653061224489388e-01 1.315466841305384590e-02 1.314629614353179932e-02 -8.372269522046588142e-06
6.734693877551020114e-01 1.254285674580047846e-02 1.254107430577278137e-02 -1.782440027697090867e-06
6.836734693877550839e-01 1.189707234816648335e-02 1.190740428864955902e-02 1.033194048307567448e-05
6.938775510204081565e-01 1.127992398502525480e-02 1.129397377371788025e-02 1.404978869262545060e-05
7.040816326530611180e-01 1.083515123772287037e-02 1.083492487668991089e-02 -2.263610329594767379e-07
7.142857142857141906e-01 1.074801771634996753e-02 1.073054037988185883e-02 -1.747733646810870067e-05
7.244897959183672631e-01 1.117179153728995768e-02 1.115986332297325134e-02 -1.192821431670633425e-05
7.346938775510203357e-01 1.215833757784092958e-02 1.216962002217769623e-02 1.128244433676664493e-05
7.448979591836734082e-01 1.363113113563279612e-02 1.365094445645809174e-02 1.981332082529561889e-05
7.551020408163264808e-01 1.541363589162768853e-02 1.541240885853767395e-02 -1.227033090014581496e-06
7.653061224489795533e-01 1.729117879553102380e-02 1.726746000349521637e-02 -2.371879203580742890e-05
7.755102040816326259e-01 1.906531711322301606e-02 1.904691569507122040e-02 -1.840141815179566209e-05
7.857142857142856984e-01 2.057152728782410400e-02 2.057925797998905182e-02 7.730692164947816636e-06
7.959183673469386600e-01 2.166582542946010256e-02 2.168777585029602051e-02 2.195042083591794424e-05
8.061224489795917325e-01 2.221595966965235827e-02 2.222318202257156372e-02 7.222352919205449195e-06
8.163265306122448051e-01 2.213116691681287981e-02 2.211541309952735901e-02 -1.575381728552080474e-05
8.265306122448978776e-01 2.142780309461575494e-02 2.140847221016883850e-02 -1.933088444691644092e-05
8.367346938775509502e-01 2.028319244018859935e-02 2.027737908065319061e-02 -5.813359535408735290e-06
8.469387755102040227e-01 1.901599414824349174e-02 1.902160234749317169e-02 5.608199249679951537e-06
8.571428571428570953e-01 1.796893920635193875e-02 1.797754503786563873e-02 8.605831513699979674e-06
8.673469387755101678e-01 1.734042130500440190e-02 1.735693775117397308e-02 1.651644616957118061e-05
8.775510204081632404e-01 1.706547051337769030e-02 1.707801036536693573e-02 1.253985198924542632e-05
8.877551020408162019e-01 1.683782693428225244e-02 1.681699045002460480e-02 -2.083648425764764167e-05
8.979591836734692745e-01 1.628729584431229740e-02 1.624177023768424988e-02 -4.552560662804752689e-05
9.081632653061223470e-01 1.522535724393444742e-02 1.522970758378505707e-02 4.350339850609646897e-06
9.183673469387754196e-01 1.381572019229783399e-02 1.389550045132637024e-02 7.978025902853624896e-05
9.285714285714284921e-01 1.255909084225126197e-02 1.260097883641719818e-02 4.188799416593620706e-05
9.387755102040815647e-01 1.208789616827559907e-02 1.199445873498916626e-02 -9.343743328643280832e-05
9.489795918367346372e-01 1.287989302223593174e-02 1.280628331005573273e-02 -7.360971218019901618e-05
9.591836734693877098e-01 1.504536065946721589e-02 1.514800265431404114e-02 1.026419948468252491e-04
9.693877551020407823e-01 1.829195756077311996e-02 1.841691322624683380e-02 1.249556654737138395e-04
9.795918367346938549e-01 2.206117370727562338e-02 2.198712900280952454e-02 -7.404470446609884293e-05
9.897959183673468164e-01 2.573652392866935396e-02 2.556823939085006714e-02 -1.682845378192868169e-04
1.000000000000000000e+00 2.880625108014100988e-02 2.893825434148311615e-02 1.320032613421062706e-04


==> plots/data/vanderpol/kernel_error_frob_norm_R20_D200000_N5_vanderpol.csv <==
D M L U
1.768010000000000000e+05 1.579036703333258629e-03 1.000000016862383526e-16 4.150342196226119995e-03
1.562930000000000000e+05 2.138759708032011986e-03 1.000000016862383526e-16 5.631765350699424744e-03
1.381640000000000000e+05 2.415538532659411430e-03 1.000000016862383526e-16 6.457992829382419586e-03
1.221370000000000000e+05 3.071845741942524910e-03 1.000000016862383526e-16 8.110444992780685425e-03
1.079700000000000000e+05 3.753993660211563110e-03 1.000000016862383526e-16 1.003154926002025604e-02
9.544600000000000000e+04 4.221449140459299088e-03 1.000000016862383526e-16 1.123032625764608383e-02
8.437500000000000000e+04 4.566645715385675430e-03 1.000000016862383526e-16 1.219386979937553406e-02
7.458800000000000000e+04 5.091139581054449081e-03 1.000000016862383526e-16 1.366852782666683197e-02
6.593600000000000000e+04 5.857118405401706696e-03 1.000000016862383526e-16 1.555362250655889511e-02
5.828800000000000000e+04 6.947508547455072403e-03 1.000000016862383526e-16 1.851145364344120026e-02
5.152700000000000000e+04 7.632191758602857590e-03 1.000000016862383526e-16 2.039372920989990234e-02
4.555000000000000000e+04 8.395903743803501129e-03 1.000000016862383526e-16 2.221428602933883667e-02
4.026600000000000000e+04 9.456047788262367249e-03 1.000000016862383526e-16 2.524426393210887909e-02
3.559600000000000000e+04 1.014763861894607544e-02 1.000000016862383526e-16 2.790213003754615784e-02
3.146700000000000000e+04 1.118126045912504196e-02 1.000000016862383526e-16 3.041116520762443542e-02
2.781700000000000000e+04 1.232917886227369308e-02 1.000000016862383526e-16 3.280959650874137878e-02
2.459000000000000000e+04 1.335141807794570923e-02 1.000000016862383526e-16 3.579493612051010132e-02
2.173800000000000000e+04 1.369617599993944168e-02 1.000000016862383526e-16 3.677010536193847656e-02
1.921600000000000000e+04 1.513349916785955429e-02 1.000000016862383526e-16 4.068477824330329895e-02
1.698700000000000000e+04 1.562187634408473969e-02 1.000000016862383526e-16 4.221864789724349976e-02
1.501700000000000000e+04 1.657414808869361877e-02 1.000000016862383526e-16 4.443570226430892944e-02
1.327500000000000000e+04 1.658911630511283875e-02 1.000000016862383526e-16 4.383188858628273010e-02
1.173500000000000000e+04 1.721854880452156067e-02 1.000000016862383526e-16 4.620907828211784363e-02
1.037400000000000000e+04 1.653763465583324432e-02 1.000000016862383526e-16 4.437171667814254761e-02
9.171000000000000000e+03 1.834069937467575073e-02 1.000000016862383526e-16 5.009509995579719543e-02
8.107000000000000000e+03 1.865029893815517426e-02 1.000000016862383526e-16 4.974152147769927979e-02
7.167000000000000000e+03 1.962624862790107727e-02 1.000000016862383526e-16 5.194053798913955688e-02
6.336000000000000000e+03 2.112415246665477753e-02 1.000000016862383526e-16 5.585334450006484985e-02
5.601000000000000000e+03 2.254421077668666840e-02 1.000000016862383526e-16 5.993796885013580322e-02
4.951000000000000000e+03 2.413661032915115356e-02 1.000000016862383526e-16 6.356205791234970093e-02
4.377000000000000000e+03 2.510130405426025391e-02 1.000000016862383526e-16 6.530319154262542725e-02
3.869000000000000000e+03 2.832526713609695435e-02 1.000000016862383526e-16 7.457181811332702637e-02
3.420000000000000000e+03 2.967024594545364380e-02 1.000000016862383526e-16 7.846078276634216309e-02
3.024000000000000000e+03 3.205279260873794556e-02 1.000000016862383526e-16 8.642591536045074463e-02
2.673000000000000000e+03 3.253129124641418457e-02 1.000000016862383526e-16 8.654693514108657837e-02
2.363000000000000000e+03 3.422663733363151550e-02 1.000000016862383526e-16 8.942788839340209961e-02
2.089000000000000000e+03 3.801199421286582947e-02 1.000000016862383526e-16 1.023925691843032837e-01
1.847000000000000000e+03 4.096814990043640137e-02 1.000000016862383526e-16 1.084095165133476257e-01
1.633000000000000000e+03 4.070121049880981445e-02 1.000000016862383526e-16 1.085383519530296326e-01
1.443000000000000000e+03 4.552758485078811646e-02 1.000000016862383526e-16 1.229947134852409363e-01
1.276000000000000000e+03 4.894383996725082397e-02 1.000000016862383526e-16 1.312107890844345093e-01
1.128000000000000000e+03 5.350061133503913879e-02 1.000000016862383526e-16 1.439587324857711792e-01
9.970000000000000000e+02 5.860195308923721313e-02 1.000000016862383526e-16 1.586321592330932617e-01
8.820000000000000000e+02 6.215262785553932190e-02 1.000000016862383526e-16 1.655388474464416504e-01
7.790000000000000000e+02 6.620900332927703857e-02 1.000000016862383526e-16 1.776268184185028076e-01
6.890000000000000000e+02 7.005182653665542603e-02 1.000000016862383526e-16 1.885101497173309326e-01
6.090000000000000000e+02 7.481773942708969116e-02 1.000000016862383526e-16 1.984502971172332764e-01
5.390000000000000000e+02 7.215941697359085083e-02 1.000000016862383526e-16 1.888156533241271973e-01
4.760000000000000000e+02 7.626988738775253296e-02 1.000000016862383526e-16 1.997729837894439697e-01
4.210000000000000000e+02 8.257210999727249146e-02 1.000000016862383526e-16 2.159525156021118164e-01
3.720000000000000000e+02 8.284305036067962646e-02 1.000000016862383526e-16 2.180193662643432617e-01
3.290000000000000000e+02 9.242008626461029053e-02 1.000000016862383526e-16 2.416374832391738892e-01
2.910000000000000000e+02 9.810625016689300537e-02 1.000000016862383526e-16 2.575353682041168213e-01
2.570000000000000000e+02 1.067710071802139282e-01 1.000000016862383526e-16 2.787740826606750488e-01
2.270000000000000000e+02 1.188270002603530884e-01 1.000000016862383526e-16 3.105719089508056641e-01
2.010000000000000000e+02 1.276302933692932129e-01 1.000000016862383526e-16 3.340832591056823730e-01
1.780000000000000000e+02 1.423479765653610229e-01 1.000000016862383526e-16 3.737170398235321045e-01
1.570000000000000000e+02 1.498309522867202759e-01 1.000000016862383526e-16 3.943041563034057617e-01
1.390000000000000000e+02 1.593829691410064697e-01 1.000000016862383526e-16 4.238359034061431885e-01
1.230000000000000000e+02 1.745330095291137695e-01 1.000000016862383526e-16 4.659630060195922852e-01
1.090000000000000000e+02 1.889804750680923462e-01 1.000000016862383526e-16 5.074806809425354004e-01
9.600000000000000000e+01 1.986100971698760986e-01 1.000000016862383526e-16 5.375438928604125977e-01
8.500000000000000000e+01 2.162325829267501831e-01 1.000000016862383526e-16 5.924089550971984863e-01
7.500000000000000000e+01 2.285203039646148682e-01 1.000000016862383526e-16 6.267759203910827637e-01
6.700000000000000000e+01 2.352849543094635010e-01 1.000000016862383526e-16 6.618437767028808594e-01
5.900000000000000000e+01 2.479959875345230103e-01 1.000000016862383526e-16 7.120910286903381348e-01
5.200000000000000000e+01 2.761659622192382812e-01 1.000000016862383526e-16 8.110972642898559570e-01
4.600000000000000000e+01 2.890617549419403076e-01 1.000000016862383526e-16 8.467068672180175781e-01
4.100000000000000000e+01 3.065312802791595459e-01 1.000000016862383526e-16 9.241783618927001953e-01
3.600000000000000000e+01 3.237359523773193359e-01 1.000000016862383526e-16 9.917301535606384277e-01
3.200000000000000000e+01 3.647888004779815674e-01 1.000000016862383526e-16 1.130269527435302734e+00
2.800000000000000000e+01 3.803752064704895020e-01 1.000000016862383526e-16 1.132477045059204102e+00
2.500000000000000000e+01 4.032030999660491943e-01 1.000000016862383526e-16 1.224250435829162598e+00
2.200000000000000000e+01 4.426765441894531250e-01 1.000000016862383526e-16 1.357481718063354492e+00
2.000000000000000000e+01 4.793468713760375977e-01 1.000000016862383526e-16 1.485626220703125000e+00
1.800000000000000000e+01 4.724854230880737305e-01 1.000000016862383526e-16 1.334142684936523438e+00
1.600000000000000000e+01 5.169615149497985840e-01 1.000000016862383526e-16 1.479290723800659180e+00
1.400000000000000000e+01 5.222077965736389160e-01 1.000000016862383526e-16 1.512890338897705078e+00
1.200000000000000000e+01 5.629848241806030273e-01 1.000000016862383526e-16 1.682899117469787598e+00
1.100000000000000000e+01 5.945577025413513184e-01 1.000000016862383526e-16 1.815385341644287109e+00
1.000000000000000000e+01 6.257298588752746582e-01 1.000000016862383526e-16 1.914888858795166016e+00
9.000000000000000000e+00 6.710634827613830566e-01 1.000000016862383526e-16 2.101288318634033203e+00
8.000000000000000000e+00 6.992681026458740234e-01 1.000000016862383526e-16 2.144350528717041016e+00
7.000000000000000000e+00 6.712163090705871582e-01 1.000000016862383526e-16 1.956998586654663086e+00
6.000000000000000000e+00 7.093691229820251465e-01 1.000000016862383526e-16 2.151811122894287109e+00
5.000000000000000000e+00 8.135392665863037109e-01 1.000000016862383526e-16 2.524411678314208984e+00
4.000000000000000000e+00 7.189514040946960449e-01 1.000000016862383526e-16 2.269480705261230469e+00
3.000000000000000000e+00 6.218183040618896484e-01 1.000000016862383526e-16 2.165189743041992188e+00
2.000000000000000000e+00 7.258925437927246094e-01 1.000000016862383526e-16 2.936165809631347656e+00


==> plots/data/vanderpol/overD/excess_risk_over_D_by_N19_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 4.483748879283666611e-02 1.088901747306014051e-02 7.878596011261318477e-02
3.000000000000000000e+00 4.832025182743867470e-02 1.148751374983163209e-02 8.515298990504571730e-02
4.000000000000000000e+00 5.991179216653108597e-02 1.550357900709198322e-02 1.043200053259701887e-01
5.000000000000000000e+00 7.395209247867266800e-02 1.917503402825265768e-02 1.287291509290926783e-01
6.000000000000000000e+00 9.135612721244494583e-02 3.544744973972150520e-02 1.472648046851683934e-01
7.000000000000000000e+00 1.067745794231692996e-01 4.796578649861655413e-02 1.655833723477220520e-01
8.000000000000000000e+00 1.212452687323093414e-01 6.030925285704518551e-02 1.821812846075734904e-01
9.000000000000000000e+00 1.402852085108558244e-01 8.115453166674663210e-02 1.994158853549650168e-01
1.000000000000000000e+01 1.577928764745593071e-01 9.981299133679255586e-02 2.157727616123260583e-01
1.100000000000000000e+01 1.747414357960224152e-01 1.168122656101251433e-01 2.326706059819196870e-01
1.200000000000000000e+01 1.877337908372282982e-01 1.314360751448665765e-01 2.440315065295900199e-01
1.300000000000000000e+01 1.948911761865019798e-01 1.383606715460936054e-01 2.514216808269103542e-01
1.400000000000000000e+01 2.031794305269916945e-01 1.480082754173894233e-01 2.583505856365939657e-01
1.500000000000000000e+01 2.115013987446824617e-01 1.633064444696952222e-01 2.596963530196697012e-01
1.600000000000000000e+01 2.168796714395284653e-01 1.746371666110980159e-01 2.591221762679589147e-01
1.700000000000000000e+01 2.219308549538254738e-01 1.825588121830716559e-01 2.613028977245792639e-01
1.800000000000000000e+01 2.255430389195680618e-01 1.895618007701652674e-01 2.615242770689708562e-01
1.900000000000000000e+01 2.296519006292025156e-01 1.976305963168844271e-01 2.616732049415205763e-01
2.100000000000000000e+01 2.357068657875061035e-01 2.114929066466639251e-01 2.599208249283482819e-01
2.200000000000000000e+01 2.390718689809242792e-01 2.196509565371540795e-01 2.584927814246945066e-01
2.300000000000000000e+01 2.402530585726102286e-01 2.212229700011247580e-01 2.592831471440956714e-01
2.400000000000000000e+01 2.406212740267316408e-01 2.216818521018506238e-01 2.595606959516126300e-01
2.500000000000000000e+01 2.415223736315965652e-01 2.233826587522662055e-01 2.596620885109269250e-01
2.700000000000000000e+01 2.418528140212098665e-01 2.237368874915958150e-01 2.599687405508239180e-01
2.800000000000000000e+01 2.420065114274621010e-01 2.238065373159030258e-01 2.602064855390211484e-01
3.000000000000000000e+01 2.420162049432595663e-01 2.237885608647507962e-01 2.602438490217683364e-01
3.100000000000000000e+01 2.420646855607628822e-01 2.238487022354936906e-01 2.602806688860320738e-01
3.300000000000000000e+01 2.420567596952120371e-01 2.238418109006846124e-01 2.602717084897394617e-01
3.500000000000000000e+01 2.420751365522543497e-01 2.238872843828746684e-01 2.602629887216340587e-01
3.700000000000000000e+01 2.420931089048584395e-01 2.239308890909912364e-01 2.602553287187256426e-01
3.900000000000000000e+01 2.420821286117037230e-01 2.239214979897490854e-01 2.602427592336583606e-01
4.100000000000000000e+01 2.420800160616636276e-01 2.239189591883495034e-01 2.602410729349777241e-01
4.300000000000000000e+01 2.420736060788234167e-01 2.239128518630291442e-01 2.602343602946177170e-01
4.500000000000000000e+01 2.420728436360756464e-01 2.239123782177353528e-01 2.602333090544159400e-01
4.800000000000000000e+01 2.420681302125255174e-01 2.239132514027005472e-01 2.602230090223505155e-01
5.000000000000000000e+01 2.420662594959139824e-01 2.239115750696341056e-01 2.602209439221938592e-01
5.300000000000000000e+01 2.420660229399800301e-01 2.239112763917053828e-01 2.602207694882546773e-01
5.600000000000000000e+01 2.420640392228960991e-01 2.239111851409168463e-01 2.602168933048753519e-01
5.900000000000000000e+01 2.420625841865936823e-01 2.239097831628802659e-01 2.602153852103070708e-01
6.200000000000000000e+01 2.420617608974377222e-01 2.239099274878829926e-01 2.602135943069924795e-01
6.600000000000000000e+01 2.420614790171384811e-01 2.239095870571202185e-01 2.602133709771567438e-01
6.900000000000000000e+01 2.420613231758276529e-01 2.239094185646136603e-01 2.602132277870416455e-01
7.300000000000000000e+01 2.420613346621394157e-01 2.239094766600729369e-01 2.602131926642058946e-01
7.700000000000000000e+01 2.420610254630446434e-01 2.239090974061732631e-01 2.602129535199160237e-01
8.100000000000000000e+01 2.420606436207890511e-01 2.239086223124287789e-01 2.602126649291493510e-01
8.500000000000000000e+01 2.420597973590095930e-01 2.239088250796227031e-01 2.602107696383965108e-01
9.000000000000000000e+01 2.420598088453213281e-01 2.239088142277093074e-01 2.602108034629333488e-01
9.500000000000000000e+01 2.420597840100526810e-01 2.239088650854799689e-01 2.602107029346253930e-01
1.000000000000000000e+02 2.420597647627194815e-01 2.239088286121377613e-01 2.602107009133012294e-01
1.060000000000000000e+02 2.420596983283758163e-01 2.239087862223801406e-01 2.602106104343714921e-01
1.120000000000000000e+02 2.420595847070217133e-01 2.239086055830934452e-01 2.602105638309499813e-01
1.180000000000000000e+02 2.420595573882261820e-01 2.239085902383473325e-01 2.602105245381050036e-01
1.240000000000000000e+02 2.420594415937860899e-01 2.239084566489668859e-01 2.602104265386053217e-01
1.310000000000000000e+02 2.420594288657108850e-01 2.239085067469396562e-01 2.602103509844820861e-01
1.380000000000000000e+02 2.420594183107217245e-01 2.239084921647545023e-01 2.602103444566889467e-01
1.460000000000000000e+02 2.420594167585174150e-01 2.239084871152410006e-01 2.602103464017938017e-01
1.540000000000000000e+02 2.420593944067756242e-01 2.239084927336938424e-01 2.602102960798574061e-01
1.620000000000000000e+02 2.420593469093243189e-01 2.239084149404740043e-01 2.602102788781746612e-01
1.710000000000000000e+02 2.420593130712707930e-01 2.239083951380108073e-01 2.602102310045307787e-01
1.800000000000000000e+02 2.420593031371633119e-01 2.239083690415210603e-01 2.602102372328055635e-01
1.900000000000000000e+02 2.420592888568838530e-01 2.239083642440188038e-01 2.602102134697488744e-01
2.000000000000000000e+02 2.420592379445830888e-01 2.239083023266165706e-01 2.602101735625496071e-01


==> plots/data/vanderpol/overD/excess_risk_over_D_by_N19_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.332345498104890419e-02 6.841690178305315923e-03 5.980521978379249592e-02
3.000000000000000000e+00 3.377376341571410728e-02 5.337204688143457054e-03 6.221032214328475751e-02
4.000000000000000000e+00 3.525942564010620117e-02 5.180363337522770478e-03 6.533848794268963533e-02
5.000000000000000000e+00 3.556735596309105324e-02 6.776166149203292216e-03 6.435854577697881773e-02
6.000000000000000000e+00 3.732680312047401833e-02 6.451668644087301535e-03 6.820193759686073165e-02
7.000000000000000000e+00 3.885496469835440086e-02 6.326143196291537929e-03 7.138378620041727074e-02
8.000000000000000000e+00 3.946349242081245018e-02 6.858312209616475308e-03 7.206867263200841811e-02
9.000000000000000000e+00 4.046670192231734825e-02 8.692920392715554334e-03 7.224048345191913523e-02
1.000000000000000000e+01 4.305548003564278053e-02 8.416742458075408828e-03 7.769421761321015918e-02
1.100000000000000000e+01 4.347119107842445374e-02 1.017377002196703101e-02 7.676861213488186952e-02
1.200000000000000000e+01 4.297758545726537704e-02 8.648826971781348183e-03 7.730634394274940591e-02
1.300000000000000000e+01 4.429464290539423393e-02 9.718229239490797089e-03 7.887105657129767078e-02
1.400000000000000000e+01 4.938600677996873856e-02 1.225836143638239090e-02 8.651365212355507928e-02
1.500000000000000000e+01 4.957574016104141640e-02 1.155085963808841210e-02 8.760062068399442070e-02
1.600000000000000000e+01 5.190898415942987038e-02 1.446827705981171275e-02 8.934969125904802800e-02
1.700000000000000000e+01 5.404058409233888222e-02 1.645025768482685780e-02 9.163091049985090664e-02
1.800000000000000000e+01 5.509576573967933655e-02 1.879994833792580228e-02 9.139158314143286388e-02
1.900000000000000000e+01 5.722825725873311592e-02 1.918746999311549822e-02 9.526904452435072668e-02
2.100000000000000000e+01 6.127970525994896889e-02 2.299782065080273330e-02 9.956158986909520447e-02
2.200000000000000000e+01 7.455501224224765633e-02 9.999999999999999988e-15 1.583125691214385955e-01
2.300000000000000000e+01 9.153651321927706863e-02 9.999999999999999988e-15 2.345450960982273791e-01
2.400000000000000000e+01 9.374314127489924431e-02 9.999999999999999988e-15 2.357495927014027493e-01
2.500000000000000000e+01 4.764614535650859573e+00 9.999999999999999988e-15 3.718043235117333722e+01
2.700000000000000000e+01 2.334443597743908416e+00 9.999999999999999988e-15 1.780343241716495584e+01
2.800000000000000000e+01 2.329740445284793626e+00 9.999999999999999988e-15 1.779854564663349947e+01
3.000000000000000000e+01 2.260602638125419617e+00 9.999999999999999988e-15 1.735717323444115934e+01
3.100000000000000000e+01 4.509891477258254788e+00 9.999999999999999988e-15 2.596068161723990642e+01
3.300000000000000000e+01 2.425097984106590498e+00 9.999999999999999988e-15 1.753256081473627503e+01
3.500000000000000000e+01 6.260504644985000589e+00 9.999999999999999988e-15 3.707616634124658361e+01
3.700000000000000000e+01 7.162886246883620522e+00 9.999999999999999988e-15 4.202970543009551818e+01
3.900000000000000000e+01 8.065875797377279000e+00 9.999999999999999988e-15 4.363975903884858099e+01
4.100000000000000000e+01 3.513825563775996130e+01 9.999999999999999988e-15 1.527216793842484606e+02
4.300000000000000000e+01 7.748517680323372758e+01 9.999999999999999988e-15 3.514856553438383457e+02
4.500000000000000000e+01 2.317648687244703254e+01 9.999999999999999988e-15 1.252107358872674894e+02
4.800000000000000000e+01 4.816464090564598877e+01 9.999999999999999988e-15 1.824008118823140592e+02
5.000000000000000000e+01 3.668306887235181790e+01 9.999999999999999988e-15 1.755341918673321970e+02
5.300000000000000000e+01 9.404388106957388800e+02 9.999999999999999988e-15 6.138663244114037298e+03
5.600000000000000000e+01 5.216796159518416971e+03 9.999999999999999988e-15 3.973208014904965239e+04
5.900000000000000000e+01 6.981803726750271153e+02 9.999999999999999988e-15 4.213588757694326887e+03
6.200000000000000000e+01 8.192733706106586396e+03 9.999999999999999988e-15 5.388070171095263504e+04
6.600000000000000000e+01 5.546770611217057617e+12 9.999999999999999988e-15 4.397592464593078906e+13
6.900000000000000000e+01 1.363227280295066500e+15 9.999999999999999988e-15 1.080794287301159200e+16
7.300000000000000000e+01 2.244722605955909119e+11 9.999999999999999988e-15 1.779612452439594727e+12
7.700000000000000000e+01 1.756782214576051800e+16 9.999999999999999988e-15 1.392812641493627840e+17
8.100000000000000000e+01 3.314413343212159600e+16 9.999999999999999988e-15 2.627734079020555520e+17
8.500000000000000000e+01 8.736953052007686400e+16 9.999999999999999988e-15 6.926833932847406080e+17
9.000000000000000000e+01 4.027057358775247200e+16 9.999999999999999988e-15 3.192732641896799360e+17
9.500000000000000000e+01 9.097652177635936829e+20 9.999999999999999988e-15 7.212803537643640979e+21
1.000000000000000000e+02 2.277232651645968640e+18 9.999999999999999988e-15 1.805418538478963917e+19
1.060000000000000000e+02 2.294578173883582054e+20 9.999999999999999988e-15 1.819188023392615006e+21
1.120000000000000000e+02 8.362794055111996211e+19 9.999999999999999988e-15 6.628947537230549484e+20
1.180000000000000000e+02 1.250734871880930714e+19 9.999999999999999988e-15 9.915693818150772736e+19
1.240000000000000000e+02 8.415371989457447936e+18 9.999999999999999988e-15 6.671571238999713382e+19
1.310000000000000000e+02 1.694390451551024906e+20 9.999999999999999988e-15 1.343309600442341130e+21
1.380000000000000000e+02 1.906107258997711104e+18 9.999999999999999988e-15 1.509901658164899430e+19
1.460000000000000000e+02 7.458948151700481024e+18 9.999999999999999988e-15 5.913205431604437811e+19
1.540000000000000000e+02 6.415666910532009165e+19 9.999999999999999988e-15 5.085900533394930401e+20
1.620000000000000000e+02 1.153782408192296320e+17 9.999999999999999988e-15 9.114534123358891520e+17
1.710000000000000000e+02 1.479897715296638208e+18 9.999999999999999988e-15 9.279860377850912768e+18
1.800000000000000000e+02 4.075073780575963054e+20 9.999999999999999988e-15 3.218894497030093144e+21
1.900000000000000000e+02 1.831691208984128717e+20 9.999999999999999988e-15 1.421538652767481233e+21
2.000000000000000000e+02 7.544297027128346257e+24 9.999999999999999988e-15 5.981253585075552697e+25


==> plots/data/vanderpol/overD/excess_risk_over_D_by_N200_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.619234805305798733e-02 7.153811060550605699e-03 2.523088504556536896e-02
3.000000000000000000e+00 1.594039580474297321e-02 7.241652562534596493e-03 2.463913904695134993e-02
4.000000000000000000e+00 1.582696723441283024e-02 7.239493136235669937e-03 2.441444133258999227e-02
5.000000000000000000e+00 1.609594072215259075e-02 8.290607463975250765e-03 2.390127398032992900e-02
6.000000000000000000e+00 1.555665345707287449e-02 7.928365164791046846e-03 2.318494174935470387e-02
7.000000000000000000e+00 1.508624921552836895e-02 6.712692819685605120e-03 2.345980561137113451e-02
8.000000000000000000e+00 1.508090765370676857e-02 7.087190051729275533e-03 2.307462525568425987e-02
9.000000000000000000e+00 1.528816026014586348e-02 7.249613457909030376e-03 2.332670706238269831e-02
1.000000000000000000e+01 1.573560274361322439e-02 7.367215472511663352e-03 2.410399001471478370e-02
1.100000000000000000e+01 1.661048396878565467e-02 8.260658572701466695e-03 2.496030936486984264e-02
1.200000000000000000e+01 1.775372385357816898e-02 9.163008519464331189e-03 2.634443918769200504e-02
1.300000000000000000e+01 1.808290911139920354e-02 9.561048913902452789e-03 2.660476930889595429e-02
1.400000000000000000e+01 1.858615702561413133e-02 1.044463083372541151e-02 2.672768321750285114e-02
1.500000000000000000e+01 1.926159693781907475e-02 1.069982611360104086e-02 2.782336776203710865e-02
1.600000000000000000e+01 1.983373934247841322e-02 1.210465218561559107e-02 2.756282649934123363e-02
1.700000000000000000e+01 2.031778751794869817e-02 1.280717955511942105e-02 2.782839548077797528e-02
1.800000000000000000e+01 2.040140138706192374e-02 1.306140054794656565e-02 2.774140222617728357e-02
1.900000000000000000e+01 2.050050528487190604e-02 1.343668724656262373e-02 2.756432332318118836e-02
2.100000000000000000e+01 2.043496219751735413e-02 1.348100036991678116e-02 2.738892402511792709e-02
2.200000000000000000e+01 2.036792777168254173e-02 1.404997036190220802e-02 2.668588518146287544e-02
2.300000000000000000e+01 2.018836220183099425e-02 1.397714855040653459e-02 2.639957585325545392e-02
2.400000000000000000e+01 1.997042138827964664e-02 1.385032677321110413e-02 2.609051600334819088e-02
2.500000000000000000e+01 1.999124628491699696e-02 1.387093472690369492e-02 2.611155784293029899e-02
2.700000000000000000e+01 1.984621551431094491e-02 1.371672918967693777e-02 2.597570183894495205e-02
2.800000000000000000e+01 1.971193872547398127e-02 1.356723255184916384e-02 2.585664489909880043e-02
3.000000000000000000e+01 1.944661157904192805e-02 1.326945873018453223e-02 2.562376442789932388e-02
3.100000000000000000e+01 1.939546571035559094e-02 1.330407208078536116e-02 2.548685933992582073e-02
3.300000000000000000e+01 1.932821752658734835e-02 1.323815082715188926e-02 2.541828422602280743e-02
3.500000000000000000e+01 1.929742307402193546e-02 1.327809434114685799e-02 2.531675180689701293e-02
3.700000000000000000e+01 1.922867788622776783e-02 1.330660300688722188e-02 2.515075276556831552e-02
3.900000000000000000e+01 1.906620757654309273e-02 1.328331861204713055e-02 2.484909654103905491e-02
4.100000000000000000e+01 1.904716144781559706e-02 1.326559800051361517e-02 2.482872489511758068e-02
4.300000000000000000e+01 1.897886007403333866e-02 1.327772814187040858e-02 2.467999200619627048e-02
4.500000000000000000e+01 1.896912955756609523e-02 1.326662083011645801e-02 2.467163828501573244e-02
4.800000000000000000e+01 1.893697129950548327e-02 1.322503489891162232e-02 2.464890770009934423e-02
5.000000000000000000e+01 1.891804672777652740e-02 1.320964280988158081e-02 2.462645064567147574e-02
5.300000000000000000e+01 1.891250681364908814e-02 1.320507148705791362e-02 2.461994214024026267e-02
5.600000000000000000e+01 1.889452865968148029e-02 1.320288338222419533e-02 2.458617393713876526e-02
5.900000000000000000e+01 1.886452059261500835e-02 1.320428565588031670e-02 2.452475552934969827e-02
6.200000000000000000e+01 1.885977492202073336e-02 1.319651506463067475e-02 2.452303477941079196e-02
6.600000000000000000e+01 1.885755563853308558e-02 1.319474097041878347e-02 2.452037030664738770e-02
6.900000000000000000e+01 1.885587235058968150e-02 1.319334796458095441e-02 2.451839673659840860e-02
7.300000000000000000e+01 1.885727589251473546e-02 1.319293564169529871e-02 2.452161614333417394e-02
7.700000000000000000e+01 1.885376113932579756e-02 1.318876077488196491e-02 2.451876150376963021e-02
8.100000000000000000e+01 1.884780777618288994e-02 1.318365794358208887e-02 2.451195760878369101e-02
8.500000000000000000e+01 1.884176168823614717e-02 1.317463864071310477e-02 2.450888473575919130e-02
9.000000000000000000e+01 1.884237009411056721e-02 1.317478627063254498e-02 2.450995391758858943e-02
9.500000000000000000e+01 1.884096387463311470e-02 1.317354169946582769e-02 2.450838604980039998e-02
1.000000000000000000e+02 1.884052299040680015e-02 1.317295980402774340e-02 2.450808617678585516e-02
1.060000000000000000e+02 1.884001666136706984e-02 1.317362094322221955e-02 2.450641237951192014e-02
1.120000000000000000e+02 1.883700482236842430e-02 1.317394261010883076e-02 2.450006703462801610e-02
1.180000000000000000e+02 1.883695517123366511e-02 1.317359303747627289e-02 2.450031730499105734e-02
1.240000000000000000e+02 1.883567726084341490e-02 1.317009419312217128e-02 2.450126032856465852e-02
1.310000000000000000e+02 1.883529949312408650e-02 1.316951274392751461e-02 2.450108624232065838e-02
1.380000000000000000e+02 1.883547941300397002e-02 1.316976231579807151e-02 2.450119651020987027e-02
1.460000000000000000e+02 1.883536185293148077e-02 1.317050937487810290e-02 2.450021433098485690e-02
1.540000000000000000e+02 1.883547943240652597e-02 1.317044405288277445e-02 2.450051481193027750e-02
1.620000000000000000e+02 1.883479361034308755e-02 1.317069638463684057e-02 2.449889083604933626e-02
1.710000000000000000e+02 1.883251305359105385e-02 1.317008233594128136e-02 2.449494377124082634e-02
1.800000000000000000e+02 1.883270927161599315e-02 1.317035218813433772e-02 2.449506635509764857e-02
1.900000000000000000e+02 1.883211658181001627e-02 1.317025878667409458e-02 2.449397437694593796e-02
2.000000000000000000e+02 1.883159591428314530e-02 1.316924656876293856e-02 2.449394525980335205e-02


==> plots/data/vanderpol/overD/excess_risk_over_D_by_N200_theirs.csv <==
N y ym yp
2.000000000000000000e+00 1.797423015038172520e-02 6.929969321252681808e-03 2.901849097951076858e-02
3.000000000000000000e+00 1.825639853874842441e-02 7.333285215015646064e-03 2.917951186248120277e-02
4.000000000000000000e+00 1.705581943194071567e-02 6.043874358588073592e-03 2.806776450529335776e-02
5.000000000000000000e+00 1.744701899588108063e-02 6.952474535001850267e-03 2.794156345676031272e-02
6.000000000000000000e+00 1.697688115139802181e-02 3.958324242362802614e-03 2.999543806043324101e-02
7.000000000000000000e+00 1.677241797248522556e-02 3.557893401577629997e-03 2.998694254339281939e-02
8.000000000000000000e+00 1.744311364988486088e-02 5.036828332434503674e-03 2.984939896733521808e-02
9.000000000000000000e+00 1.788156541685263431e-02 5.857946932156344461e-03 2.990518390154892417e-02
1.000000000000000000e+01 1.804089111586411678e-02 6.132987394908088336e-03 2.994879483682014523e-02
1.100000000000000000e+01 1.895585966606934750e-02 7.742753633516809980e-03 3.016896569862188501e-02
1.200000000000000000e+01 1.914050616323947906e-02 7.518962279422747655e-03 3.076205004705621221e-02
1.300000000000000000e+01 1.849859332044919216e-02 5.591699993050876227e-03 3.140548664784750810e-02
1.400000000000000000e+01 1.852462533861398697e-02 6.729246605778406096e-03 3.032000407144956611e-02
1.500000000000000000e+01 1.704579312354326248e-02 3.886483192172413004e-03 3.020510305491411196e-02
1.600000000000000000e+01 1.747213241954644405e-02 3.532171389763839875e-03 3.141209344932904823e-02
1.700000000000000000e+01 1.765515469014644623e-02 3.454839704918128557e-03 3.185546967537476737e-02
1.800000000000000000e+01 1.804895916332801067e-02 3.931018191040573651e-03 3.216690013561544770e-02
1.900000000000000000e+01 1.757211952159802235e-02 4.982463557183356220e-03 3.016177548601269021e-02
2.100000000000000000e+01 1.934799955536921703e-02 6.383810411569551188e-03 3.231218869916888115e-02
2.200000000000000000e+01 1.865150717397530758e-02 5.475441321437802752e-03 3.182757302651281067e-02
2.300000000000000000e+01 1.914360125859578335e-02 5.318394312992146683e-03 3.296880820419942348e-02
2.400000000000000000e+01 1.813234807923436165e-02 4.771761752972079884e-03 3.149293440549664341e-02
2.500000000000000000e+01 1.712035154923796654e-02 4.923518870691829391e-03 2.931718422778410368e-02
2.700000000000000000e+01 1.673436754693587505e-02 4.363624782183283396e-03 2.910511031168846671e-02
2.800000000000000000e+01 1.664711907505989075e-02 4.001762864455171362e-03 2.929247528566460840e-02
3.000000000000000000e+01 1.630125877757867062e-02 4.686948305549522992e-03 2.791556924960781824e-02
3.100000000000000000e+01 1.577572788422306263e-02 3.946904646518438822e-03 2.760455112192768817e-02
3.300000000000000000e+01 1.557714538648724556e-02 3.335190339877266985e-03 2.781910043309722413e-02
3.500000000000000000e+01 1.500831559921304327e-02 3.171345724952444323e-03 2.684528547347364222e-02
3.700000000000000000e+01 1.488963980227708817e-02 2.724397222871663762e-03 2.705488238168251430e-02
3.900000000000000000e+01 1.491847634315490723e-02 2.613232032294032087e-03 2.722372065401578237e-02
4.100000000000000000e+01 1.485424969966212851e-02 2.113934467419812530e-03 2.759456493190444448e-02
4.300000000000000000e+01 1.495508927231033701e-02 2.021481770995793570e-03 2.788869677362488045e-02
4.500000000000000000e+01 1.533087420587738413e-02 2.379570464204712119e-03 2.828217794755005787e-02
4.800000000000000000e+01 1.589843227217594898e-02 3.635794155184621582e-03 2.816107038916727812e-02
5.000000000000000000e+01 1.602165292327602589e-02 4.005648296060471819e-03 2.803765755049157996e-02
5.300000000000000000e+01 1.599982287734746933e-02 4.127897200507428532e-03 2.787174855418751013e-02
5.600000000000000000e+01 1.623173787569006168e-02 4.572884399638925401e-03 2.789059135174119797e-02
5.900000000000000000e+01 1.613594847731292248e-02 4.612897590025975478e-03 2.765899936459986774e-02
6.200000000000000000e+01 1.617820817045867443e-02 4.795952986259304288e-03 2.756046335465804631e-02
6.600000000000000000e+01 1.593242934904992580e-02 4.607455000115428384e-03 2.725740369798442322e-02
6.900000000000000000e+01 1.568435660252968586e-02 4.427568939542346482e-03 2.694114426551702524e-02
7.300000000000000000e+01 1.516749686561524868e-02 4.190142165555386239e-03 2.614485156567511112e-02
7.700000000000000000e+01 1.539108941021064859e-02 4.855881565789232565e-03 2.592629725463206636e-02
8.100000000000000000e+01 1.539605561022957224e-02 5.222912710900581151e-03 2.556919850955856333e-02
8.500000000000000000e+01 2.759039550243566619e-01 9.999999999999999988e-15 1.906873234933958772e+00
9.000000000000000000e+01 2.093993918970227242e-02 9.999999999999999988e-15 5.917027300801875472e-02
9.500000000000000000e+01 1.619935110987474614e-01 9.999999999999999988e-15 1.161919570309517535e+00
1.000000000000000000e+02 1.994840505843361103e-02 9.999999999999999988e-15 6.323851274036347558e-02
1.060000000000000000e+02 1.675093592532600040e+00 9.999999999999999988e-15 1.317479526789463407e+01
1.120000000000000000e+02 7.797242545833189820e-02 9.999999999999999988e-15 4.222248937000684377e-01
1.180000000000000000e+02 2.626027349227418387e-02 9.999999999999999988e-15 1.023382051063626286e-01
1.240000000000000000e+02 3.281861306944241358e-02 9.999999999999999988e-15 1.144203121795939471e-01
1.310000000000000000e+02 1.643575304963936293e-02 9.999999999999999988e-15 3.554710679788514183e-02
1.380000000000000000e+02 4.778965232738604380e-02 9.999999999999999988e-15 1.904458246104546726e-01
1.460000000000000000e+02 1.872787950560450554e-02 9.999999999999999988e-15 4.187487684423377154e-02
1.540000000000000000e+02 5.589581442570003000e-01 9.999999999999999988e-15 3.421349568454186141e+00
1.620000000000000000e+02 1.923862456538093513e+00 9.999999999999999988e-15 1.411993302576916776e+01
1.710000000000000000e+02 5.029500248686721159e-02 9.999999999999999988e-15 1.559400613305841898e-01
1.800000000000000000e+02 8.717585543938912451e+01 9.999999999999999988e-15 6.873662008393765745e+02
1.900000000000000000e+02 1.730283161085874966e+01 9.999999999999999988e-15 1.166676037241671224e+02
2.000000000000000000e+02 5.306500182293044654e-01 9.999999999999999988e-15 1.850764664935820925e+00


==> plots/data/vanderpol/overD/excess_risk_over_D_by_N62_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.424897563954194271e-02 6.082837979467882461e-03 4.241511329961600296e-02
3.000000000000000000e+00 2.545882544169823444e-02 5.786356542821197158e-03 4.513129434057527173e-02
4.000000000000000000e+00 3.132931546618541313e-02 9.314156096212590497e-03 5.334447483615823576e-02
5.000000000000000000e+00 3.721813609202703071e-02 1.082641661661954899e-02 6.360985556743450897e-02
6.000000000000000000e+00 4.538035330673059059e-02 1.961240543427802616e-02 7.114830117918315155e-02
7.000000000000000000e+00 5.250887929772337509e-02 2.526845219977178272e-02 7.974930639567497093e-02
8.000000000000000000e+00 5.985627323389053345e-02 3.219904954032022648e-02 8.751349692746084041e-02
9.000000000000000000e+00 6.906851986423134804e-02 4.091944164822534230e-02 9.721759808023736071e-02
1.000000000000000000e+01 7.709393541639049385e-02 4.984514101088787646e-02 1.043427298218931043e-01
1.100000000000000000e+01 8.501089814429481362e-02 5.898974754736080461e-02 1.110320487412288226e-01
1.200000000000000000e+01 9.146407463898260926e-02 6.496048135487947350e-02 1.179676679230857450e-01
1.300000000000000000e+01 9.526815032586455345e-02 6.822848215785964898e-02 1.223078184938694579e-01
1.400000000000000000e+01 9.967167147745688294e-02 7.285537706075818909e-02 1.264879658941555629e-01
1.500000000000000000e+01 1.035177721641957760e-01 7.922439911714010408e-02 1.278111452112514479e-01
1.600000000000000000e+01 1.060918040263156142e-01 8.456203334473430533e-02 1.276215747078969232e-01
1.700000000000000000e+01 1.084656973058978763e-01 8.793834466020783447e-02 1.289930499515879181e-01
1.800000000000000000e+01 1.104177902452647686e-01 9.152988530609308671e-02 1.293056951844364644e-01
1.900000000000000000e+01 1.124379282506803718e-01 9.505468052685750457e-02 1.298211759745032390e-01
2.100000000000000000e+01 1.151956215811272416e-01 1.009844960413466691e-01 1.294067471209078002e-01
2.200000000000000000e+01 1.165350076432029452e-01 1.033270028868106261e-01 1.297430123995952644e-01
2.300000000000000000e+01 1.169416160943607536e-01 1.037749562369108397e-01 1.301082759518106535e-01
2.400000000000000000e+01 1.169329060552020821e-01 1.037948049117848742e-01 1.300710071986193039e-01
2.500000000000000000e+01 1.172857993903259483e-01 1.044667426188472248e-01 1.301048561618046717e-01
2.700000000000000000e+01 1.173850373985866752e-01 1.044862250899195460e-01 1.302838497072538182e-01
2.800000000000000000e+01 1.174396327696740627e-01 1.044899900857420433e-01 1.303892754536060683e-01
3.000000000000000000e+01 1.173221566714346409e-01 1.043154880493269571e-01 1.303288252935423108e-01
3.100000000000000000e+01 1.173740550875663757e-01 1.042595733985859086e-01 1.304885367765468429e-01
3.300000000000000000e+01 1.173437253261605945e-01 1.042348201431920890e-01 1.304526305091291138e-01
3.500000000000000000e+01 1.173398341052234173e-01 1.042299016187842320e-01 1.304497665916626026e-01
3.700000000000000000e+01 1.173365440530081544e-01 1.042040179167153663e-01 1.304690701893009563e-01
3.900000000000000000e+01 1.172855300828814507e-01 1.041957530109497709e-01 1.303753071548131304e-01
4.100000000000000000e+01 1.172768285808463845e-01 1.041906373557038301e-01 1.303630198059889389e-01
4.300000000000000000e+01 1.172522767446935177e-01 1.042037817022868212e-01 1.303007717871002280e-01
4.500000000000000000e+01 1.172483516857028008e-01 1.041999259863053140e-01 1.302967773851002875e-01
4.800000000000000000e+01 1.172318003761271682e-01 1.041965471397237747e-01 1.302670536125305756e-01
5.000000000000000000e+01 1.172246128941575732e-01 1.041863140752481987e-01 1.302629117130669478e-01
5.300000000000000000e+01 1.172235586370031085e-01 1.041854117162759052e-01 1.302617055577303118e-01
5.600000000000000000e+01 1.172150090957681384e-01 1.041792610616253945e-01 1.302507571299108824e-01
5.900000000000000000e+01 1.172067173756659031e-01 1.041813881541411857e-01 1.302320465971906205e-01
6.200000000000000000e+01 1.172038285682598796e-01 1.041802691341532500e-01 1.302273880023664954e-01
6.600000000000000000e+01 1.172036929056048393e-01 1.041788172391410333e-01 1.302285685720686592e-01
6.900000000000000000e+01 1.172029209944109168e-01 1.041778562625789301e-01 1.302279857262429175e-01
7.300000000000000000e+01 1.172017998372514996e-01 1.041775950673886758e-01 1.302260046071143373e-01
7.700000000000000000e+01 1.171994209289550781e-01 1.041763395651447155e-01 1.302225022927654408e-01
8.100000000000000000e+01 1.171978975956638608e-01 1.041756877554070038e-01 1.302201074359207178e-01
8.500000000000000000e+01 1.171947888409097943e-01 1.041751762593198100e-01 1.302144014224997925e-01
9.000000000000000000e+01 1.171950288116931915e-01 1.041752795080747307e-01 1.302147781153116524e-01
9.500000000000000000e+01 1.171946575244267735e-01 1.041751918811324312e-01 1.302141231677211020e-01
1.000000000000000000e+02 1.171945625295241628e-01 1.041751899835628575e-01 1.302139350754854541e-01
1.060000000000000000e+02 1.171941733919084072e-01 1.041745769205795341e-01 1.302137698632372942e-01
1.120000000000000000e+02 1.171930525451898575e-01 1.041749683411496014e-01 1.302111367492300997e-01
1.180000000000000000e+02 1.171930544078350067e-01 1.041751799744649182e-01 1.302109288412051091e-01
1.240000000000000000e+02 1.171924926651020799e-01 1.041743003435158937e-01 1.302106849866882521e-01
1.310000000000000000e+02 1.171923375998934064e-01 1.041740418190708478e-01 1.302106333807159788e-01
1.380000000000000000e+02 1.171924788504838943e-01 1.041742896570078264e-01 1.302106680439599762e-01
1.460000000000000000e+02 1.171926913472513404e-01 1.041743257108909415e-01 1.302110569836117393e-01
1.540000000000000000e+02 1.171922266172866073e-01 1.041741649081850962e-01 1.302102883263881183e-01
1.620000000000000000e+02 1.171920855219165530e-01 1.041737871770621049e-01 1.302103838667710012e-01
1.710000000000000000e+02 1.171914221098025594e-01 1.041737565975790203e-01 1.302090876220260984e-01
1.800000000000000000e+02 1.171914947529633794e-01 1.041736324741668329e-01 1.302093570317599258e-01
1.900000000000000000e+02 1.171914481868346486e-01 1.041733819825368668e-01 1.302095143911324304e-01
2.000000000000000000e+02 1.171913878060877323e-01 1.041733509087615500e-01 1.302094247034139007e-01


==> plots/data/vanderpol/overD/excess_risk_over_D_by_N62_theirs.csv <==
N y ym yp
2.000000000000000000e+00 2.186949240664641178e-02 4.647141770314680564e-03 3.909184304297814300e-02
3.000000000000000000e+00 2.356399844090143955e-02 7.142410765866358258e-03 3.998558611593652085e-02
4.000000000000000000e+00 2.484230014185110844e-02 8.299239436862261565e-03 4.138536084683995531e-02
5.000000000000000000e+00 2.278076298534870148e-02 7.956973772158317318e-03 3.760455219853908737e-02
6.000000000000000000e+00 2.414342698951562130e-02 8.584397625995516395e-03 3.970245635303572274e-02
7.000000000000000000e+00 2.480481440822283543e-02 8.136375819371391427e-03 4.147325299707427942e-02
8.000000000000000000e+00 2.509104553610086441e-02 6.614137866989690945e-03 4.356795320521203441e-02
9.000000000000000000e+00 2.546141451845566547e-02 6.896507847044382189e-03 4.402632118986694876e-02
1.000000000000000000e+01 2.601894487937291348e-02 6.439831069338642494e-03 4.559805868940718099e-02
1.100000000000000000e+01 2.645286545157432556e-02 9.643897189744801701e-03 4.326183371340384942e-02
1.200000000000000000e+01 2.539623963336149967e-02 7.721146273164097157e-03 4.307133299355890566e-02
1.300000000000000000e+01 2.706746912250916279e-02 8.042710945606115769e-03 4.609222729941220981e-02
1.400000000000000000e+01 2.617151383310556412e-02 6.779387725481460930e-03 4.556363994072966384e-02
1.500000000000000000e+01 2.800823437670866764e-02 7.347282811370873384e-03 4.866918594204645843e-02
1.600000000000000000e+01 2.733341418206691742e-02 6.493085613119651406e-03 4.817374275101418690e-02
1.700000000000000000e+01 2.743343698481718815e-02 5.919592232284155014e-03 4.894728173735021781e-02
1.800000000000000000e+01 2.767305107166369640e-02 6.903326446259766547e-03 4.844277569706762626e-02
1.900000000000000000e+01 2.929464510331551350e-02 8.956253516704485579e-03 4.963303668992653794e-02
2.100000000000000000e+01 3.003601543605327606e-02 9.521980951391846582e-03 5.055004992071470554e-02
2.200000000000000000e+01 3.063860318313042438e-02 1.031127728477026356e-02 5.096592908149058521e-02
2.300000000000000000e+01 2.952044612417618549e-02 9.721198360895157847e-03 4.931969388745721661e-02
2.400000000000000000e+01 2.999926265329122543e-02 9.888623510634953623e-03 5.010990179594750071e-02
2.500000000000000000e+01 2.984051592648029327e-02 1.064603911380657131e-02 4.903499273915401524e-02
2.700000000000000000e+01 3.029423455397288120e-02 1.158383027445373734e-02 4.900463883349202854e-02
2.800000000000000000e+01 3.013242408633232117e-02 1.094499830724489711e-02 4.931984986541974869e-02
3.000000000000000000e+01 3.100832520673672474e-02 1.123228762628241881e-02 5.078436278719103414e-02
3.100000000000000000e+01 3.099572084223230564e-02 1.136626989682588268e-02 5.062517178763872860e-02
3.300000000000000000e+01 2.978981488073865688e-02 1.023689048208499194e-02 4.934273927939232529e-02
3.500000000000000000e+01 2.985807306443651402e-02 1.041566313749601319e-02 4.930048299137701484e-02
3.700000000000000000e+01 2.932699148853619778e-02 8.897103334602165375e-03 4.975687964247023365e-02
3.900000000000000000e+01 1.540931983230014735e-01 9.999999999999999988e-15 1.014807536145040157e+00
4.100000000000000000e+01 4.509991947561502457e+00 9.999999999999999988e-15 3.553668113102258275e+01
4.300000000000000000e+01 3.541843593120574951e-02 9.999999999999999988e-15 7.609665335970930422e-02
4.500000000000000000e+01 5.024827535574635101e-02 9.999999999999999988e-15 1.925282168382189962e-01
4.800000000000000000e+01 1.409165000853439265e-01 9.999999999999999988e-15 9.022138128340939645e-01
5.000000000000000000e+01 4.143065897126992775e-02 9.999999999999999988e-15 1.078608946121517032e-01
5.300000000000000000e+01 2.263184650568291545e+00 9.999999999999999988e-15 1.772964339158524893e+01
5.600000000000000000e+01 5.656336635972062515e-02 9.999999999999999988e-15 1.652493476127361027e-01
5.900000000000000000e+01 4.944838071241974831e-02 9.999999999999999988e-15 1.856325970548311499e-01
6.200000000000000000e+01 3.249793235833445953e-02 1.170773397308548514e-02 5.328813074358343393e-02
6.600000000000000000e+01 5.262258897225061821e-02 9.999999999999999988e-15 1.543279715041079303e-01
6.900000000000000000e+01 4.180419926221171784e-02 9.999999999999999988e-15 1.120917566186573067e-01
7.300000000000000000e+01 4.310892058924461701e+00 9.999999999999999988e-15 3.342155370441548001e+01
7.700000000000000000e+01 4.994296626731132172e+00 9.999999999999999988e-15 3.797425906212509972e+01
8.100000000000000000e+01 2.074637877754867077e+00 9.999999999999999988e-15 1.433813552527946200e+01
8.500000000000000000e+01 6.537693687261393052e+02 9.999999999999999988e-15 5.180732037720161316e+03
9.000000000000000000e+01 2.732232227688655257e+00 9.999999999999999988e-15 2.094803542177483990e+01
9.500000000000000000e+01 3.311619469740738619e+00 9.999999999999999988e-15 2.188691022707875788e+01
1.000000000000000000e+02 2.689040673502410641e+02 9.999999999999999988e-15 2.113400671270142539e+03
1.060000000000000000e+02 4.315861119461867013e+00 9.999999999999999988e-15 2.540973241598904053e+01
1.120000000000000000e+02 3.950665343397607554e+00 9.999999999999999988e-15 2.197875730425343477e+01
1.180000000000000000e+02 6.974057058182855151e+00 9.999999999999999988e-15 3.561232976555240270e+01
1.240000000000000000e+02 7.253661719934704877e+01 9.999999999999999988e-15 4.426182069649370874e+02
1.310000000000000000e+02 5.504437117290993911e+02 9.999999999999999988e-15 2.754924180057166723e+03
1.380000000000000000e+02 6.271870959270745516e+01 9.999999999999999988e-15 2.351976165073057530e+02
1.460000000000000000e+02 5.533229617114799339e+02 9.999999999999999988e-15 2.858944932574892846e+03
1.540000000000000000e+02 1.524732278329428846e+04 9.999999999999999988e-15 1.115955526422132825e+05
1.620000000000000000e+02 6.736328445044346154e+02 9.999999999999999988e-15 2.731056618393107328e+03
1.710000000000000000e+02 1.020917969630705193e+04 9.999999999999999988e-15 7.626467131514482026e+04
1.800000000000000000e+02 5.851070458122198470e+05 9.999999999999999988e-15 4.554846819042850286e+06
1.900000000000000000e+02 6.559015459601441398e+04 9.999999999999999988e-15 4.692946847008230980e+05
2.000000000000000000e+02 3.091209122901906449e+04 9.999999999999999988e-15 1.570633308472668286e+05


==> plots/data/vanderpol/overD/test_risk_over_D_by_N19_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.368778930356104984e-01 3.221358195258424706e-01 3.516199665453785261e-01
3.000000000000000000e+00 3.324625920504331589e-01 3.165081550948574129e-01 3.484170290060089048e-01
4.000000000000000000e+00 3.242946260919173374e-01 3.064178433919080291e-01 3.421714087919266456e-01
5.000000000000000000e+00 3.179961601272225380e-01 2.963392700030411109e-01 3.396530502514039651e-01
6.000000000000000000e+00 3.097083847969770432e-01 2.869615447286900656e-01 3.324552248652640207e-01
7.000000000000000000e+00 3.028069942568739070e-01 2.790175181659667603e-01 3.265964703477810538e-01
8.000000000000000000e+00 2.960387058556079865e-01 2.698629452997717282e-01 3.222144664114442447e-01
9.000000000000000000e+00 2.876057907318075313e-01 2.613332063641548020e-01 3.138783750994602606e-01
1.000000000000000000e+01 2.795391005153457509e-01 2.526083948754514474e-01 3.064698061552400543e-01
1.100000000000000000e+01 2.723896456882357597e-01 2.450382104868420452e-01 2.997410808896294743e-01
1.200000000000000000e+01 2.668115853642423763e-01 2.394293808291057812e-01 2.941937898993789435e-01
1.300000000000000000e+01 2.634429329385359897e-01 2.364392960483087391e-01 2.904465698287632125e-01
1.400000000000000000e+01 2.597582262630264149e-01 2.327638593497595998e-01 2.867525931762932023e-01
1.500000000000000000e+01 2.560623791068792343e-01 2.297558592509208186e-01 2.823688989628376222e-01
1.600000000000000000e+01 2.539138244464993477e-01 2.286122352844721373e-01 2.792154136085265304e-01
1.700000000000000000e+01 2.517195955539743291e-01 2.267695775027680771e-01 2.766696136051805532e-01
1.800000000000000000e+01 2.499484978616237640e-01 2.259168133987785043e-01 2.739801823244690238e-01
1.900000000000000000e+01 2.483121650293469429e-01 2.255209888856104516e-01 2.711033411730834342e-01
2.100000000000000000e+01 2.456906068449219160e-01 2.251108502845998727e-01 2.662703634052439594e-01
2.200000000000000000e+01 2.442016120379169875e-01 2.248560461761395235e-01 2.635471778996944514e-01
2.300000000000000000e+01 2.436497509479522705e-01 2.250706819354288957e-01 2.622288199604756453e-01
2.400000000000000000e+01 2.433828224117557115e-01 2.249632240519136850e-01 2.618024207715977658e-01
2.500000000000000000e+01 2.428485186149676733e-01 2.244100306469554718e-01 2.612870065829798749e-01
2.700000000000000000e+01 2.425804877032836371e-01 2.242239272636859237e-01 2.609370481428813227e-01
2.800000000000000000e+01 2.423638956000407629e-01 2.241280481473167385e-01 2.605997430527647873e-01
3.000000000000000000e+01 2.422064480682214194e-01 2.240634783144208053e-01 2.603494178220220334e-01
3.100000000000000000e+01 2.421606366212169237e-01 2.240176051217966646e-01 2.603036681206372105e-01
3.300000000000000000e+01 2.421412452434500151e-01 2.239978510814695511e-01 2.602846394054304513e-01
3.500000000000000000e+01 2.421336518600583076e-01 2.239835622333404830e-01 2.602837414867761323e-01
3.700000000000000000e+01 2.421138112743695670e-01 2.239513829935375899e-01 2.602762395552015717e-01
3.900000000000000000e+01 2.420867523178458214e-01 2.239250221545743269e-01 2.602484824811173159e-01
4.100000000000000000e+01 2.420843712364633971e-01 2.239221585419089444e-01 2.602465839310178497e-01
4.300000000000000000e+01 2.420749183123310500e-01 2.239132483106973659e-01 2.602365883139647340e-01
4.500000000000000000e+01 2.420740136876702309e-01 2.239126130572782480e-01 2.602354143180622414e-01
4.800000000000000000e+01 2.420686005304256982e-01 2.239136887347671634e-01 2.602235123260842609e-01
5.000000000000000000e+01 2.420665295794606209e-01 2.239117557772774547e-01 2.602213033816437870e-01
5.300000000000000000e+01 2.420662740866343088e-01 2.239114461509771892e-01 2.602211020222914284e-01
5.600000000000000000e+01 2.420641814048091478e-01 2.239112796144636375e-01 2.602170831951546304e-01
5.900000000000000000e+01 2.420626509313782149e-01 2.239097972371751899e-01 2.602155046255812398e-01
6.200000000000000000e+01 2.420617965981364250e-01 2.239099510063751186e-01 2.602136421898977314e-01
6.600000000000000000e+01 2.420615122343102998e-01 2.239096056912332489e-01 2.602134187773873508e-01
6.900000000000000000e+01 2.420613539094726152e-01 2.239094378275335306e-01 2.602132699914116998e-01
7.300000000000000000e+01 2.420613663271069527e-01 2.239094964190040671e-01 2.602132362352098660e-01
7.700000000000000000e+01 2.420610471939047270e-01 2.239091024891729509e-01 2.602129918986365031e-01
8.100000000000000000e+01 2.420606637994448251e-01 2.239086239386309796e-01 2.602127036602586707e-01
8.500000000000000000e+01 2.420598029469450407e-01 2.239088321146510407e-01 2.602107737792390685e-01
9.000000000000000000e+01 2.420598144332567758e-01 2.239088212627816377e-01 2.602108076037319417e-01
9.500000000000000000e+01 2.420597874249021120e-01 2.239088692348555343e-01 2.602107056149486897e-01
1.000000000000000000e+02 2.420597684880097800e-01 2.239088331540440291e-01 2.602107038219755308e-01
1.060000000000000000e+02 2.420597020536661148e-01 2.239087907642418052e-01 2.602106133430904245e-01
1.120000000000000000e+02 2.420595859487851553e-01 2.239086070690654851e-01 2.602105648285048534e-01
1.180000000000000000e+02 2.420595586299896240e-01 2.239085917243267554e-01 2.602105255356524927e-01
1.240000000000000000e+02 2.420594428355495042e-01 2.239084581349392311e-01 2.602104275361597496e-01
1.310000000000000000e+02 2.420594301074743271e-01 2.239085082328820531e-01 2.602103519820666011e-01
1.380000000000000000e+02 2.420594192420442992e-01 2.239084932582139087e-01 2.602103452258746619e-01
1.460000000000000000e+02 2.420594176898399896e-01 2.239084882086997963e-01 2.602103471709801830e-01
1.540000000000000000e+02 2.420593956485390663e-01 2.239084942196684913e-01 2.602102970774096691e-01
1.620000000000000000e+02 2.420593475302060538e-01 2.239084157255443741e-01 2.602102793348677334e-01
1.710000000000000000e+02 2.420593130712707930e-01 2.239083951380108073e-01 2.602102310045307787e-01
1.800000000000000000e+02 2.420593031371633119e-01 2.239083690415210603e-01 2.602102372328055635e-01
1.900000000000000000e+02 2.420592888568838530e-01 2.239083642440188038e-01 2.602102134697488744e-01
2.000000000000000000e+02 2.420592379445830888e-01 2.239083023266165706e-01 2.602101735625496071e-01


==> plots/data/vanderpol/overD/test_risk_over_D_by_N19_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.344958821932474957e-01 3.203817252627744749e-01 3.486100391237205165e-01
3.000000000000000000e+00 3.335784928252299442e-01 3.189206817309960251e-01 3.482363039194638632e-01
4.000000000000000000e+00 3.318935402979453220e-01 3.158845577558156981e-01 3.479025228400749459e-01
5.000000000000000000e+00 3.300108568121989383e-01 3.138302449815526529e-01 3.461914686428452237e-01
6.000000000000000000e+00 3.262425375481446399e-01 3.094441223731335677e-01 3.430409527231557121e-01
7.000000000000000000e+00 3.194141897062460766e-01 2.998677977627872138e-01 3.389605816497049395e-01
8.000000000000000000e+00 3.165081671128670560e-01 2.956135521983390135e-01 3.374027820273950984e-01
9.000000000000000000e+00 3.106724303215742111e-01 2.885284873246608539e-01 3.328163733184875683e-01
1.000000000000000000e+01 3.062394388640920506e-01 2.810774153623566973e-01 3.314014623658274039e-01
1.100000000000000000e+01 3.003052454441785812e-01 2.721323801860037750e-01 3.284781107023533875e-01
1.200000000000000000e+01 2.911213866124550687e-01 2.639731995440567358e-01 3.182695736808534015e-01
1.300000000000000000e+01 2.852388393754760609e-01 2.570869335538223388e-01 3.133907451971297831e-01
1.400000000000000000e+01 2.805928007389108525e-01 2.488177322923400547e-01 3.123678691854816503e-01
1.500000000000000000e+01 2.756169112399220467e-01 2.448176692753113448e-01 3.064161532045327485e-01
1.600000000000000000e+01 2.686237990856170654e-01 2.367149880132566053e-01 3.005326101579774978e-01
1.700000000000000000e+01 2.631440175076325549e-01 2.302805559435738281e-01 2.960074790716912818e-01
1.800000000000000000e+01 2.579272560154398097e-01 2.247329913049704309e-01 2.911215207259091886e-01
1.900000000000000000e+01 2.515735061218341007e-01 2.198069566324815927e-01 2.833400556111866364e-01
2.100000000000000000e+01 2.438860507681965828e-01 2.094552437858479554e-01 2.783168577505452101e-01
2.200000000000000000e+01 2.403383137037356787e-01 2.075994852279308134e-01 2.730771421795405440e-01
2.300000000000000000e+01 2.387612030530969209e-01 1.960009451662541313e-01 2.815214609399396828e-01
2.400000000000000000e+01 2.349479080488284521e-01 1.938539757982321587e-01 2.760418402994247455e-01
2.500000000000000000e+01 1.391091380889217133e+00 9.999999999999999988e-15 9.459527725330948655e+00
2.700000000000000000e+01 7.782253393282493326e-01 9.999999999999999988e-15 4.640771406689638390e+00
2.800000000000000000e+01 7.732296794032057496e-01 9.999999999999999988e-15 4.635786123445519991e+00
3.000000000000000000e+01 7.539069736376404762e-01 9.999999999999999988e-15 4.526607832109205809e+00
3.100000000000000000e+01 1.312661754277845150e+00 9.999999999999999988e-15 6.669043311813300789e+00
3.300000000000000000e+01 7.833893516411384317e-01 9.999999999999999988e-15 4.560735122621276894e+00
3.500000000000000000e+01 7.746507146706184121e-01 9.999999999999999988e-15 4.750032177205121720e+00
3.700000000000000000e+01 8.322183933729926375e-01 9.999999999999999988e-15 4.820314812642117808e+00
3.900000000000000000e+01 1.079238098425169712e+00 9.999999999999999988e-15 5.484577620410412635e+00
4.100000000000000000e+01 8.610675221309065819e+00 9.999999999999999988e-15 4.936175847850439879e+01
4.300000000000000000e+01 1.909910267249991378e+01 9.999999999999999988e-15 9.436883885183799237e+01
4.500000000000000000e+01 5.537361072065929868e+00 9.999999999999999988e-15 3.807528997244774160e+01
4.800000000000000000e+01 8.813332675180086895e+00 9.999999999999999988e-15 3.703800129881523873e+01
5.000000000000000000e+01 2.901533434167504311e+00 9.999999999999999988e-15 1.214604408976504146e+01
5.300000000000000000e+01 1.764186759827037747e+02 9.999999999999999988e-15 1.337041422977427374e+03
5.600000000000000000e+01 1.215815072759675530e+02 9.999999999999999988e-15 8.680251062153132580e+02
5.900000000000000000e+01 1.330623881039209664e+02 9.999999999999999988e-15 9.841415540436564697e+02
6.200000000000000000e+01 7.054840648000439387e+02 9.999999999999999988e-15 4.171011213821841011e+03
6.600000000000000000e+01 4.322207995062905273e+11 9.999999999999999988e-15 3.426734335085905762e+12
6.900000000000000000e+01 1.062267114256936406e+14 9.999999999999999988e-15 8.421869487306637500e+14
7.300000000000000000e+01 1.749190379593640518e+10 9.999999999999999988e-15 1.386730214992361145e+11
7.700000000000000000e+01 1.856768946360457750e+15 9.999999999999999988e-15 1.472084154126175000e+16
8.100000000000000000e+01 3.503051165126968000e+15 9.999999999999999988e-15 2.777289930841083600e+16
8.500000000000000000e+01 9.234215491948126000e+15 9.999999999999999988e-15 7.321073699217512000e+16
9.000000000000000000e+01 4.256256333408230000e+15 9.999999999999999988e-15 3.374446060243288000e+16
9.500000000000000000e+01 9.615539394769253171e+19 9.999999999999999988e-15 7.623395048346348421e+20
1.000000000000000000e+02 2.406840693308624640e+17 9.999999999999999988e-15 1.908173654739606016e+18
1.060000000000000000e+02 2.425173958816092570e+19 9.999999999999999988e-15 1.922727046023421624e+20
1.120000000000000000e+02 8.838279946375152640e+18 9.999999999999999988e-15 7.006192871156632781e+19
1.180000000000000000e+02 1.321911937563909632e+18 9.999999999999999988e-15 1.048003456888812134e+19
1.240000000000000000e+02 8.894269802509607680e+17 9.999999999999999988e-15 7.051275514952918016e+18
1.310000000000000000e+02 1.790815616200765235e+19 9.999999999999999988e-15 1.419762977651178045e+20
1.380000000000000000e+02 2.016117975922068160e+17 9.999999999999999988e-15 1.596004453557479936e+18
1.460000000000000000e+02 7.883388396525809920e+17 9.999999999999999988e-15 6.249749450333667328e+18
1.540000000000000000e+02 6.780974682850378752e+18 9.999999999999999988e-15 5.375321907137058406e+19
1.620000000000000000e+02 1.221239077935382600e+16 9.999999999999999988e-15 9.634947439992460800e+16
1.710000000000000000e+02 2.008648135556526400e+17 9.999999999999999988e-15 1.179881083837859328e+18
1.800000000000000000e+02 8.583406136756658176e+19 9.999999999999999988e-15 6.792515634563222077e+20
1.900000000000000000e+02 1.982657266724141056e+19 9.999999999999999988e-15 1.507981137010134876e+20
2.000000000000000000e+02 1.592367012390415939e+24 9.999999999999999988e-15 1.262458982694113478e+25


==> plots/data/vanderpol/overD/test_risk_over_D_by_N200_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.146494260678688870e-01 2.829554062018515004e-01 3.463434459338862736e-01
3.000000000000000000e+00 3.015335192903876305e-01 2.652999997278067124e-01 3.377670388529685486e-01
4.000000000000000000e+00 2.756031667813658714e-01 2.310058999929785473e-01 3.202004335697531956e-01
5.000000000000000000e+00 2.557858002061645375e-01 1.947555506878726472e-01 3.168160497244564278e-01
6.000000000000000000e+00 2.303991574638833695e-01 1.644046072868728392e-01 2.963937076408938998e-01
7.000000000000000000e+00 2.086731223001455360e-01 1.376981757331535716e-01 2.796480688671375003e-01
8.000000000000000000e+00 1.881657735211774707e-01 1.123964133108200925e-01 2.639351337315348767e-01
9.000000000000000000e+00 1.620524675042057938e-01 8.720592918464108168e-02 2.368990058237704921e-01
1.000000000000000000e+01 1.380399519888063364e-01 6.324857674851946943e-02 2.128313272290932034e-01
1.100000000000000000e+01 1.157896748433510509e-01 4.097695539769012629e-02 1.906023942890119893e-01
1.200000000000000000e+01 9.907069051405414939e-02 2.611442575072479844e-02 1.720269552773834865e-01
1.300000000000000000e+01 8.750269142910838127e-02 1.629108730230612034e-02 1.587142955559106561e-01
1.400000000000000000e+01 7.588974836592872475e-02 6.595745074094966354e-03 1.451837516577624831e-01
1.500000000000000000e+01 6.580413266783580184e-02 2.113102685378717704e-03 1.294951626502928721e-01
1.600000000000000000e+01 5.957844744746883942e-02 1.968723741580774567e-03 1.171881711533569043e-01
1.700000000000000000e+01 5.283774037767822312e-02 9.999999999999999988e-15 1.074828313303512750e-01
1.800000000000000000e+01 4.738600262984012795e-02 9.999999999999999988e-15 9.621959786075565124e-02
1.900000000000000000e+01 4.184091434581205249e-02 9.097541926563340597e-04 8.277207449896777092e-02
2.100000000000000000e+01 3.239555474525938200e-02 4.169671007167544130e-03 6.062143848335121987e-02
2.200000000000000000e+01 2.774424358115841829e-02 7.676693905684577740e-03 4.781179325663226232e-02
2.300000000000000000e+01 2.578947596096744024e-02 1.014830165836092674e-02 4.143065026357395375e-02
2.400000000000000000e+01 2.469381688085074342e-02 1.008233695097288107e-02 3.930529681072860576e-02
2.500000000000000000e+01 2.295851367913807548e-02 1.206946256255318241e-02 3.384756479572297028e-02
2.700000000000000000e+01 2.186236406366030491e-02 1.266757129861748911e-02 3.105715682870312244e-02
2.800000000000000000e+01 2.095420235612740004e-02 1.297105716668719814e-02 2.893734754556760019e-02
3.000000000000000000e+01 2.009609698628385746e-02 1.261902138727159957e-02 2.757317258529611709e-02
3.100000000000000000e+01 1.981071924092248082e-02 1.319352134368853915e-02 2.642791713815642249e-02
3.300000000000000000e+01 1.966864751496662581e-02 1.306087953692779829e-02 2.627641549300545332e-02
3.500000000000000000e+01 1.960643518638486779e-02 1.313771206232624764e-02 2.607515831044348795e-02
3.700000000000000000e+01 1.944309063643838084e-02 1.322603369633564875e-02 2.566014757654111467e-02
3.900000000000000000e+01 1.915608445415273309e-02 1.330724111779408789e-02 2.500492779051137829e-02
4.100000000000000000e+01 1.913033051338667787e-02 1.328528917686271245e-02 2.497537184991064502e-02
4.300000000000000000e+01 1.901800173800438643e-02 1.331763337928142110e-02 2.471837009672735175e-02
4.500000000000000000e+01 1.900514028966426849e-02 1.330267554463986437e-02 2.470760503468867261e-02
4.800000000000000000e+01 1.895551220513880253e-02 1.323978107933680357e-02 2.467124333094080149e-02
5.000000000000000000e+01 1.893236202886328101e-02 1.322008305261986386e-02 2.464464100510669817e-02
5.300000000000000000e+01 1.892513944767415524e-02 1.321381595604803443e-02 2.463646293930027431e-02
5.600000000000000000e+01 1.890385319711640477e-02 1.320968519674952518e-02 2.459802119748328436e-02
5.900000000000000000e+01 1.887000255131473028e-02 1.321078734464649351e-02 2.452921775798296705e-02
6.200000000000000000e+01 1.886355479170257962e-02 1.320041736133491933e-02 2.452669222207023991e-02
6.600000000000000000e+01 1.886081375414505601e-02 1.319787893336410792e-02 2.452374857492600410e-02
6.900000000000000000e+01 1.885892881546169519e-02 1.319609755308492026e-02 2.452176007783846839e-02
7.300000000000000000e+01 1.886024308623746037e-02 1.319568105829813445e-02 2.452480511417678630e-02
7.700000000000000000e+01 1.885569452618559086e-02 1.319110688285537319e-02 2.452028216951580852e-02
8.100000000000000000e+01 1.884936878923326731e-02 1.318575617630221575e-02 2.451298140216431887e-02
8.500000000000000000e+01 1.884247517834107197e-02 1.317534296620740883e-02 2.450960739047473511e-02
9.000000000000000000e+01 1.884307139941180861e-02 1.317545935469337237e-02 2.451068344413024486e-02
9.500000000000000000e+01 1.884151032815377033e-02 1.317403249330534321e-02 2.450898816300219746e-02
1.000000000000000000e+02 1.884103329697002852e-02 1.317340213431061197e-02 2.450866445962944506e-02
1.060000000000000000e+02 1.884045554713035739e-02 1.317405331001935374e-02 2.450685778424135930e-02
1.120000000000000000e+02 1.883734946992869294e-02 1.317434710590339314e-02 2.450035183395399274e-02
1.180000000000000000e+02 1.883726644640167439e-02 1.317392922869618094e-02 2.450060366410716783e-02
1.240000000000000000e+02 1.883593077460924900e-02 1.317032498432093267e-02 2.450153656489756360e-02
1.310000000000000000e+02 1.883552817162126303e-02 1.316969739915211692e-02 2.450135894409041087e-02
1.380000000000000000e+02 1.883569782755027330e-02 1.316993929588572074e-02 2.450145635921482587e-02
1.460000000000000000e+02 1.883557153632864356e-02 1.317068101837648789e-02 2.450046205428079923e-02
1.540000000000000000e+02 1.883566164178773761e-02 1.317060139284638096e-02 2.450072189072909426e-02
1.620000000000000000e+02 1.883494382491335273e-02 1.317084801720014645e-02 2.449903963262655901e-02
1.710000000000000000e+02 1.883262355113402009e-02 1.317023412286844920e-02 2.449501297939959271e-02
1.800000000000000000e+02 1.883281895425170660e-02 1.317050541740986784e-02 2.449513249109354363e-02
1.900000000000000000e+02 1.883221537961314238e-02 1.317039824522886135e-02 2.449403251399742340e-02
2.000000000000000000e+02 1.883168582571670413e-02 1.316937155580577383e-02 2.449400009562763270e-02


==> plots/data/vanderpol/overD/test_risk_over_D_by_N200_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.304197434335947037e-01 3.166823866551978228e-01 3.441571002119915845e-01
3.000000000000000000e+00 3.331034400810797824e-01 3.194978989297593830e-01 3.467089812324001818e-01
4.000000000000000000e+00 3.366307336837053299e-01 3.239129113861071718e-01 3.493485559813034880e-01
5.000000000000000000e+00 3.356334095199902667e-01 3.214980261566959263e-01 3.497687928832846072e-01
6.000000000000000000e+00 3.310265845308701382e-01 3.160491788439112604e-01 3.460039902178290161e-01
7.000000000000000000e+00 3.249842133373022079e-01 3.098892227597425109e-01 3.400792039148619050e-01
8.000000000000000000e+00 3.160034225632746829e-01 3.005149587050392479e-01 3.314918864215101180e-01
9.000000000000000000e+00 3.124852459877729416e-01 2.946248576294571153e-01 3.303456343460887679e-01
1.000000000000000000e+01 3.091780307392279492e-01 2.905447893440682439e-01 3.278112721343876546e-01
1.100000000000000000e+01 3.083281448731819974e-01 2.877661630028605089e-01 3.288901267435034859e-01
1.200000000000000000e+01 2.953373808413743973e-01 2.741559572226290875e-01 3.165188044601197070e-01
1.300000000000000000e+01 2.872571038703123913e-01 2.605326829368644903e-01 3.139815248037602924e-01
1.400000000000000000e+01 2.775388387963175774e-01 2.513574975148213375e-01 3.037201800778138172e-01
1.500000000000000000e+01 2.758340748647848950e-01 2.475200487646337655e-01 3.041481009649360523e-01
1.600000000000000000e+01 2.715361006557941437e-01 2.397048175615555943e-01 3.033673837500326931e-01
1.700000000000000000e+01 2.607824268440405713e-01 2.224518314913998540e-01 2.991130221966812885e-01
1.800000000000000000e+01 2.516689530263344632e-01 2.136230077572096597e-01 2.897148982954592666e-01
1.900000000000000000e+01 2.374430246030291014e-01 2.019353710900290144e-01 2.729506781160291884e-01
2.100000000000000000e+01 2.146040890365839005e-01 1.832447074768190631e-01 2.459634705963487378e-01
2.200000000000000000e+01 2.086748331785202026e-01 1.757278512743671861e-01 2.416218150826732192e-01
2.300000000000000000e+01 2.003727499395608902e-01 1.662453829195904842e-01 2.345001169595312962e-01
2.400000000000000000e+01 1.955222745115558214e-01 1.628986642395567619e-01 2.281458847835548809e-01
2.500000000000000000e+01 1.891673222805062837e-01 1.606641950883088976e-01 2.176704494727036698e-01
2.700000000000000000e+01 1.746728684132297926e-01 1.438546382606244733e-01 2.054910985658351119e-01
2.800000000000000000e+01 1.696307840757071972e-01 1.384838762378977906e-01 2.007776919135166038e-01
3.000000000000000000e+01 1.598131139762699604e-01 1.332013881444868431e-01 1.864248398080530777e-01
3.100000000000000000e+01 1.545022274367511272e-01 1.323309427622330892e-01 1.766735121112691653e-01
3.300000000000000000e+01 1.478405059315264225e-01 1.266393650836847296e-01 1.690416467793681154e-01
3.500000000000000000e+01 1.408932367339730263e-01 1.240700064715357515e-01 1.577164669964103150e-01
3.700000000000000000e+01 1.361384512856602669e-01 1.198762828352662180e-01 1.524006197360543158e-01
3.900000000000000000e+01 1.324953972361981869e-01 1.167198296200109842e-01 1.482709648523853896e-01
4.100000000000000000e+01 1.275745130454500609e-01 1.118693014001463509e-01 1.432797246907537847e-01
4.300000000000000000e+01 1.243658430563906875e-01 1.095153612713112151e-01 1.392163248414701737e-01
4.500000000000000000e+01 1.211178003189464364e-01 1.059005229656166530e-01 1.363350776722762336e-01
4.800000000000000000e+01 1.155351369331280437e-01 1.004952756376872453e-01 1.305749982285688282e-01
5.000000000000000000e+01 1.115922455986340794e-01 9.718998825364984218e-02 1.259945029436183028e-01
5.300000000000000000e+01 1.065666133848329339e-01 9.240241715885891272e-02 1.207308096108069551e-01
5.600000000000000000e+01 1.019168797259529385e-01 8.817262058170438621e-02 1.156611388702014909e-01
5.900000000000000000e+01 9.784059055770437385e-02 8.434158568354330199e-02 1.113395954318654457e-01
6.200000000000000000e+01 9.387485093126694824e-02 8.063048611720233239e-02 1.071192157453315641e-01
6.600000000000000000e+01 8.906175203931827877e-02 7.595316036960819694e-02 1.021703437090283606e-01
6.900000000000000000e+01 8.548824939255912636e-02 7.179501422881934269e-02 9.918148455629891003e-02
7.300000000000000000e+01 8.153404217834274437e-02 6.711714204422150609e-02 9.595094231246398264e-02
7.700000000000000000e+01 7.680607214570045471e-02 6.322371304492660493e-02 9.038843124647430449e-02
8.100000000000000000e+01 7.372814905829727650e-02 6.012361329634086093e-02 8.733268482025369206e-02
8.500000000000000000e+01 6.579240984283387661e-01 9.999999999999999988e-15 4.089824071040657927e+00
9.000000000000000000e+01 1.616117026035984450e-01 9.999999999999999988e-15 7.026842581583702119e-01
9.500000000000000000e+01 9.511476189363747835e-01 9.999999999999999988e-15 6.960944000225234518e+00
1.000000000000000000e+02 6.402140087448060513e-02 3.943594843184051318e-02 8.860685331712070401e-02
1.060000000000000000e+02 2.962090256546313416e+00 9.999999999999999988e-15 2.306084904943675440e+01
1.120000000000000000e+02 4.844541913674523248e-01 9.999999999999999988e-15 3.200049003140842618e+00
1.180000000000000000e+02 7.627291674725711346e-02 9.999999999999999988e-15 1.989877973937236033e-01
1.240000000000000000e+02 1.802458484501888447e-01 9.999999999999999988e-15 7.170389543021981060e-01
1.310000000000000000e+02 7.605800416786223650e-02 9.999999999999999988e-15 1.889188522343586696e-01
1.380000000000000000e+02 2.749795925725872503e-01 9.999999999999999988e-15 1.422639003316780837e+00
1.460000000000000000e+02 7.999643175086627866e-02 9.999999999999999988e-15 1.944529011014593523e-01
1.540000000000000000e+02 7.902406726498156786e-01 9.999999999999999988e-15 4.140176211316862087e+00
1.620000000000000000e+02 7.850142698812608621e+00 9.999999999999999988e-15 6.040328195387332499e+01
1.710000000000000000e+02 1.599838354935248785e-01 9.999999999999999988e-15 6.349504032971323708e-01
1.800000000000000000e+02 9.496744297887198627e+01 9.999999999999999988e-15 7.470840247188472176e+02
1.900000000000000000e+02 3.192601519281743094e+01 9.999999999999999988e-15 2.313314056546873303e+02
2.000000000000000000e+02 8.591588913307836028e-01 9.999999999999999988e-15 2.913347788121839255e+00


==> plots/data/vanderpol/overD/test_risk_over_D_by_N62_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.242044492314259396e-01 3.009221364421384437e-01 3.474867620207134356e-01
3.000000000000000000e+00 3.150048479437828064e-01 2.884918989669416622e-01 3.415177969206239506e-01
4.000000000000000000e+00 2.967096396411458836e-01 2.646847341166692069e-01 3.287345451656225603e-01
5.000000000000000000e+00 2.824752042070031166e-01 2.381460642648253745e-01 3.268043441491808587e-01
6.000000000000000000e+00 2.643533235726256980e-01 2.160255369505781897e-01 3.126811101946732063e-01
7.000000000000000000e+00 2.492112278317411833e-01 1.975591506015567655e-01 3.008633050619256011e-01
8.000000000000000000e+00 2.348029928592344218e-01 1.795310758804002094e-01 2.900749098380686064e-01
9.000000000000000000e+00 2.167579623249669962e-01 1.627999959040335454e-01 2.707159287459004471e-01
1.000000000000000000e+01 1.994275993977983885e-01 1.446943984314473797e-01 2.541608003641493974e-01
1.100000000000000000e+01 1.837016623467206955e-01 1.280191873370857825e-01 2.393841373563556085e-01
1.200000000000000000e+01 1.721026101149618626e-01 1.184377241779313306e-01 2.257674960519923946e-01
1.300000000000000000e+01 1.643616544703642435e-01 1.118875580358605071e-01 2.168357509048679799e-01
1.400000000000000000e+01 1.564283307331303663e-01 1.057873936226423200e-01 2.070692678436183987e-01
1.500000000000000000e+01 1.492331687671442919e-01 1.027224196430212844e-01 1.957439178912672995e-01
1.600000000000000000e+01 1.448256260094543391e-01 1.023478755739339330e-01 1.873033764449747451e-01
1.700000000000000000e+01 1.399556786442796297e-01 9.958285919495618588e-02 1.803284980936030735e-01
1.800000000000000000e+01 1.362498720797399587e-01 9.933873732764346431e-02 1.731610068318364393e-01
1.900000000000000000e+01 1.322526017514367991e-01 1.004170052103019184e-01 1.640881982925716798e-01
2.100000000000000000e+01 1.259985313129921847e-01 1.024341132629164319e-01 1.495629493630679374e-01
2.200000000000000000e+01 1.228732652962207794e-01 1.043160950174467083e-01 1.414304355749948505e-01
2.300000000000000000e+01 1.216279456081489768e-01 1.058238204539653782e-01 1.374320707623325755e-01
2.400000000000000000e+01 1.209177980199456215e-01 1.055445490395762742e-01 1.362910470003149688e-01
2.500000000000000000e+01 1.195899605130155835e-01 1.047994475134103737e-01 1.343804735126207794e-01
2.700000000000000000e+01 1.188725158572196960e-01 1.045889870107205716e-01 1.331560447037188344e-01
2.800000000000000000e+01 1.182580403983592987e-01 1.045951590660650632e-01 1.319209217306535342e-01
3.000000000000000000e+01 1.177148865535855293e-01 1.041719650502065664e-01 1.312578080569644923e-01
3.100000000000000000e+01 1.175779577655096803e-01 1.042823537884191298e-01 1.308735617426002307e-01
3.300000000000000000e+01 1.175072756595909595e-01 1.042297378334704622e-01 1.307848134857114708e-01
3.500000000000000000e+01 1.174916247837245464e-01 1.042184281787988664e-01 1.307648213886502264e-01
3.700000000000000000e+01 1.174200633540749550e-01 1.041872396516206473e-01 1.306528870565292488e-01
3.900000000000000000e+01 1.173148231270412650e-01 1.041946823731336458e-01 1.304349638809488843e-01
4.100000000000000000e+01 1.173045140070219788e-01 1.041878920350087223e-01 1.304211359790352354e-01
4.300000000000000000e+01 1.172633815246323791e-01 1.042090548031871927e-01 1.303177082460775793e-01
4.500000000000000000e+01 1.172584253363311291e-01 1.042037280061966914e-01 1.303131226664655529e-01
4.800000000000000000e+01 1.172359447615842071e-01 1.041992744342548627e-01 1.302726150889135515e-01
5.000000000000000000e+01 1.172274149333437238e-01 1.041871357937149273e-01 1.302676940729725064e-01
5.300000000000000000e+01 1.172261182218790054e-01 1.041860515930965736e-01 1.302661848506614373e-01
5.600000000000000000e+01 1.172168149302403178e-01 1.041794373807452267e-01 1.302541924797354089e-01
5.900000000000000000e+01 1.172075814877947125e-01 1.041818688287904637e-01 1.302332941467989613e-01
6.200000000000000000e+01 1.172043547655145374e-01 1.041806343997840195e-01 1.302280751312450691e-01
6.600000000000000000e+01 1.172041318689783368e-01 1.041790542166150801e-01 1.302292095213415934e-01
6.900000000000000000e+01 1.172033267406125817e-01 1.041780774817439859e-01 1.302285759994811776e-01
7.300000000000000000e+01 1.172021902166306973e-01 1.041778274694435680e-01 1.302265529638178265e-01
7.700000000000000000e+01 1.171996605892976079e-01 1.041764250159376709e-01 1.302228961626575310e-01
8.100000000000000000e+01 1.171980875854690823e-01 1.041757614955363398e-01 1.302204136754018249e-01
8.500000000000000000e+01 1.171948590005437579e-01 1.041752287182939885e-01 1.302144892827935274e-01
9.000000000000000000e+01 1.171950981952250004e-01 1.041753238877391879e-01 1.302148725027107989e-01
9.500000000000000000e+01 1.171947127828995433e-01 1.041752285000598494e-01 1.302141970657392511e-01
1.000000000000000000e+02 1.171946162357926369e-01 1.041752260837283395e-01 1.302140063878569343e-01
1.060000000000000000e+02 1.171942215102414336e-01 1.041746036584726143e-01 1.302138393620102530e-01
1.120000000000000000e+02 1.171930859175821099e-01 1.041749960216575982e-01 1.302111758135066077e-01
1.180000000000000000e+02 1.171930854519208226e-01 1.041752054706615027e-01 1.302109654331801425e-01
1.240000000000000000e+02 1.171925187421341691e-01 1.041743175641659802e-01 1.302107199201023580e-01
1.310000000000000000e+02 1.171923615038394928e-01 1.041740549359028017e-01 1.302106680717761977e-01
1.380000000000000000e+02 1.171925015126665387e-01 1.041743041145944265e-01 1.302106989107386648e-01
1.460000000000000000e+02 1.171927133885522637e-01 1.041743390279977338e-01 1.302110877491068075e-01
1.540000000000000000e+02 1.171922441571950912e-01 1.041741748625793079e-01 1.302103134518108607e-01
1.620000000000000000e+02 1.171920994917551723e-01 1.041737913125646009e-01 1.302104076709457436e-01
1.710000000000000000e+02 1.171914314230283055e-01 1.041737624878060348e-01 1.302091003582505901e-01
1.800000000000000000e+02 1.171915040661891255e-01 1.041736387747444620e-01 1.302093693576337752e-01
1.900000000000000000e+02 1.171914559478561130e-01 1.041733861578574977e-01 1.302095257378547422e-01
2.000000000000000000e+02 1.171913954118887630e-01 1.041733547937958998e-01 1.302094360299816400e-01


==> plots/data/vanderpol/overD/test_risk_over_D_by_N62_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.321372879048188342e-01 3.186535269901571987e-01 3.456210488194804697e-01
3.000000000000000000e+00 3.328974240769942416e-01 3.190080687940436976e-01 3.467867793599447857e-01
4.000000000000000000e+00 3.343780214587847577e-01 3.178664539335027128e-01 3.508895889840668025e-01
5.000000000000000000e+00 3.335605865965287076e-01 3.151100250508192535e-01 3.520111481422381616e-01
6.000000000000000000e+00 3.293799230207999362e-01 3.115816531573606940e-01 3.471781928842391785e-01
7.000000000000000000e+00 3.235565728197495328e-01 3.058291772663224162e-01 3.412839683731766494e-01
8.000000000000000000e+00 3.198936091115077152e-01 3.003767435013813825e-01 3.394104747216340479e-01
9.000000000000000000e+00 3.145155161619186401e-01 2.926732267369099305e-01 3.363578055869273498e-01
1.000000000000000000e+01 3.113914032777150287e-01 2.885397776325447916e-01 3.342430289228852658e-01
1.100000000000000000e+01 3.029814235245187892e-01 2.792028347904334518e-01 3.267600122586041267e-01
1.200000000000000000e+01 2.971734879538416862e-01 2.711215090957373453e-01 3.232254668119460272e-01
1.300000000000000000e+01 2.901419068997104778e-01 2.667881853551081761e-01 3.134956284443127794e-01
1.400000000000000000e+01 2.785528652990857945e-01 2.514051809637388168e-01 3.057005496344327722e-01
1.500000000000000000e+01 2.708923571432630406e-01 2.384141089725789753e-01 3.033706053139471059e-01
1.600000000000000000e+01 2.664297095810373439e-01 2.322773168461361171e-01 3.005821023159385708e-01
1.700000000000000000e+01 2.609148205568392886e-01 2.247559944945516919e-01 2.970736466191268854e-01
1.800000000000000000e+01 2.545094384501377927e-01 2.185605334810442613e-01 2.904583434192313240e-01
1.900000000000000000e+01 2.456136544545491629e-01 2.112817505514582583e-01 2.799455583576400675e-01
2.100000000000000000e+01 2.347089617202679224e-01 2.000667020030963972e-01 2.693512214374394476e-01
2.200000000000000000e+01 2.287992176910241537e-01 1.858795213901271448e-01 2.717189139919211627e-01
2.300000000000000000e+01 2.188485215107599802e-01 1.837827632820442647e-01 2.539142797394756679e-01
2.400000000000000000e+01 2.122448732455571585e-01 1.783516055911506248e-01 2.461381408999636922e-01
2.500000000000000000e+01 2.062244989598790712e-01 1.742660929650620971e-01 2.381829049546960453e-01
2.700000000000000000e+01 1.956565584987401962e-01 1.648711872889786489e-01 2.264419297085017435e-01
2.800000000000000000e+01 1.903978297486901283e-01 1.590868010018245682e-01 2.217088584955556885e-01
3.000000000000000000e+01 1.848998668914040022e-01 1.527740055519332119e-01 2.170257282308747926e-01
3.100000000000000000e+01 1.817238414660096169e-01 1.504148525167439132e-01 2.130328304152753205e-01
3.300000000000000000e+01 1.692173887665072984e-01 1.435844689966218890e-01 1.948503085363927079e-01
3.500000000000000000e+01 1.623232900165021420e-01 1.363110963696982092e-01 1.883354836633060747e-01
3.700000000000000000e+01 1.546328995997706957e-01 1.299110146751916717e-01 1.793547845243497196e-01
3.900000000000000000e+01 7.986311644005278376e-01 9.999999999999999988e-15 5.305389007360790998e+00
4.100000000000000000e+01 3.163215277716517448e+00 9.999999999999999988e-15 2.408685186990763327e+01
4.300000000000000000e+01 2.238056457911928587e-01 9.999999999999999988e-15 8.249030274521756967e-01
4.500000000000000000e+01 1.377407832381626063e-01 9.061292718162217152e-02 1.848686392947030410e-01
4.800000000000000000e+01 1.570797492749989033e-01 9.999999999999999988e-15 3.779320669516864628e-01
5.000000000000000000e+01 1.278031043087442808e-01 9.996120087949506017e-02 1.556450077379935015e-01
5.300000000000000000e+01 7.763106191220382479e-01 9.999999999999999988e-15 5.334055770796354068e+00
5.600000000000000000e+01 1.543385245216389590e-01 9.999999999999999988e-15 3.194234654024553643e-01
5.900000000000000000e+01 1.169834009682138715e-01 7.549744142090313026e-02 1.584693605155246265e-01
6.200000000000000000e+01 1.092860439481834617e-01 8.703490366461182071e-02 1.315371842317550888e-01
6.600000000000000000e+01 1.533909429175158434e-01 9.999999999999999988e-15 3.925247679094571174e-01
6.900000000000000000e+01 1.027614665217697620e-01 7.760064143367170764e-02 1.279222916098678164e-01
7.300000000000000000e+01 6.983282997583349916e-01 9.999999999999999988e-15 4.446391162214490045e+00
7.700000000000000000e+01 1.446464261583362942e+00 9.999999999999999988e-15 9.989071945180395318e+00
8.100000000000000000e+01 3.629273967817425728e-01 9.999999999999999988e-15 1.988461612751522445e+00
8.500000000000000000e+01 7.659317361462551332e+01 9.999999999999999988e-15 6.045947658007629570e+02
9.000000000000000000e+01 1.262919179939975267e+00 9.999999999999999988e-15 8.881029850204102516e+00
9.500000000000000000e+01 6.986394788449009630e-01 9.999999999999999988e-15 2.956032294204433697e+00
1.000000000000000000e+02 2.021983621860854328e+02 9.999999999999999988e-15 1.529525576143195849e+03
1.060000000000000000e+02 1.060146485222503543e+00 9.999999999999999988e-15 4.929035591242600489e+00
1.120000000000000000e+02 1.317864497269814139e+00 9.999999999999999988e-15 7.797630860071238068e+00
1.180000000000000000e+02 1.806705460418015718e+00 9.999999999999999988e-15 8.159620760455444710e+00
1.240000000000000000e+02 4.444974316175406415e+01 9.999999999999999988e-15 2.438960242935436042e+02
1.310000000000000000e+02 1.223722125446268620e+02 9.999999999999999988e-15 6.791346656790757379e+02
1.380000000000000000e+02 3.362403200396025937e+01 9.999999999999999988e-15 1.811863290415108736e+02
1.460000000000000000e+02 1.273025001404651704e+02 9.999999999999999988e-15 5.749519367660682292e+02
1.540000000000000000e+02 2.957807511999892813e+04 9.999999999999999988e-15 2.328997640878701350e+05
1.620000000000000000e+02 6.304966452823331338e+02 9.999999999999999988e-15 4.087145107057648147e+03
1.710000000000000000e+02 4.461810829021657696e+02 9.999999999999999988e-15 2.246208569853980862e+03
1.800000000000000000e+02 6.161328911875359336e+04 9.999999999999999988e-15 4.588724206125325290e+05
1.900000000000000000e+02 7.675211610699538141e+03 9.999999999999999988e-15 4.933672319807910389e+04
2.000000000000000000e+02 1.156937140649370849e+04 9.999999999999999988e-15 6.632720075441627705e+04


==> plots/data/vanderpol/overD/train_risk_over_D_by_N19_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.075255804384748326e-01 2.579274052803163797e-01 3.571237555966332855e-01
3.000000000000000000e+00 2.934502897163231983e-01 2.442460298151760967e-01 3.426545496174702721e-01
4.000000000000000000e+00 2.666846585149566518e-01 2.136653235945817353e-01 3.197039934353315682e-01
5.000000000000000000e+00 2.456210053836306029e-01 1.768660844363333373e-01 3.143759263309278684e-01
6.000000000000000000e+00 2.191749607445672154e-01 1.481553706644312962e-01 2.901945508247031347e-01
7.000000000000000000e+00 1.960324145620688796e-01 1.221708318195419279e-01 2.698939973045958451e-01
8.000000000000000000e+00 1.747934376956739866e-01 9.576308896889741684e-02 2.538237864224505702e-01
9.000000000000000000e+00 1.473205823470683240e-01 7.021949320807696626e-02 2.244216714860596817e-01
1.000000000000000000e+01 1.217462239559002485e-01 4.552879036913701216e-02 1.979636575426634848e-01
1.100000000000000000e+01 9.764820986553483795e-02 2.123413674094394576e-02 1.740622829901257163e-01
1.200000000000000000e+01 7.907779341621790081e-02 4.649506501392008939e-03 1.535060803310437927e-01
1.300000000000000000e+01 6.855175768275027781e-02 9.999999999999999988e-15 1.427503015952527599e-01
1.400000000000000000e+01 5.657879541998530465e-02 9.999999999999999988e-15 1.289579853365186435e-01
1.500000000000000000e+01 4.456098085885665944e-02 9.999999999999999988e-15 1.081582284144252393e-01
1.600000000000000000e+01 3.703415202285972180e-02 9.999999999999999988e-15 9.267487095160803490e-02
1.700000000000000000e+01 2.978874061462495962e-02 9.999999999999999988e-15 8.161593487282794990e-02
1.800000000000000000e+01 2.440545986826236913e-02 9.999999999999999988e-15 7.114798002247801900e-02
1.900000000000000000e+01 1.866026522742221874e-02 9.999999999999999988e-15 5.841906113821206115e-02
2.100000000000000000e+01 9.983741932875508582e-03 9.999999999999999988e-15 3.511809483032029416e-02
2.200000000000000000e+01 5.129743546566108321e-03 9.999999999999999988e-15 1.883248549577232894e-02
2.300000000000000000e+01 3.396693560472267229e-03 9.999999999999999988e-15 1.195780974790879893e-02
2.400000000000000000e+01 2.761547975782837391e-03 9.999999999999999988e-15 1.050669857099773181e-02
2.500000000000000000e+01 1.326146301963149199e-03 9.999999999999999988e-15 5.022451961687678101e-03
2.700000000000000000e+01 7.276736833139452187e-04 9.999999999999999988e-15 3.082284280247485179e-03
2.800000000000000000e+01 3.573849744703168634e-04 9.999999999999999988e-15 1.450897143124226050e-03
3.000000000000000000e+01 1.902425831346310492e-04 9.999999999999999988e-15 9.743581896645754246e-04
3.100000000000000000e+01 9.595152155855712905e-05 9.999999999999999988e-15 4.615768828093696607e-04
3.300000000000000000e+01 8.448732360213002956e-05 9.999999999999999988e-15 4.473037910098406054e-04
3.500000000000000000e+01 5.851500682022928867e-05 9.999999999999999988e-15 2.728073580562377274e-04
3.700000000000000000e+01 2.070259325154255592e-05 9.999999999999999988e-15 9.910606190979720401e-05
3.900000000000000000e+01 4.623991860297493872e-06 9.999999999999999988e-15 2.234384859586932733e-05
4.100000000000000000e+01 4.355064076727588329e-06 9.999999999999999988e-15 2.245496303414957299e-05
4.300000000000000000e+01 1.312767804832285942e-06 9.999999999999999988e-15 6.628063738504079975e-06
4.500000000000000000e+01 1.169510083831593050e-06 9.999999999999999988e-15 6.236395853925276991e-06
4.800000000000000000e+01 4.709205257853270035e-07 9.999999999999999988e-15 1.750938907323630153e-06
5.000000000000000000e+01 2.710898426387202123e-07 9.999999999999999988e-15 9.986742307784713214e-07
5.300000000000000000e+01 2.523025616739856267e-07 9.999999999999999988e-15 9.650149624049132316e-07
5.600000000000000000e+01 1.439406977215886558e-07 9.999999999999999988e-15 5.921553965465442022e-07
5.900000000000000000e+01 6.897120795439544449e-08 9.999999999999999988e-15 3.603675651865594814e-07
6.200000000000000000e+01 3.857707417514085596e-08 9.999999999999999988e-15 1.460881370835550075e-07
6.600000000000000000e+01 3.480290293774122173e-08 9.999999999999999988e-15 1.397127864880593979e-07
6.900000000000000000e+01 3.211043761008197661e-08 9.999999999999999988e-15 1.342241371593183133e-07
7.300000000000000000e+01 3.286417112752237912e-08 9.999999999999999988e-15 1.404557702912722735e-07
7.700000000000000000e+01 2.376501300494863670e-08 9.999999999999999988e-15 1.271803942266666829e-07
8.100000000000000000e+01 2.115701633693146602e-08 9.999999999999999988e-15 1.220540645013889600e-07
8.500000000000000000e+01 7.264216799555041535e-09 9.999999999999999988e-15 3.942916971056783920e-08
9.000000000000000000e+01 7.389138925439446372e-09 9.999999999999999988e-15 4.057184236304784720e-08
9.500000000000000000e+01 5.067082385189908278e-09 9.999999999999999988e-15 2.553819766888665536e-08
1.000000000000000000e+02 5.184318200140518120e-09 9.999999999999999988e-15 2.667418581157955333e-08
1.060000000000000000e+02 4.972087755984270864e-09 9.999999999999999988e-15 2.684931841015802276e-08
1.120000000000000000e+02 2.282392053421419032e-09 9.999999999999999988e-15 8.588059806325982594e-09
1.180000000000000000e+02 2.229303481977399592e-09 9.999999999999999988e-15 8.703424121391744066e-09
1.240000000000000000e+02 2.088865549282337142e-09 9.999999999999999988e-15 8.982317383816825968e-09
1.310000000000000000e+02 2.016835164587310603e-09 9.999999999999999988e-15 9.017196473569278591e-09
1.380000000000000000e+02 1.816494679789578242e-09 9.999999999999999988e-15 7.607652483978860933e-09
1.460000000000000000e+02 1.791932584665571366e-09 9.999999999999999988e-15 7.654746180190288146e-09
1.540000000000000000e+02 1.637674631538646453e-09 9.999999999999999988e-15 7.514467907646390330e-09
1.620000000000000000e+02 1.097650351759964620e-09 9.999999999999999988e-15 5.422022150301237797e-09
1.710000000000000000e+02 4.496174430308983992e-10 9.999999999999999988e-15 1.158171133888404431e-09
1.800000000000000000e+02 4.550980443913711939e-10 9.999999999999999988e-15 1.236522064174687557e-09
1.900000000000000000e+02 4.050645054474767983e-10 9.999999999999999988e-15 1.139732794391932598e-09
2.000000000000000000e+02 3.717885806800898542e-10 9.999999999999999988e-15 1.062801889868247120e-09


==> plots/data/vanderpol/overD/train_risk_over_D_by_N19_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.250379196057717190e-01 2.871462314051470011e-01 3.629296078063964370e-01
3.000000000000000000e+00 3.203259753063321114e-01 2.783224059141786721e-01 3.623295446984855506e-01
4.000000000000000000e+00 3.180701155215501785e-01 2.735896976875555331e-01 3.625505333555448240e-01
5.000000000000000000e+00 3.130915689592559947e-01 2.724763643297239968e-01 3.537067735887879927e-01
6.000000000000000000e+00 3.053242834284901619e-01 2.628150273862676078e-01 3.478335394707127159e-01
7.000000000000000000e+00 2.972045944382746829e-01 2.498251254752771044e-01 3.445840634012722892e-01
8.000000000000000000e+00 2.921232267593343868e-01 2.447807455658638220e-01 3.394657079528049515e-01
9.000000000000000000e+00 2.838561941559116231e-01 2.363765728178409131e-01 3.313358154939823330e-01
1.000000000000000000e+01 2.737874376277129040e-01 2.260748978925105901e-01 3.214999773629152457e-01
1.100000000000000000e+01 2.640734445303678513e-01 2.176227260832490906e-01 3.105241629774865841e-01
1.200000000000000000e+01 2.525099935010075569e-01 2.120876724186725737e-01 2.929323145833425679e-01
1.300000000000000000e+01 2.457012599334120750e-01 2.083946612899968687e-01 2.830078585768272537e-01
1.400000000000000000e+01 2.366968269149462289e-01 1.955761507337462346e-01 2.778175030961462233e-01
1.500000000000000000e+01 2.299138922244310379e-01 1.899630005539756084e-01 2.698647838948864952e-01
1.600000000000000000e+01 2.192668393254280090e-01 1.823161743935171331e-01 2.562175042573389128e-01
1.700000000000000000e+01 2.108650859445333481e-01 1.758131816380394952e-01 2.459169902510272010e-01
1.800000000000000000e+01 2.043294406806429320e-01 1.703804294251305418e-01 2.382784519361553222e-01
1.900000000000000000e+01 1.954224688621858663e-01 1.612691325499616690e-01 2.295758051744100636e-01
2.100000000000000000e+01 1.847503121631840772e-01 1.499549611272363303e-01 2.195456631991318242e-01
2.200000000000000000e+01 1.899722316302359104e-01 8.966657067664496328e-02 2.902778925838268576e-01
2.300000000000000000e+01 2.042144993320107460e-01 2.349672487250847874e-02 3.849322737915130133e-01
2.400000000000000000e+01 1.980719687417149544e-01 1.727434747730194342e-02 3.788695900061279653e-01
2.500000000000000000e+01 6.019465373518566587e+00 9.999999999999999988e-15 4.652377000257483530e+01
2.700000000000000000e+01 2.974000975023955107e+00 9.999999999999999988e-15 2.232600310677024069e+01
2.800000000000000000e+01 2.964790544938296080e+00 9.999999999999999988e-15 2.231649905379071086e+01
3.000000000000000000e+01 2.875580441361913930e+00 9.999999999999999988e-15 2.176527586464305486e+01
3.100000000000000000e+01 5.684701157112916015e+00 9.999999999999999988e-15 3.252089421803066926e+01
3.300000000000000000e+01 3.073524163880696047e+00 9.999999999999999988e-15 2.197966780101065609e+01
3.500000000000000000e+01 6.887566769495606422e+00 9.999999999999999988e-15 3.990501221715581437e+01
3.700000000000000000e+01 7.869218029004211523e+00 9.999999999999999988e-15 4.469236609946347727e+01
3.900000000000000000e+01 9.027685880816230579e+00 9.999999999999999988e-15 4.678691240806396934e+01
4.100000000000000000e+01 4.365723962585131090e+01 9.999999999999999988e-15 1.957860390751528996e+02
4.300000000000000000e+01 9.649804923349681474e+01 9.999999999999999988e-15 4.450838190309426068e+02
4.500000000000000000e+01 2.862828813982196152e+01 9.999999999999999988e-15 1.617728607914423833e+02
4.800000000000000000e+01 5.689340816818488378e+01 9.999999999999999988e-15 2.140648200137693777e+02
5.000000000000000000e+01 3.951067793466305744e+01 9.999999999999999988e-15 1.828266385124568103e+02
5.300000000000000000e+01 1.116791897554649040e+03 9.999999999999999988e-15 7.464874813442213963e+03
5.600000000000000000e+01 5.338318021042621695e+03 9.999999999999999988e-15 4.059955624468471797e+04
5.900000000000000000e+01 8.311931785944228750e+02 9.999999999999999988e-15 5.172279068220924273e+03
6.200000000000000000e+01 8.898182946947752498e+03 9.999999999999999988e-15 5.799764770076891000e+04
6.600000000000000000e+01 5.978991541795327148e+12 9.999999999999999988e-15 4.740266002018214062e+13
6.900000000000000000e+01 1.469453991720760250e+15 9.999999999999999988e-15 1.165012982174225800e+16
7.300000000000000000e+01 2.419641698529361572e+11 9.999999999999999988e-15 1.918285517226247070e+12
7.700000000000000000e+01 1.942459091316400400e+16 9.999999999999999988e-15 1.540021042718173120e+17
8.100000000000000000e+01 3.664718352350682400e+16 9.999999999999999988e-15 2.905462986976230400e+17
8.500000000000000000e+01 9.660374458036921600e+16 9.999999999999999988e-15 7.658941189264581120e+17
9.000000000000000000e+01 4.452682956324676000e+16 9.999999999999999988e-15 3.530177219544983680e+17
9.500000000000000000e+01 1.005920635167534219e+21 9.999999999999999988e-15 7.975143228444177859e+21
1.000000000000000000e+02 2.517916720977506816e+18 9.999999999999999988e-15 1.996235903952979968e+19
1.060000000000000000e+02 2.537095628405803254e+20 9.999999999999999988e-15 2.011460774486431760e+21
1.120000000000000000e+02 9.246621976509133619e+19 9.999999999999999988e-15 7.329566765501380035e+20
1.180000000000000000e+02 1.382926065636762419e+19 9.999999999999999988e-15 1.096369727502940242e+20
1.240000000000000000e+02 9.304798786445983744e+18 9.999999999999999988e-15 7.376698645201258906e+19
1.310000000000000000e+02 1.873472057150643896e+20 9.999999999999999988e-15 1.485285933074318623e+21
1.380000000000000000e+02 2.107719148221469696e+18 9.999999999999999988e-15 1.669502138063783526e+19
1.460000000000000000e+02 8.247286716494441472e+18 9.999999999999999988e-15 6.538180158698995712e+19
1.540000000000000000e+02 7.093764305534121574e+19 9.999999999999999988e-15 5.623432665725645619e+20
1.620000000000000000e+02 1.275906344737565280e+17 9.999999999999999988e-15 1.007802661026247424e+18
1.710000000000000000e+02 1.680762523124583424e+18 9.999999999999999988e-15 1.042141865741184205e+19
1.800000000000000000e+02 4.933414217527594189e+20 9.999999999999999988e-15 3.898144878972235678e+21
1.900000000000000000e+02 2.029956937489115709e+20 9.999999999999999988e-15 1.572301426481601184e+21
2.000000000000000000e+02 9.136664231673627897e+24 9.999999999999999988e-15 7.243712720111691878e+25


==> plots/data/vanderpol/overD/train_risk_over_D_by_N200_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.099436381210883273e-01 2.760448233505904958e-01 3.438424528915861589e-01
3.000000000000000000e+00 2.961308062076568604e-01 2.580431095225528271e-01 3.342185028927608936e-01
4.000000000000000000e+00 2.686624058211843358e-01 2.225199370354564998e-01 3.148048746069121995e-01
5.000000000000000000e+00 2.477277420305957489e-01 1.834761241206522842e-01 3.119793599405392137e-01
6.000000000000000000e+00 2.212146335514262319e-01 1.512871845317877995e-01 2.911420825710646643e-01
7.000000000000000000e+00 1.978679313518417471e-01 1.238822191429371222e-01 2.718536435607463719e-01
8.000000000000000000e+00 1.767489906245221787e-01 9.723689777587793404e-02 2.562610834731664511e-01
9.000000000000000000e+00 1.493076318583916873e-01 7.087764340934975260e-02 2.277376203074336081e-01
1.000000000000000000e+01 1.239249722032885331e-01 4.596491086829948558e-02 2.018850335382775807e-01
1.100000000000000000e+01 1.002086059161229059e-01 2.276388139434940006e-02 1.776533304378964118e-01
1.200000000000000000e+01 8.218635132410175015e-02 6.093548860135397649e-03 1.582791537880681165e-01
1.300000000000000000e+01 7.011193942131892232e-02 9.999999999999999988e-15 1.445923539929987456e-01
1.400000000000000000e+01 5.798634013687357230e-02 9.999999999999999988e-15 1.306730283235016388e-01
1.500000000000000000e+01 4.694691785365042586e-02 9.999999999999999988e-15 1.127910688427712915e-01
1.600000000000000000e+01 4.013871658404847415e-02 9.999999999999999988e-15 9.873788645518774554e-02
1.700000000000000000e+01 3.289441965512196475e-02 9.999999999999999988e-15 8.841053944088303473e-02
1.800000000000000000e+01 2.715745845900604041e-02 9.999999999999999988e-15 7.592173545253021183e-02
1.900000000000000000e+01 2.151214490671312166e-02 9.999999999999999988e-15 6.302497457734160258e-02
2.100000000000000000e+01 1.196059243362886625e-02 9.999999999999999988e-15 3.850280251506123241e-02
2.200000000000000000e+01 7.376315819641376947e-03 9.999999999999999988e-15 2.479373488804342135e-02
2.300000000000000000e+01 5.601113698550837412e-03 9.999999999999999988e-15 1.854471568793718619e-02
2.400000000000000000e+01 4.723395481050829403e-03 9.999999999999999988e-15 1.675436372260063686e-02
2.500000000000000000e+01 2.967267426659721870e-03 9.999999999999999988e-15 1.030887382630489742e-02
2.700000000000000000e+01 2.016148509251062485e-03 9.999999999999999988e-15 7.436440809489255899e-03
2.800000000000000000e+01 1.242263561366030444e-03 9.999999999999999988e-15 4.791115056634821269e-03
3.000000000000000000e+01 6.494854010602087993e-04 9.999999999999999988e-15 3.069350123348023405e-03
3.100000000000000000e+01 4.152535771808629761e-04 9.999999999999999988e-15 1.503025608766891778e-03
3.300000000000000000e+01 3.404299533376805025e-04 9.999999999999999988e-15 1.388665709260385531e-03
3.500000000000000000e+01 3.090121552015527291e-04 9.999999999999999988e-15 1.307031465257756531e-03
3.700000000000000000e+01 2.144127280369426960e-04 9.999999999999999988e-15 1.014956873525266678e-03
3.900000000000000000e+01 8.987687565683206991e-05 9.999999999999999988e-15 3.798115562258034530e-04
4.100000000000000000e+01 8.316898347497196631e-05 9.999999999999999988e-15 3.761244425861797608e-04
4.300000000000000000e+01 3.914157697574675165e-05 9.999999999999999988e-15 1.671448786070753431e-04
4.500000000000000000e+01 3.601083147645548632e-05 9.999999999999999988e-15 1.633496273264173999e-04
4.800000000000000000e+01 1.854088494823713518e-05 9.999999999999999988e-15 5.677407235125212116e-05
5.000000000000000000e+01 1.431523971658540081e-05 9.999999999999999988e-15 4.564801740833197201e-05
5.300000000000000000e+01 1.263254997792747322e-05 9.999999999999999988e-15 4.156025208529155355e-05
5.600000000000000000e+01 9.324569927156764110e-06 9.999999999999999988e-15 3.446348221264542290e-05
5.900000000000000000e+01 5.481988242905799780e-06 9.999999999999999988e-15 2.216763577273741408e-05
6.200000000000000000e+01 3.779896616743864353e-06 9.999999999999999988e-15 1.173221356286905660e-05
6.600000000000000000e+01 3.258069556958768327e-06 9.999999999999999988e-15 1.122276310287906236e-05
6.900000000000000000e+01 3.056393616122458308e-06 9.999999999999999988e-15 1.081081488319432523e-05
7.300000000000000000e+01 2.967068213640307921e-06 9.999999999999999988e-15 1.086794332977191098e-05
7.700000000000000000e+01 1.933330964950149326e-06 9.999999999999999988e-15 8.110927701707729202e-06
8.100000000000000000e+01 1.560977786733512170e-06 9.999999999999999988e-15 7.531760789935943874e-06
8.500000000000000000e+01 7.134837306151572394e-07 9.999999999999999988e-15 1.774415570859975029e-06
9.000000000000000000e+01 7.012939328513804211e-07 9.999999999999999988e-15 1.803424670821517229e-06
9.500000000000000000e+01 5.464716368308586425e-07 9.999999999999999988e-15 1.288413486086954523e-06
1.000000000000000000e+02 5.103071706683929304e-07 9.999999999999999988e-15 1.259757369215148947e-06
1.060000000000000000e+02 4.388846257530332196e-07 9.999999999999999988e-15 1.149871726846801628e-06
1.120000000000000000e+02 3.446729508471690906e-07 9.999999999999999988e-15 7.805713190973042080e-07
1.180000000000000000e+02 3.112892055974943459e-07 9.999999999999999988e-15 7.007538748891214807e-07
1.240000000000000000e+02 2.533916305669237090e-07 9.999999999999999988e-15 6.373272660421051992e-07
1.310000000000000000e+02 2.286888906022355172e-07 9.999999999999999988e-15 5.996493074641686291e-07
1.380000000000000000e+02 2.183863931174793442e-07 9.999999999999999988e-15 5.678071191900252558e-07
1.460000000000000000e+02 2.097995355221371483e-07 9.999999999999999988e-15 5.646412990101015622e-07
1.540000000000000000e+02 1.822622384128891326e-07 9.999999999999999988e-15 4.818583375199857483e-07
1.620000000000000000e+02 1.502032930441229148e-07 9.999999999999999988e-15 4.205912177300870823e-07
1.710000000000000000e+02 1.104176149957503128e-07 9.999999999999999988e-15 2.960344979219080049e-07
1.800000000000000000e+02 1.096744313144881744e-07 9.999999999999999988e-15 3.092190643723647411e-07
1.900000000000000000e+02 9.873372721254843076e-08 9.999999999999999988e-15 2.890734552330493826e-07
2.000000000000000000e+02 8.993288515742510502e-08 9.999999999999999988e-15 2.681176661102591243e-07


==> plots/data/vanderpol/overD/train_risk_over_D_by_N200_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.275642264634370804e-01 3.135410769012005328e-01 3.415873760256736280e-01
3.000000000000000000e+00 3.302978780120611191e-01 3.151131510771831845e-01 3.454826049469390536e-01
4.000000000000000000e+00 3.325981330126523972e-01 3.176234848026405766e-01 3.475727812226642177e-01
5.000000000000000000e+00 3.317693341523408890e-01 3.175987890157330185e-01 3.459398792889487595e-01
6.000000000000000000e+00 3.271394322315852032e-01 3.139462885467438347e-01 3.403325759164265718e-01
7.000000000000000000e+00 3.221039120107889175e-01 3.077258709019788929e-01 3.364819531195989422e-01
8.000000000000000000e+00 3.127619611720244275e-01 2.969002557040897328e-01 3.286236666399591222e-01
9.000000000000000000e+00 3.089608450730641498e-01 2.947305108183775335e-01 3.231911793277507661e-01
1.000000000000000000e+01 3.046908893932898654e-01 2.908112767468090665e-01 3.185705020397706644e-01
1.100000000000000000e+01 3.036555585761864795e-01 2.840374039680323981e-01 3.232737131843405609e-01
1.200000000000000000e+01 2.911254850526650562e-01 2.709998774182025838e-01 3.112510926871275285e-01
1.300000000000000000e+01 2.821449246257543564e-01 2.575936940251304375e-01 3.066961552263782753e-01
1.400000000000000000e+01 2.725559839357932224e-01 2.492438544574341885e-01 2.958681134141522562e-01
1.500000000000000000e+01 2.704898295924067497e-01 2.461024338027798242e-01 2.948772253820336475e-01
1.600000000000000000e+01 2.637795762469370975e-01 2.368214740587896161e-01 2.907376784350845789e-01
1.700000000000000000e+01 2.514814094950755252e-01 2.193093208894555945e-01 2.836534981006954559e-01
1.800000000000000000e+01 2.417032802477478981e-01 2.126132896688289475e-01 2.707932708266668764e-01
1.900000000000000000e+01 2.276722192764282227e-01 1.974855376244835370e-01 2.578589009283728806e-01
2.100000000000000000e+01 2.028301969791451997e-01 1.771375803155249284e-01 2.285228136427654710e-01
2.200000000000000000e+01 1.970353809495767050e-01 1.686043133494509183e-01 2.254664485497024917e-01
2.300000000000000000e+01 1.882969979196786880e-01 1.598099682184841441e-01 2.167840276208732320e-01
2.400000000000000000e+01 1.841858263748387403e-01 1.560425975273775911e-01 2.123290552222998895e-01
2.500000000000000000e+01 1.775724684509138174e-01 1.538606333982132368e-01 2.012843035036143979e-01
2.700000000000000000e+01 1.635594361772139960e-01 1.368194727712775671e-01 1.902993995831504248e-01
2.800000000000000000e+01 1.578806438483297825e-01 1.317566260594751348e-01 1.840046616371844301e-01
3.000000000000000000e+01 1.485087655795117312e-01 1.263859200447516595e-01 1.706316111142718028e-01
3.100000000000000000e+01 1.438763675590356284e-01 1.246133372510723619e-01 1.631393978669989087e-01
3.300000000000000000e+01 1.368343019858002663e-01 1.200330363119043453e-01 1.536355676596961872e-01
3.500000000000000000e+01 1.302095721475780010e-01 1.171997771482459899e-01 1.432193671469100260e-01
3.700000000000000000e+01 1.257172177235285349e-01 1.134994940684201786e-01 1.379349413786368772e-01
3.900000000000000000e+01 1.221464945313831124e-01 1.093385004056177251e-01 1.349544886571485136e-01
4.100000000000000000e+01 1.169516802765429020e-01 1.050773000810587138e-01 1.288260604720270763e-01
4.300000000000000000e+01 1.132717703779538426e-01 1.021167474017773275e-01 1.244267933541303578e-01
4.500000000000000000e+01 1.095391021420558247e-01 9.781435997317378117e-02 1.212638443109378683e-01
4.800000000000000000e+01 1.039984583233793530e-01 9.317712395793455171e-02 1.148197926888241543e-01
5.000000000000000000e+01 9.980587242171168327e-02 8.895613632742320476e-02 1.106556085160001618e-01
5.300000000000000000e+01 9.486511365200082924e-02 8.594768906900306094e-02 1.037825382349985975e-01
5.600000000000000000e+01 8.998897438868880272e-02 8.113276175972918003e-02 9.884518701764842541e-02
5.900000000000000000e+01 8.546966166856388714e-02 7.722473456346035103e-02 9.371458877366742324e-02
6.200000000000000000e+01 8.132647963551183079e-02 7.316531329563578934e-02 8.948764597538787224e-02
6.600000000000000000e+01 7.647018367424607277e-02 6.907743790079100277e-02 8.386292944770114277e-02
6.900000000000000000e+01 7.307013450190424919e-02 6.461589983632368139e-02 8.152436916748481699e-02
7.300000000000000000e+01 6.931845618722339009e-02 6.011644457282407095e-02 7.852046780162270923e-02
7.700000000000000000e+01 6.496537437972922657e-02 5.752155260840111084e-02 7.240919615105734231e-02
8.100000000000000000e+01 6.223610470381876064e-02 5.416521054842519250e-02 7.030699885921232184e-02
8.500000000000000000e+01 9.078015645500272512e-01 9.999999999999999988e-15 5.971316403613183610e+00
9.000000000000000000e+01 1.451933118514716625e-01 9.999999999999999988e-15 6.484298455871140288e-01
9.500000000000000000e+01 1.086658282826344246e+00 9.999999999999999988e-15 8.099881962024536364e+00
1.000000000000000000e+02 6.004192951756218838e-02 9.999999999999999988e-15 1.212377921027962824e-01
1.060000000000000000e+02 4.613658941661317847e+00 9.999999999999999988e-15 3.621558476133928650e+01
1.120000000000000000e+02 5.417755330757548782e-01 9.999999999999999988e-15 3.600535302861462394e+00
1.180000000000000000e+02 8.230500912759453058e-02 9.999999999999999988e-15 2.838993535324668138e-01
1.240000000000000000e+02 1.779105960934733444e-01 9.999999999999999988e-15 7.337969481503122671e-01
1.310000000000000000e+02 7.418077640856306221e-02 9.999999999999999988e-15 2.078727583505974308e-01
1.380000000000000000e+02 3.082984719270219220e-01 9.999999999999999988e-15 1.507617498537615397e+00
1.460000000000000000e+02 8.256985681752364303e-02 9.999999999999999988e-15 2.180306587610367774e-01
1.540000000000000000e+02 1.338290439278353006e+00 9.999999999999999988e-15 7.475476220875814981e+00
1.620000000000000000e+02 9.764079617918469012e+00 9.999999999999999988e-15 7.450887999962202457e+01
1.710000000000000000e+02 2.006418859624924667e-01 9.999999999999999988e-15 7.469558987483092549e-01
1.800000000000000000e+02 1.821274945900464957e+02 9.999999999999999988e-15 1.434436453164905743e+03
1.900000000000000000e+02 4.922415668311683845e+01 9.999999999999999988e-15 3.478146645093510188e+02
2.000000000000000000e+02 1.359545338452638363e+00 9.999999999999999988e-15 4.385645850653051347e+00


==> plots/data/vanderpol/overD/train_risk_over_D_by_N62_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.104521458347638263e-01 2.728870169436665716e-01 3.480172747258610810e-01
3.000000000000000000e+00 2.963343271985650063e-01 2.561382718866898611e-01 3.365303825104401514e-01
4.000000000000000000e+00 2.685322786370913373e-01 2.218243369448225644e-01 3.152402203293601102e-01
5.000000000000000000e+00 2.471709347640474730e-01 1.821184655088770588e-01 3.122234040192178872e-01
6.000000000000000000e+00 2.202373795444145799e-01 1.519374422643752776e-01 2.885373168244538822e-01
7.000000000000000000e+00 1.967023485825241946e-01 1.250308639902575070e-01 2.683738331747909100e-01
8.000000000000000000e+00 1.749467194798247360e-01 9.843314574094913505e-02 2.514602932187003370e-01
9.000000000000000000e+00 1.476894422182037092e-01 7.143369557260630109e-02 2.239451888638011035e-01
1.000000000000000000e+01 1.223336638892457556e-01 4.602031383518279117e-02 1.986470139433087201e-01
1.100000000000000000e+01 9.869076375616714358e-02 2.231903736352149059e-02 1.750624901488128105e-01
1.200000000000000000e+01 8.063853519100423750e-02 5.881041610953208210e-03 1.553960287710552668e-01
1.300000000000000000e+01 6.909350343691282592e-02 9.999999999999999988e-15 1.432751700748525758e-01
1.400000000000000000e+01 5.675665949380951508e-02 9.999999999999999988e-15 1.288545622172609373e-01
1.500000000000000000e+01 4.571539646622113651e-02 9.999999999999999988e-15 1.104799726088275397e-01
1.600000000000000000e+01 3.873382202637761645e-02 9.999999999999999988e-15 9.598129297399836390e-02
1.700000000000000000e+01 3.148998198003027937e-02 9.999999999999999988e-15 8.538751739159021470e-02
1.800000000000000000e+01 2.583208176151667243e-02 9.999999999999999988e-15 7.364783707423058767e-02
1.900000000000000000e+01 1.981467370568168462e-02 9.999999999999999988e-15 5.993808436095136166e-02
2.100000000000000000e+01 1.080290959199222377e-02 9.999999999999999988e-15 3.603225438887951854e-02
2.200000000000000000e+01 6.338258064137865418e-03 9.999999999999999988e-15 2.235880176211374123e-02
2.300000000000000000e+01 4.686330288545074822e-03 9.999999999999999988e-15 1.593914748489793157e-02
2.400000000000000000e+01 3.984892208177844182e-03 9.999999999999999988e-15 1.442214014400444028e-02
2.500000000000000000e+01 2.304161363250992970e-03 9.999999999999999988e-15 8.657801762795342207e-03
2.700000000000000000e+01 1.487477999190171428e-03 9.999999999999999988e-15 6.144571387173195127e-03
2.800000000000000000e+01 8.184074128845253426e-04 9.999999999999999988e-15 3.377111976300140907e-03
3.000000000000000000e+01 3.927295729238740600e-04 9.999999999999999988e-15 2.030571274023001017e-03
3.100000000000000000e+01 2.039026342086636134e-04 9.999999999999999988e-15 7.519280367573166063e-04
3.300000000000000000e+01 1.635500348832567288e-04 9.999999999999999988e-15 6.793139982955884127e-04
3.500000000000000000e+01 1.517910142417496497e-04 9.999999999999999988e-15 6.555455221510359497e-04
3.700000000000000000e+01 8.351835253783690405e-05 9.999999999999999988e-15 4.185680743871279352e-04
3.900000000000000000e+01 2.929309592788105837e-05 9.999999999999999988e-15 1.301227332773252112e-04
4.100000000000000000e+01 2.768500870672004416e-05 9.999999999999999988e-15 1.294950288016865736e-04
4.300000000000000000e+01 1.110545803717499780e-05 9.999999999999999988e-15 5.401582741525740700e-05
4.500000000000000000e+01 1.007304938793751603e-05 9.999999999999999988e-15 5.214284214970942081e-05
4.800000000000000000e+01 4.144530035536202015e-06 9.999999999999999988e-15 1.326702743723397643e-05
5.000000000000000000e+01 2.801408490515910898e-06 9.999999999999999988e-15 9.114281198606400108e-06
5.300000000000000000e+01 2.559298269533272219e-06 9.999999999999999988e-15 8.658740792273990122e-06
5.600000000000000000e+01 1.805242748583365090e-06 9.999999999999999988e-15 6.960964000740615746e-06
5.900000000000000000e+01 8.636999705250817411e-07 9.999999999999999988e-15 3.787864140496936146e-06
6.200000000000000000e+01 5.263919821141271882e-07 9.999999999999999988e-15 1.618684198609100460e-06
6.600000000000000000e+01 4.391504329441057722e-07 9.999999999999999988e-15 1.506260436087241571e-06
6.900000000000000000e+01 4.049070502036104516e-07 9.999999999999999988e-15 1.435851754501551283e-06
7.300000000000000000e+01 3.903324811149744278e-07 9.999999999999999988e-15 1.450401763619649130e-06
7.700000000000000000e+01 2.393133416341471373e-07 9.999999999999999988e-15 1.108986239807431664e-06
8.100000000000000000e+01 1.900603235997314904e-07 9.999999999999999988e-15 1.011004641540520457e-06
8.500000000000000000e+01 6.964456395382641351e-08 9.999999999999999988e-15 2.042324613433875307e-07
9.000000000000000000e+01 6.950164688213078534e-08 9.999999999999999988e-15 2.118041419103171781e-07
9.500000000000000000e+01 5.537620779982876940e-08 9.999999999999999988e-15 1.627161693618534448e-07
1.000000000000000000e+02 5.331447832749672971e-08 9.999999999999999988e-15 1.641868918989144181e-07
1.060000000000000000e+02 4.816676509959242497e-08 9.999999999999999988e-15 1.569012389889530525e-07
1.120000000000000000e+02 3.319129114609520315e-08 9.999999999999999988e-15 8.687165088461160321e-08
1.180000000000000000e+02 3.072715532940565469e-08 9.999999999999999988e-15 8.372145733619079383e-08
1.240000000000000000e+02 2.627756237374064349e-08 9.999999999999999988e-15 8.133382351315128557e-08
1.310000000000000000e+02 2.394816518933954788e-08 9.999999999999999988e-15 7.797098777999006085e-08
1.380000000000000000e+02 2.299315132505326894e-08 9.999999999999999988e-15 7.416408883234299034e-08
1.460000000000000000e+02 2.247938131587819485e-08 9.999999999999999988e-15 7.389862554517299193e-08
1.540000000000000000e+02 1.809033220676973733e-08 9.999999999999999988e-15 5.910265626899061799e-08
1.620000000000000000e+02 1.421550568809585617e-08 9.999999999999999988e-15 4.986074502324007643e-08
1.710000000000000000e+02 9.431696600809003073e-09 9.999999999999999988e-15 3.436183677838655262e-08
1.800000000000000000e+02 9.650030629905955907e-09 9.999999999999999988e-15 3.689115536303608685e-08
1.900000000000000000e+02 8.987028503326666140e-09 9.999999999999999988e-15 3.566758606588086528e-08
2.000000000000000000e+02 8.190822180810056570e-09 9.999999999999999988e-15 3.369961950706712028e-08


==> plots/data/vanderpol/overD/train_risk_over_D_by_N62_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.294987063854932785e-01 3.035972488383147372e-01 3.554001639326718198e-01
3.000000000000000000e+00 3.295820063600937710e-01 3.026726884838523146e-01 3.564913242363352275e-01
4.000000000000000000e+00 3.305289962639411105e-01 3.031406946524297097e-01 3.579172978754525114e-01
5.000000000000000000e+00 3.276337124407291412e-01 3.016973516071203565e-01 3.535700732743379260e-01
6.000000000000000000e+00 3.221008703112602234e-01 2.972422107435633842e-01 3.469595298789570625e-01
7.000000000000000000e+00 3.150095511227846146e-01 2.897409654631338261e-01 3.402781367824354031e-01
8.000000000000000000e+00 3.110466087237000465e-01 2.838842108546676402e-01 3.382090065927324529e-01
9.000000000000000000e+00 3.045718840633829250e-01 2.786122364716075439e-01 3.305315316551583060e-01
1.000000000000000000e+01 2.993212652703126087e-01 2.752706410054435171e-01 3.233718895351817002e-01
1.100000000000000000e+01 2.904877783730626106e-01 2.625809052413171640e-01 3.183946515048080572e-01
1.200000000000000000e+01 2.837161493177215443e-01 2.531213244760553427e-01 3.143109741593877460e-01
1.300000000000000000e+01 2.752966259916623248e-01 2.430096728853306798e-01 3.075835790979939421e-01
1.400000000000000000e+01 2.607330729564030780e-01 2.312463205766131513e-01 2.902198253361930047e-01
1.500000000000000000e+01 2.505755707000692500e-01 2.178571139115639821e-01 2.832940274885745180e-01
1.600000000000000000e+01 2.461254519099990434e-01 2.140663516002241917e-01 2.781845522197738951e-01
1.700000000000000000e+01 2.398765149215857095e-01 2.081976464618471301e-01 2.715553833813242890e-01
1.800000000000000000e+01 2.330573241536816054e-01 1.988754325208325902e-01 2.672392157865305928e-01
1.900000000000000000e+01 2.242972028131286211e-01 1.905253766212804400e-01 2.580690290049768021e-01
2.100000000000000000e+01 2.088837524255116873e-01 1.784956555645433596e-01 2.392718492864800151e-01
2.200000000000000000e+01 2.033960679545998573e-01 1.705848323615529738e-01 2.362073035476467409e-01
2.300000000000000000e+01 1.932346047833561897e-01 1.659810568790084095e-01 2.204881526877039699e-01
2.400000000000000000e+01 1.854331763461232185e-01 1.591810970500563693e-01 2.116852556421900677e-01
2.500000000000000000e+01 1.798912072554230690e-01 1.553816168400213860e-01 2.044007976708247520e-01
2.700000000000000000e+01 1.682720836251974106e-01 1.446384476672256669e-01 1.919057195831691542e-01
2.800000000000000000e+01 1.642985862369338579e-01 1.372148575972804707e-01 1.913823148765872451e-01
3.000000000000000000e+01 1.579246874898672104e-01 1.302066559055252148e-01 1.856427190742092059e-01
3.100000000000000000e+01 1.552262130814293928e-01 1.281629365305723689e-01 1.822894896322864167e-01
3.300000000000000000e+01 1.445876156600812978e-01 1.191797328717337789e-01 1.699954984484288167e-01
3.500000000000000000e+01 1.361458810667196817e-01 1.132278880422115663e-01 1.590638740912277971e-01
3.700000000000000000e+01 1.278619769339760237e-01 1.059081694514094618e-01 1.498157844165425856e-01
3.900000000000000000e+01 8.968514623120427132e-01 9.999999999999999988e-15 6.272323583412788395e+00
4.100000000000000000e+01 7.617284654329220750e+00 9.999999999999999988e-15 5.957584489145077100e+01
4.300000000000000000e+01 1.923554589351018362e-01 9.999999999999999988e-15 7.573023643451061160e-01
4.500000000000000000e+01 1.326281974713007517e-01 9.999999999999999988e-15 3.256820531227762050e-01
4.800000000000000000e+01 2.412039069458842278e-01 9.999999999999999988e-15 1.230830273413033860e+00
5.000000000000000000e+01 1.149860207612315860e-01 1.845693481144315695e-02 2.115151067110200289e-01
5.300000000000000000e+01 2.983404280695443500e+00 9.999999999999999988e-15 2.301583673970089094e+01
5.600000000000000000e+01 1.569763775914907455e-01 9.999999999999999988e-15 4.238955697398362199e-01
5.900000000000000000e+01 1.116749673771361556e-01 9.999999999999999988e-15 2.902652326075262912e-01
6.200000000000000000e+01 8.841079535583655502e-02 5.428382654898897958e-02 1.225377641626841374e-01
6.600000000000000000e+01 1.527834210234383649e-01 9.999999999999999988e-15 4.660291797652758028e-01
6.900000000000000000e+01 9.419483528472483158e-02 9.999999999999999988e-15 1.884593026343708011e-01
7.300000000000000000e+01 4.964237285312265158e+00 9.999999999999999988e-15 3.782576340581874064e+01
7.700000000000000000e+01 6.400532729846115210e+00 9.999999999999999988e-15 4.792339278726412033e+01
8.100000000000000000e+01 2.393862221700449933e+00 9.999999999999999988e-15 1.628900219986510933e+01
8.500000000000000000e+01 7.303191822194494307e+02 9.999999999999999988e-15 5.785288931120118832e+03
9.000000000000000000e+01 3.952564892359077930e+00 9.999999999999999988e-15 2.979035816960380600e+01
9.500000000000000000e+01 3.980063482614544679e+00 9.999999999999999988e-15 2.456482316963645474e+01
1.000000000000000000e+02 4.679144459696642002e+02 9.999999999999999988e-15 3.638900298453545929e+03
1.060000000000000000e+02 5.341452436948505245e+00 9.999999999999999988e-15 3.014041740208247333e+01
1.120000000000000000e+02 5.240770097142861239e+00 9.999999999999999988e-15 2.971332190208055124e+01
1.180000000000000000e+02 8.764374590478837490e+00 9.999999999999999988e-15 4.370156440768275274e+01
1.240000000000000000e+02 1.169801141108036973e+02 9.999999999999999988e-15 6.198585754612090568e+02
1.310000000000000000e+02 6.728082237537406627e+02 9.999999999999999988e-15 3.410597661907027486e+03
1.380000000000000000e+02 9.633407023843999184e+01 9.999999999999999988e-15 4.008945186425895031e+02
1.460000000000000000e+02 6.806215040981769562e+02 9.999999999999999988e-15 3.360528754477819803e+03
1.540000000000000000e+02 4.482539789327606559e+04 9.999999999999999988e-15 3.444117483546644798e+05
1.620000000000000000e+02 1.304129486857137408e+03 9.999999999999999988e-15 6.563630229643626990e+03
1.710000000000000000e+02 1.065519188695354387e+04 9.999999999999999988e-15 7.835423688037326792e+04
1.800000000000000000e+02 6.467203508473221445e+05 9.999999999999999988e-15 5.013508496930576861e+06
1.900000000000000000e+02 7.326536497220645833e+04 9.999999999999999988e-15 5.177987785641675000e+05
2.000000000000000000e+02 4.248146193115413189e+04 9.999999999999999988e-15 2.226974116730018577e+05


==> plots/data/vanderpol/overN/excess_risk_over_N_by_D10_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.179499703149000711e-01 1.282506729991490513e-01 3.076492676306510909e-01
4.000000000000000000e+00 2.141211408500870161e-01 1.375961266964590146e-01 2.906461550037150454e-01
6.000000000000000000e+00 2.023703493177890778e-01 1.256928585253199171e-01 2.790478401102582384e-01
1.100000000000000000e+01 1.791633293032646179e-01 1.105478052188912791e-01 2.477788533876379429e-01
1.900000000000000000e+01 1.577928764745593071e-01 9.981299133679255586e-02 2.157727616123260583e-01
3.500000000000000000e+01 1.200896097968022075e-01 7.707756669560933416e-02 1.631016528979950808e-01
6.200000000000000000e+01 7.709393541639049385e-02 4.984514101088787646e-02 1.043427298218931043e-01
1.120000000000000000e+02 3.983057546429336071e-02 2.286515591216846735e-02 5.679599501641825754e-02
2.000000000000000000e+02 1.573560274361322439e-02 7.367215472511663352e-03 2.410399001471478370e-02


==> plots/data/vanderpol/overN/excess_risk_over_N_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.645971736777263141e+04 9.999999999999999988e-15 2.883810296869075391e+05
4.000000000000000000e+00 1.536127856622139520e-01 6.966679593473079635e-02 2.375587753896971077e-01
6.000000000000000000e+00 1.126819600661595616e-01 4.312624674091472543e-02 1.822376733914043978e-01
1.100000000000000000e+01 5.539989595611890388e-02 1.990292188285752717e-02 9.089687002938028060e-02
1.900000000000000000e+01 4.305548003564278053e-02 8.416742458075408828e-03 7.769421761321015918e-02
3.500000000000000000e+01 3.153446906556685997e-02 1.033344912675419891e-02 5.273548900437952103e-02
6.200000000000000000e+01 2.601894487937291348e-02 6.439831069338642494e-03 4.559805868940718099e-02
1.120000000000000000e+02 1.936857712765534603e-02 6.726769389295601462e-03 3.201038486601508887e-02
2.000000000000000000e+02 1.804089111586411678e-02 6.132987394908088336e-03 2.994879483682014523e-02


==> plots/data/vanderpol/overN/excess_risk_over_N_by_D112_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.339068939288457050e-01 3.199723411591219868e-01 3.478414466985694231e-01
4.000000000000000000e+00 3.219227871547142850e-01 3.072842250088435034e-01 3.365613493005850665e-01
6.000000000000000000e+00 3.096297501275936948e-01 2.944896749642468281e-01 3.247698252909405614e-01
1.100000000000000000e+01 2.794923235972722186e-01 2.618750260359469229e-01 2.971096211585975144e-01
1.900000000000000000e+01 2.420595847070217133e-01 2.239086055830934452e-01 2.602105638309499813e-01
3.500000000000000000e+01 1.824465778966744833e-01 1.661278493703496340e-01 1.987653064229993327e-01
6.200000000000000000e+01 1.171930525451898575e-01 1.041749683411496014e-01 1.302111367492300997e-01
1.120000000000000000e+02 5.785788952683409286e-02 4.758339944042980219e-02 6.813237961323838354e-02
2.000000000000000000e+02 1.883700482236842430e-02 1.317394261010883076e-02 2.450006703462801610e-02


==> plots/data/vanderpol/overN/excess_risk_over_N_by_D112_theirs.csv <==
N y ym yp
2.000000000000000000e+00 2.444308235583290927e+29 9.999999999999999988e-15 1.716120055356695790e+30
4.000000000000000000e+00 1.700038396223604691e+29 9.999999999999999988e-15 1.056264605502539797e+30
6.000000000000000000e+00 9.550033428683165566e+27 9.999999999999999988e-15 6.182348132639834865e+28
1.100000000000000000e+01 1.585792166701958158e+30 9.999999999999999988e-15 1.257248227206925181e+31
1.900000000000000000e+01 8.362794055111996211e+19 9.999999999999999988e-15 6.628947537230549484e+20
3.500000000000000000e+01 7.696706941165425815e+04 9.999999999999999988e-15 5.412788067342834547e+05
6.200000000000000000e+01 3.950665343397607554e+00 9.999999999999999988e-15 2.197875730425343477e+01
1.120000000000000000e+02 1.528334192776431566e+00 9.999999999999999988e-15 1.016144571645256534e+01
2.000000000000000000e+02 7.797242545833189820e-02 9.999999999999999988e-15 4.222248937000684377e-01


==> plots/data/vanderpol/overN/excess_risk_over_N_by_D200_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.339068864782651080e-01 3.199723258260629422e-01 3.478414471304672739e-01
4.000000000000000000e+00 3.219227604568004608e-01 3.072841820811099134e-01 3.365613388324910082e-01
6.000000000000000000e+00 3.096297016988198147e-01 2.944896223423636994e-01 3.247697810552759301e-01
1.100000000000000000e+01 2.794921497503916608e-01 2.618748161416446507e-01 2.971094833591386708e-01
1.900000000000000000e+01 2.420592379445830888e-01 2.239083023266165706e-01 2.602101735625496071e-01
3.500000000000000000e+01 1.824458821987112456e-01 1.661269969570758342e-01 1.987647674403466569e-01
6.200000000000000000e+01 1.171913878060877323e-01 1.041733509087615500e-01 1.302094247034139007e-01
1.120000000000000000e+02 5.785576036820808815e-02 4.758123552091084174e-02 6.813028521550533456e-02
2.000000000000000000e+02 1.883159591428314530e-02 1.316924656876293856e-02 2.449394525980335205e-02


==> plots/data/vanderpol/overN/excess_risk_over_N_by_D200_theirs.csv <==
N y ym yp
2.000000000000000000e+00 2.444308235583290927e+29 9.999999999999999988e-15 1.716120055356695790e+30
4.000000000000000000e+00 1.700038396223604691e+29 9.999999999999999988e-15 1.056264605502539797e+30
6.000000000000000000e+00 9.550033428683165566e+27 9.999999999999999988e-15 6.182348132639834865e+28
1.100000000000000000e+01 8.463399821730396111e+25 9.999999999999999988e-15 6.516565188970053990e+26
1.900000000000000000e+01 7.544297027128346257e+24 9.999999999999999988e-15 5.981253585075552697e+25
3.500000000000000000e+01 5.565621506158009375e+13 9.999999999999999988e-15 4.412376879775655000e+14
6.200000000000000000e+01 3.091209122901906449e+04 9.999999999999999988e-15 1.570633308472668286e+05
1.120000000000000000e+02 4.894934124309414614e+01 9.999999999999999988e-15 2.785799800728850073e+02
2.000000000000000000e+02 5.306500182293044654e-01 9.999999999999999988e-15 1.850764664935820925e+00


==> plots/data/vanderpol/overN/excess_risk_over_N_by_D50_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.339070795724789487e-01 3.199724594591725202e-01 3.478416996857853771e-01
4.000000000000000000e+00 3.219233608494202481e-01 3.072846281342825892e-01 3.365620935645579070e-01
6.000000000000000000e+00 3.096310036877791272e-01 2.944907164079577089e-01 3.247712909676005455e-01
1.100000000000000000e+01 2.794955894351005554e-01 2.618769265664159795e-01 2.971142523037851313e-01
1.900000000000000000e+01 2.420662594959139824e-01 2.239115750696341056e-01 2.602209439221938592e-01
3.500000000000000000e+01 1.824617485205332346e-01 1.661359030861059294e-01 1.987875939549605397e-01
6.200000000000000000e+01 1.172246128941575732e-01 1.041863140752481987e-01 1.302629117130669478e-01
1.120000000000000000e+02 5.791244818828999996e-02 4.762708746585626873e-02 6.819780891072373119e-02
2.000000000000000000e+02 1.891804672777652740e-02 1.320964280988158081e-02 2.462645064567147574e-02


==> plots/data/vanderpol/overN/excess_risk_over_N_by_D50_theirs.csv <==
N y ym yp
2.000000000000000000e+00 2.444308235583290927e+29 9.999999999999999988e-15 1.716120055356695790e+30
4.000000000000000000e+00 1.209122027554359587e+30 9.999999999999999988e-15 8.732334819388304745e+30
6.000000000000000000e+00 3.851577119724809582e+25 9.999999999999999988e-15 2.287473148533633441e+26
1.100000000000000000e+01 1.180291247443347900e+12 9.999999999999999988e-15 9.313805029984126953e+12
1.900000000000000000e+01 3.668306887235181790e+01 9.999999999999999988e-15 1.755341918673321970e+02
3.500000000000000000e+01 1.096705629800756726e-01 9.999999999999999988e-15 3.314145314411815479e-01
6.200000000000000000e+01 4.143065897126992775e-02 9.999999999999999988e-15 1.078608946121517032e-01
1.120000000000000000e+02 2.168665267527103424e-02 5.841619318968132440e-03 3.753168603157393257e-02
2.000000000000000000e+02 1.602165292327602589e-02 4.005648296060471819e-03 2.803765755049157996e-02


==> plots/data/vanderpol/overN/test_risk_over_D_by_N19_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.368778930356104984e-01 3.221358195258424706e-01 3.516199665453785261e-01
3.000000000000000000e+00 3.324625920504331589e-01 3.165081550948574129e-01 3.484170290060089048e-01
4.000000000000000000e+00 3.242946260919173374e-01 3.064178433919080291e-01 3.421714087919266456e-01
5.000000000000000000e+00 3.179961601272225380e-01 2.963392700030411109e-01 3.396530502514039651e-01
6.000000000000000000e+00 3.097083847969770432e-01 2.869615447286900656e-01 3.324552248652640207e-01
7.000000000000000000e+00 3.028069942568739070e-01 2.790175181659667603e-01 3.265964703477810538e-01
8.000000000000000000e+00 2.960387058556079865e-01 2.698629452997717282e-01 3.222144664114442447e-01
9.000000000000000000e+00 2.876057907318075313e-01 2.613332063641548020e-01 3.138783750994602606e-01
1.000000000000000000e+01 2.795391005153457509e-01 2.526083948754514474e-01 3.064698061552400543e-01
1.100000000000000000e+01 2.723896456882357597e-01 2.450382104868420452e-01 2.997410808896294743e-01
1.200000000000000000e+01 2.668115853642423763e-01 2.394293808291057812e-01 2.941937898993789435e-01
1.300000000000000000e+01 2.634429329385359897e-01 2.364392960483087391e-01 2.904465698287632125e-01
1.400000000000000000e+01 2.597582262630264149e-01 2.327638593497595998e-01 2.867525931762932023e-01
1.500000000000000000e+01 2.560623791068792343e-01 2.297558592509208186e-01 2.823688989628376222e-01
1.600000000000000000e+01 2.539138244464993477e-01 2.286122352844721373e-01 2.792154136085265304e-01
1.700000000000000000e+01 2.517195955539743291e-01 2.267695775027680771e-01 2.766696136051805532e-01
1.800000000000000000e+01 2.499484978616237640e-01 2.259168133987785043e-01 2.739801823244690238e-01
1.900000000000000000e+01 2.483121650293469429e-01 2.255209888856104516e-01 2.711033411730834342e-01
2.100000000000000000e+01 2.456906068449219160e-01 2.251108502845998727e-01 2.662703634052439594e-01
2.200000000000000000e+01 2.442016120379169875e-01 2.248560461761395235e-01 2.635471778996944514e-01
2.300000000000000000e+01 2.436497509479522705e-01 2.250706819354288957e-01 2.622288199604756453e-01
2.400000000000000000e+01 2.433828224117557115e-01 2.249632240519136850e-01 2.618024207715977658e-01
2.500000000000000000e+01 2.428485186149676733e-01 2.244100306469554718e-01 2.612870065829798749e-01
2.700000000000000000e+01 2.425804877032836371e-01 2.242239272636859237e-01 2.609370481428813227e-01
2.800000000000000000e+01 2.423638956000407629e-01 2.241280481473167385e-01 2.605997430527647873e-01
3.000000000000000000e+01 2.422064480682214194e-01 2.240634783144208053e-01 2.603494178220220334e-01
3.100000000000000000e+01 2.421606366212169237e-01 2.240176051217966646e-01 2.603036681206372105e-01
3.300000000000000000e+01 2.421412452434500151e-01 2.239978510814695511e-01 2.602846394054304513e-01
3.500000000000000000e+01 2.421336518600583076e-01 2.239835622333404830e-01 2.602837414867761323e-01
3.700000000000000000e+01 2.421138112743695670e-01 2.239513829935375899e-01 2.602762395552015717e-01
3.900000000000000000e+01 2.420867523178458214e-01 2.239250221545743269e-01 2.602484824811173159e-01
4.100000000000000000e+01 2.420843712364633971e-01 2.239221585419089444e-01 2.602465839310178497e-01
4.300000000000000000e+01 2.420749183123310500e-01 2.239132483106973659e-01 2.602365883139647340e-01
4.500000000000000000e+01 2.420740136876702309e-01 2.239126130572782480e-01 2.602354143180622414e-01
4.800000000000000000e+01 2.420686005304256982e-01 2.239136887347671634e-01 2.602235123260842609e-01
5.000000000000000000e+01 2.420665295794606209e-01 2.239117557772774547e-01 2.602213033816437870e-01
5.300000000000000000e+01 2.420662740866343088e-01 2.239114461509771892e-01 2.602211020222914284e-01
5.600000000000000000e+01 2.420641814048091478e-01 2.239112796144636375e-01 2.602170831951546304e-01
5.900000000000000000e+01 2.420626509313782149e-01 2.239097972371751899e-01 2.602155046255812398e-01
6.200000000000000000e+01 2.420617965981364250e-01 2.239099510063751186e-01 2.602136421898977314e-01
6.600000000000000000e+01 2.420615122343102998e-01 2.239096056912332489e-01 2.602134187773873508e-01
6.900000000000000000e+01 2.420613539094726152e-01 2.239094378275335306e-01 2.602132699914116998e-01
7.300000000000000000e+01 2.420613663271069527e-01 2.239094964190040671e-01 2.602132362352098660e-01
7.700000000000000000e+01 2.420610471939047270e-01 2.239091024891729509e-01 2.602129918986365031e-01
8.100000000000000000e+01 2.420606637994448251e-01 2.239086239386309796e-01 2.602127036602586707e-01
8.500000000000000000e+01 2.420598029469450407e-01 2.239088321146510407e-01 2.602107737792390685e-01
9.000000000000000000e+01 2.420598144332567758e-01 2.239088212627816377e-01 2.602108076037319417e-01
9.500000000000000000e+01 2.420597874249021120e-01 2.239088692348555343e-01 2.602107056149486897e-01
1.000000000000000000e+02 2.420597684880097800e-01 2.239088331540440291e-01 2.602107038219755308e-01
1.060000000000000000e+02 2.420597020536661148e-01 2.239087907642418052e-01 2.602106133430904245e-01
1.120000000000000000e+02 2.420595859487851553e-01 2.239086070690654851e-01 2.602105648285048534e-01
1.180000000000000000e+02 2.420595586299896240e-01 2.239085917243267554e-01 2.602105255356524927e-01
1.240000000000000000e+02 2.420594428355495042e-01 2.239084581349392311e-01 2.602104275361597496e-01
1.310000000000000000e+02 2.420594301074743271e-01 2.239085082328820531e-01 2.602103519820666011e-01
1.380000000000000000e+02 2.420594192420442992e-01 2.239084932582139087e-01 2.602103452258746619e-01
1.460000000000000000e+02 2.420594176898399896e-01 2.239084882086997963e-01 2.602103471709801830e-01
1.540000000000000000e+02 2.420593956485390663e-01 2.239084942196684913e-01 2.602102970774096691e-01
1.620000000000000000e+02 2.420593475302060538e-01 2.239084157255443741e-01 2.602102793348677334e-01
1.710000000000000000e+02 2.420593130712707930e-01 2.239083951380108073e-01 2.602102310045307787e-01
1.800000000000000000e+02 2.420593031371633119e-01 2.239083690415210603e-01 2.602102372328055635e-01
1.900000000000000000e+02 2.420592888568838530e-01 2.239083642440188038e-01 2.602102134697488744e-01
2.000000000000000000e+02 2.420592379445830888e-01 2.239083023266165706e-01 2.602101735625496071e-01


==> plots/data/vanderpol/overN/test_risk_over_D_by_N19_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.344958821932474957e-01 3.203817252627744749e-01 3.486100391237205165e-01
3.000000000000000000e+00 3.335784928252299442e-01 3.189206817309960251e-01 3.482363039194638632e-01
4.000000000000000000e+00 3.318935402979453220e-01 3.158845577558156981e-01 3.479025228400749459e-01
5.000000000000000000e+00 3.300108568121989383e-01 3.138302449815526529e-01 3.461914686428452237e-01
6.000000000000000000e+00 3.262425375481446399e-01 3.094441223731335677e-01 3.430409527231557121e-01
7.000000000000000000e+00 3.194141897062460766e-01 2.998677977627872138e-01 3.389605816497049395e-01
8.000000000000000000e+00 3.165081671128670560e-01 2.956135521983390135e-01 3.374027820273950984e-01
9.000000000000000000e+00 3.106724303215742111e-01 2.885284873246608539e-01 3.328163733184875683e-01
1.000000000000000000e+01 3.062394388640920506e-01 2.810774153623566973e-01 3.314014623658274039e-01
1.100000000000000000e+01 3.003052454441785812e-01 2.721323801860037750e-01 3.284781107023533875e-01
1.200000000000000000e+01 2.911213866124550687e-01 2.639731995440567358e-01 3.182695736808534015e-01
1.300000000000000000e+01 2.852388393754760609e-01 2.570869335538223388e-01 3.133907451971297831e-01
1.400000000000000000e+01 2.805928007389108525e-01 2.488177322923400547e-01 3.123678691854816503e-01
1.500000000000000000e+01 2.756169112399220467e-01 2.448176692753113448e-01 3.064161532045327485e-01
1.600000000000000000e+01 2.686237990856170654e-01 2.367149880132566053e-01 3.005326101579774978e-01
1.700000000000000000e+01 2.631440175076325549e-01 2.302805559435738281e-01 2.960074790716912818e-01
1.800000000000000000e+01 2.579272560154398097e-01 2.247329913049704309e-01 2.911215207259091886e-01
1.900000000000000000e+01 2.515735061218341007e-01 2.198069566324815927e-01 2.833400556111866364e-01
2.100000000000000000e+01 2.438860507681965828e-01 2.094552437858479554e-01 2.783168577505452101e-01
2.200000000000000000e+01 2.403383137037356787e-01 2.075994852279308134e-01 2.730771421795405440e-01
2.300000000000000000e+01 2.387612030530969209e-01 1.960009451662541313e-01 2.815214609399396828e-01
2.400000000000000000e+01 2.349479080488284521e-01 1.938539757982321587e-01 2.760418402994247455e-01
2.500000000000000000e+01 1.391091380889217133e+00 9.999999999999999988e-15 9.459527725330948655e+00
2.700000000000000000e+01 7.782253393282493326e-01 9.999999999999999988e-15 4.640771406689638390e+00
2.800000000000000000e+01 7.732296794032057496e-01 9.999999999999999988e-15 4.635786123445519991e+00
3.000000000000000000e+01 7.539069736376404762e-01 9.999999999999999988e-15 4.526607832109205809e+00
3.100000000000000000e+01 1.312661754277845150e+00 9.999999999999999988e-15 6.669043311813300789e+00
3.300000000000000000e+01 7.833893516411384317e-01 9.999999999999999988e-15 4.560735122621276894e+00
3.500000000000000000e+01 7.746507146706184121e-01 9.999999999999999988e-15 4.750032177205121720e+00
3.700000000000000000e+01 8.322183933729926375e-01 9.999999999999999988e-15 4.820314812642117808e+00
3.900000000000000000e+01 1.079238098425169712e+00 9.999999999999999988e-15 5.484577620410412635e+00
4.100000000000000000e+01 8.610675221309065819e+00 9.999999999999999988e-15 4.936175847850439879e+01
4.300000000000000000e+01 1.909910267249991378e+01 9.999999999999999988e-15 9.436883885183799237e+01
4.500000000000000000e+01 5.537361072065929868e+00 9.999999999999999988e-15 3.807528997244774160e+01
4.800000000000000000e+01 8.813332675180086895e+00 9.999999999999999988e-15 3.703800129881523873e+01
5.000000000000000000e+01 2.901533434167504311e+00 9.999999999999999988e-15 1.214604408976504146e+01
5.300000000000000000e+01 1.764186759827037747e+02 9.999999999999999988e-15 1.337041422977427374e+03
5.600000000000000000e+01 1.215815072759675530e+02 9.999999999999999988e-15 8.680251062153132580e+02
5.900000000000000000e+01 1.330623881039209664e+02 9.999999999999999988e-15 9.841415540436564697e+02
6.200000000000000000e+01 7.054840648000439387e+02 9.999999999999999988e-15 4.171011213821841011e+03
6.600000000000000000e+01 4.322207995062905273e+11 9.999999999999999988e-15 3.426734335085905762e+12
6.900000000000000000e+01 1.062267114256936406e+14 9.999999999999999988e-15 8.421869487306637500e+14
7.300000000000000000e+01 1.749190379593640518e+10 9.999999999999999988e-15 1.386730214992361145e+11
7.700000000000000000e+01 1.856768946360457750e+15 9.999999999999999988e-15 1.472084154126175000e+16
8.100000000000000000e+01 3.503051165126968000e+15 9.999999999999999988e-15 2.777289930841083600e+16
8.500000000000000000e+01 9.234215491948126000e+15 9.999999999999999988e-15 7.321073699217512000e+16
9.000000000000000000e+01 4.256256333408230000e+15 9.999999999999999988e-15 3.374446060243288000e+16
9.500000000000000000e+01 9.615539394769253171e+19 9.999999999999999988e-15 7.623395048346348421e+20
1.000000000000000000e+02 2.406840693308624640e+17 9.999999999999999988e-15 1.908173654739606016e+18
1.060000000000000000e+02 2.425173958816092570e+19 9.999999999999999988e-15 1.922727046023421624e+20
1.120000000000000000e+02 8.838279946375152640e+18 9.999999999999999988e-15 7.006192871156632781e+19
1.180000000000000000e+02 1.321911937563909632e+18 9.999999999999999988e-15 1.048003456888812134e+19
1.240000000000000000e+02 8.894269802509607680e+17 9.999999999999999988e-15 7.051275514952918016e+18
1.310000000000000000e+02 1.790815616200765235e+19 9.999999999999999988e-15 1.419762977651178045e+20
1.380000000000000000e+02 2.016117975922068160e+17 9.999999999999999988e-15 1.596004453557479936e+18
1.460000000000000000e+02 7.883388396525809920e+17 9.999999999999999988e-15 6.249749450333667328e+18
1.540000000000000000e+02 6.780974682850378752e+18 9.999999999999999988e-15 5.375321907137058406e+19
1.620000000000000000e+02 1.221239077935382600e+16 9.999999999999999988e-15 9.634947439992460800e+16
1.710000000000000000e+02 2.008648135556526400e+17 9.999999999999999988e-15 1.179881083837859328e+18
1.800000000000000000e+02 8.583406136756658176e+19 9.999999999999999988e-15 6.792515634563222077e+20
1.900000000000000000e+02 1.982657266724141056e+19 9.999999999999999988e-15 1.507981137010134876e+20
2.000000000000000000e+02 1.592367012390415939e+24 9.999999999999999988e-15 1.262458982694113478e+25


==> plots/data/vanderpol/overN/test_risk_over_D_by_N200_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.146494260678688870e-01 2.829554062018515004e-01 3.463434459338862736e-01
3.000000000000000000e+00 3.015335192903876305e-01 2.652999997278067124e-01 3.377670388529685486e-01
4.000000000000000000e+00 2.756031667813658714e-01 2.310058999929785473e-01 3.202004335697531956e-01
5.000000000000000000e+00 2.557858002061645375e-01 1.947555506878726472e-01 3.168160497244564278e-01
6.000000000000000000e+00 2.303991574638833695e-01 1.644046072868728392e-01 2.963937076408938998e-01
7.000000000000000000e+00 2.086731223001455360e-01 1.376981757331535716e-01 2.796480688671375003e-01
8.000000000000000000e+00 1.881657735211774707e-01 1.123964133108200925e-01 2.639351337315348767e-01
9.000000000000000000e+00 1.620524675042057938e-01 8.720592918464108168e-02 2.368990058237704921e-01
1.000000000000000000e+01 1.380399519888063364e-01 6.324857674851946943e-02 2.128313272290932034e-01
1.100000000000000000e+01 1.157896748433510509e-01 4.097695539769012629e-02 1.906023942890119893e-01
1.200000000000000000e+01 9.907069051405414939e-02 2.611442575072479844e-02 1.720269552773834865e-01
1.300000000000000000e+01 8.750269142910838127e-02 1.629108730230612034e-02 1.587142955559106561e-01
1.400000000000000000e+01 7.588974836592872475e-02 6.595745074094966354e-03 1.451837516577624831e-01
1.500000000000000000e+01 6.580413266783580184e-02 2.113102685378717704e-03 1.294951626502928721e-01
1.600000000000000000e+01 5.957844744746883942e-02 1.968723741580774567e-03 1.171881711533569043e-01
1.700000000000000000e+01 5.283774037767822312e-02 9.999999999999999988e-15 1.074828313303512750e-01
1.800000000000000000e+01 4.738600262984012795e-02 9.999999999999999988e-15 9.621959786075565124e-02
1.900000000000000000e+01 4.184091434581205249e-02 9.097541926563340597e-04 8.277207449896777092e-02
2.100000000000000000e+01 3.239555474525938200e-02 4.169671007167544130e-03 6.062143848335121987e-02
2.200000000000000000e+01 2.774424358115841829e-02 7.676693905684577740e-03 4.781179325663226232e-02
2.300000000000000000e+01 2.578947596096744024e-02 1.014830165836092674e-02 4.143065026357395375e-02
2.400000000000000000e+01 2.469381688085074342e-02 1.008233695097288107e-02 3.930529681072860576e-02
2.500000000000000000e+01 2.295851367913807548e-02 1.206946256255318241e-02 3.384756479572297028e-02
2.700000000000000000e+01 2.186236406366030491e-02 1.266757129861748911e-02 3.105715682870312244e-02
2.800000000000000000e+01 2.095420235612740004e-02 1.297105716668719814e-02 2.893734754556760019e-02
3.000000000000000000e+01 2.009609698628385746e-02 1.261902138727159957e-02 2.757317258529611709e-02
3.100000000000000000e+01 1.981071924092248082e-02 1.319352134368853915e-02 2.642791713815642249e-02
3.300000000000000000e+01 1.966864751496662581e-02 1.306087953692779829e-02 2.627641549300545332e-02
3.500000000000000000e+01 1.960643518638486779e-02 1.313771206232624764e-02 2.607515831044348795e-02
3.700000000000000000e+01 1.944309063643838084e-02 1.322603369633564875e-02 2.566014757654111467e-02
3.900000000000000000e+01 1.915608445415273309e-02 1.330724111779408789e-02 2.500492779051137829e-02
4.100000000000000000e+01 1.913033051338667787e-02 1.328528917686271245e-02 2.497537184991064502e-02
4.300000000000000000e+01 1.901800173800438643e-02 1.331763337928142110e-02 2.471837009672735175e-02
4.500000000000000000e+01 1.900514028966426849e-02 1.330267554463986437e-02 2.470760503468867261e-02
4.800000000000000000e+01 1.895551220513880253e-02 1.323978107933680357e-02 2.467124333094080149e-02
5.000000000000000000e+01 1.893236202886328101e-02 1.322008305261986386e-02 2.464464100510669817e-02
5.300000000000000000e+01 1.892513944767415524e-02 1.321381595604803443e-02 2.463646293930027431e-02
5.600000000000000000e+01 1.890385319711640477e-02 1.320968519674952518e-02 2.459802119748328436e-02
5.900000000000000000e+01 1.887000255131473028e-02 1.321078734464649351e-02 2.452921775798296705e-02
6.200000000000000000e+01 1.886355479170257962e-02 1.320041736133491933e-02 2.452669222207023991e-02
6.600000000000000000e+01 1.886081375414505601e-02 1.319787893336410792e-02 2.452374857492600410e-02
6.900000000000000000e+01 1.885892881546169519e-02 1.319609755308492026e-02 2.452176007783846839e-02
7.300000000000000000e+01 1.886024308623746037e-02 1.319568105829813445e-02 2.452480511417678630e-02
7.700000000000000000e+01 1.885569452618559086e-02 1.319110688285537319e-02 2.452028216951580852e-02
8.100000000000000000e+01 1.884936878923326731e-02 1.318575617630221575e-02 2.451298140216431887e-02
8.500000000000000000e+01 1.884247517834107197e-02 1.317534296620740883e-02 2.450960739047473511e-02
9.000000000000000000e+01 1.884307139941180861e-02 1.317545935469337237e-02 2.451068344413024486e-02
9.500000000000000000e+01 1.884151032815377033e-02 1.317403249330534321e-02 2.450898816300219746e-02
1.000000000000000000e+02 1.884103329697002852e-02 1.317340213431061197e-02 2.450866445962944506e-02
1.060000000000000000e+02 1.884045554713035739e-02 1.317405331001935374e-02 2.450685778424135930e-02
1.120000000000000000e+02 1.883734946992869294e-02 1.317434710590339314e-02 2.450035183395399274e-02
1.180000000000000000e+02 1.883726644640167439e-02 1.317392922869618094e-02 2.450060366410716783e-02
1.240000000000000000e+02 1.883593077460924900e-02 1.317032498432093267e-02 2.450153656489756360e-02
1.310000000000000000e+02 1.883552817162126303e-02 1.316969739915211692e-02 2.450135894409041087e-02
1.380000000000000000e+02 1.883569782755027330e-02 1.316993929588572074e-02 2.450145635921482587e-02
1.460000000000000000e+02 1.883557153632864356e-02 1.317068101837648789e-02 2.450046205428079923e-02
1.540000000000000000e+02 1.883566164178773761e-02 1.317060139284638096e-02 2.450072189072909426e-02
1.620000000000000000e+02 1.883494382491335273e-02 1.317084801720014645e-02 2.449903963262655901e-02
1.710000000000000000e+02 1.883262355113402009e-02 1.317023412286844920e-02 2.449501297939959271e-02
1.800000000000000000e+02 1.883281895425170660e-02 1.317050541740986784e-02 2.449513249109354363e-02
1.900000000000000000e+02 1.883221537961314238e-02 1.317039824522886135e-02 2.449403251399742340e-02
2.000000000000000000e+02 1.883168582571670413e-02 1.316937155580577383e-02 2.449400009562763270e-02


==> plots/data/vanderpol/overN/test_risk_over_D_by_N200_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.304197434335947037e-01 3.166823866551978228e-01 3.441571002119915845e-01
3.000000000000000000e+00 3.331034400810797824e-01 3.194978989297593830e-01 3.467089812324001818e-01
4.000000000000000000e+00 3.366307336837053299e-01 3.239129113861071718e-01 3.493485559813034880e-01
5.000000000000000000e+00 3.356334095199902667e-01 3.214980261566959263e-01 3.497687928832846072e-01
6.000000000000000000e+00 3.310265845308701382e-01 3.160491788439112604e-01 3.460039902178290161e-01
7.000000000000000000e+00 3.249842133373022079e-01 3.098892227597425109e-01 3.400792039148619050e-01
8.000000000000000000e+00 3.160034225632746829e-01 3.005149587050392479e-01 3.314918864215101180e-01
9.000000000000000000e+00 3.124852459877729416e-01 2.946248576294571153e-01 3.303456343460887679e-01
1.000000000000000000e+01 3.091780307392279492e-01 2.905447893440682439e-01 3.278112721343876546e-01
1.100000000000000000e+01 3.083281448731819974e-01 2.877661630028605089e-01 3.288901267435034859e-01
1.200000000000000000e+01 2.953373808413743973e-01 2.741559572226290875e-01 3.165188044601197070e-01
1.300000000000000000e+01 2.872571038703123913e-01 2.605326829368644903e-01 3.139815248037602924e-01
1.400000000000000000e+01 2.775388387963175774e-01 2.513574975148213375e-01 3.037201800778138172e-01
1.500000000000000000e+01 2.758340748647848950e-01 2.475200487646337655e-01 3.041481009649360523e-01
1.600000000000000000e+01 2.715361006557941437e-01 2.397048175615555943e-01 3.033673837500326931e-01
1.700000000000000000e+01 2.607824268440405713e-01 2.224518314913998540e-01 2.991130221966812885e-01
1.800000000000000000e+01 2.516689530263344632e-01 2.136230077572096597e-01 2.897148982954592666e-01
1.900000000000000000e+01 2.374430246030291014e-01 2.019353710900290144e-01 2.729506781160291884e-01
2.100000000000000000e+01 2.146040890365839005e-01 1.832447074768190631e-01 2.459634705963487378e-01
2.200000000000000000e+01 2.086748331785202026e-01 1.757278512743671861e-01 2.416218150826732192e-01
2.300000000000000000e+01 2.003727499395608902e-01 1.662453829195904842e-01 2.345001169595312962e-01
2.400000000000000000e+01 1.955222745115558214e-01 1.628986642395567619e-01 2.281458847835548809e-01
2.500000000000000000e+01 1.891673222805062837e-01 1.606641950883088976e-01 2.176704494727036698e-01
2.700000000000000000e+01 1.746728684132297926e-01 1.438546382606244733e-01 2.054910985658351119e-01
2.800000000000000000e+01 1.696307840757071972e-01 1.384838762378977906e-01 2.007776919135166038e-01
3.000000000000000000e+01 1.598131139762699604e-01 1.332013881444868431e-01 1.864248398080530777e-01
3.100000000000000000e+01 1.545022274367511272e-01 1.323309427622330892e-01 1.766735121112691653e-01
3.300000000000000000e+01 1.478405059315264225e-01 1.266393650836847296e-01 1.690416467793681154e-01
3.500000000000000000e+01 1.408932367339730263e-01 1.240700064715357515e-01 1.577164669964103150e-01
3.700000000000000000e+01 1.361384512856602669e-01 1.198762828352662180e-01 1.524006197360543158e-01
3.900000000000000000e+01 1.324953972361981869e-01 1.167198296200109842e-01 1.482709648523853896e-01
4.100000000000000000e+01 1.275745130454500609e-01 1.118693014001463509e-01 1.432797246907537847e-01
4.300000000000000000e+01 1.243658430563906875e-01 1.095153612713112151e-01 1.392163248414701737e-01
4.500000000000000000e+01 1.211178003189464364e-01 1.059005229656166530e-01 1.363350776722762336e-01
4.800000000000000000e+01 1.155351369331280437e-01 1.004952756376872453e-01 1.305749982285688282e-01
5.000000000000000000e+01 1.115922455986340794e-01 9.718998825364984218e-02 1.259945029436183028e-01
5.300000000000000000e+01 1.065666133848329339e-01 9.240241715885891272e-02 1.207308096108069551e-01
5.600000000000000000e+01 1.019168797259529385e-01 8.817262058170438621e-02 1.156611388702014909e-01
5.900000000000000000e+01 9.784059055770437385e-02 8.434158568354330199e-02 1.113395954318654457e-01
6.200000000000000000e+01 9.387485093126694824e-02 8.063048611720233239e-02 1.071192157453315641e-01
6.600000000000000000e+01 8.906175203931827877e-02 7.595316036960819694e-02 1.021703437090283606e-01
6.900000000000000000e+01 8.548824939255912636e-02 7.179501422881934269e-02 9.918148455629891003e-02
7.300000000000000000e+01 8.153404217834274437e-02 6.711714204422150609e-02 9.595094231246398264e-02
7.700000000000000000e+01 7.680607214570045471e-02 6.322371304492660493e-02 9.038843124647430449e-02
8.100000000000000000e+01 7.372814905829727650e-02 6.012361329634086093e-02 8.733268482025369206e-02
8.500000000000000000e+01 6.579240984283387661e-01 9.999999999999999988e-15 4.089824071040657927e+00
9.000000000000000000e+01 1.616117026035984450e-01 9.999999999999999988e-15 7.026842581583702119e-01
9.500000000000000000e+01 9.511476189363747835e-01 9.999999999999999988e-15 6.960944000225234518e+00
1.000000000000000000e+02 6.402140087448060513e-02 3.943594843184051318e-02 8.860685331712070401e-02
1.060000000000000000e+02 2.962090256546313416e+00 9.999999999999999988e-15 2.306084904943675440e+01
1.120000000000000000e+02 4.844541913674523248e-01 9.999999999999999988e-15 3.200049003140842618e+00
1.180000000000000000e+02 7.627291674725711346e-02 9.999999999999999988e-15 1.989877973937236033e-01
1.240000000000000000e+02 1.802458484501888447e-01 9.999999999999999988e-15 7.170389543021981060e-01
1.310000000000000000e+02 7.605800416786223650e-02 9.999999999999999988e-15 1.889188522343586696e-01
1.380000000000000000e+02 2.749795925725872503e-01 9.999999999999999988e-15 1.422639003316780837e+00
1.460000000000000000e+02 7.999643175086627866e-02 9.999999999999999988e-15 1.944529011014593523e-01
1.540000000000000000e+02 7.902406726498156786e-01 9.999999999999999988e-15 4.140176211316862087e+00
1.620000000000000000e+02 7.850142698812608621e+00 9.999999999999999988e-15 6.040328195387332499e+01
1.710000000000000000e+02 1.599838354935248785e-01 9.999999999999999988e-15 6.349504032971323708e-01
1.800000000000000000e+02 9.496744297887198627e+01 9.999999999999999988e-15 7.470840247188472176e+02
1.900000000000000000e+02 3.192601519281743094e+01 9.999999999999999988e-15 2.313314056546873303e+02
2.000000000000000000e+02 8.591588913307836028e-01 9.999999999999999988e-15 2.913347788121839255e+00


==> plots/data/vanderpol/overN/test_risk_over_D_by_N62_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.242044492314259396e-01 3.009221364421384437e-01 3.474867620207134356e-01
3.000000000000000000e+00 3.150048479437828064e-01 2.884918989669416622e-01 3.415177969206239506e-01
4.000000000000000000e+00 2.967096396411458836e-01 2.646847341166692069e-01 3.287345451656225603e-01
5.000000000000000000e+00 2.824752042070031166e-01 2.381460642648253745e-01 3.268043441491808587e-01
6.000000000000000000e+00 2.643533235726256980e-01 2.160255369505781897e-01 3.126811101946732063e-01
7.000000000000000000e+00 2.492112278317411833e-01 1.975591506015567655e-01 3.008633050619256011e-01
8.000000000000000000e+00 2.348029928592344218e-01 1.795310758804002094e-01 2.900749098380686064e-01
9.000000000000000000e+00 2.167579623249669962e-01 1.627999959040335454e-01 2.707159287459004471e-01
1.000000000000000000e+01 1.994275993977983885e-01 1.446943984314473797e-01 2.541608003641493974e-01
1.100000000000000000e+01 1.837016623467206955e-01 1.280191873370857825e-01 2.393841373563556085e-01
1.200000000000000000e+01 1.721026101149618626e-01 1.184377241779313306e-01 2.257674960519923946e-01
1.300000000000000000e+01 1.643616544703642435e-01 1.118875580358605071e-01 2.168357509048679799e-01
1.400000000000000000e+01 1.564283307331303663e-01 1.057873936226423200e-01 2.070692678436183987e-01
1.500000000000000000e+01 1.492331687671442919e-01 1.027224196430212844e-01 1.957439178912672995e-01
1.600000000000000000e+01 1.448256260094543391e-01 1.023478755739339330e-01 1.873033764449747451e-01
1.700000000000000000e+01 1.399556786442796297e-01 9.958285919495618588e-02 1.803284980936030735e-01
1.800000000000000000e+01 1.362498720797399587e-01 9.933873732764346431e-02 1.731610068318364393e-01
1.900000000000000000e+01 1.322526017514367991e-01 1.004170052103019184e-01 1.640881982925716798e-01
2.100000000000000000e+01 1.259985313129921847e-01 1.024341132629164319e-01 1.495629493630679374e-01
2.200000000000000000e+01 1.228732652962207794e-01 1.043160950174467083e-01 1.414304355749948505e-01
2.300000000000000000e+01 1.216279456081489768e-01 1.058238204539653782e-01 1.374320707623325755e-01
2.400000000000000000e+01 1.209177980199456215e-01 1.055445490395762742e-01 1.362910470003149688e-01
2.500000000000000000e+01 1.195899605130155835e-01 1.047994475134103737e-01 1.343804735126207794e-01
2.700000000000000000e+01 1.188725158572196960e-01 1.045889870107205716e-01 1.331560447037188344e-01
2.800000000000000000e+01 1.182580403983592987e-01 1.045951590660650632e-01 1.319209217306535342e-01
3.000000000000000000e+01 1.177148865535855293e-01 1.041719650502065664e-01 1.312578080569644923e-01
3.100000000000000000e+01 1.175779577655096803e-01 1.042823537884191298e-01 1.308735617426002307e-01
3.300000000000000000e+01 1.175072756595909595e-01 1.042297378334704622e-01 1.307848134857114708e-01
3.500000000000000000e+01 1.174916247837245464e-01 1.042184281787988664e-01 1.307648213886502264e-01
3.700000000000000000e+01 1.174200633540749550e-01 1.041872396516206473e-01 1.306528870565292488e-01
3.900000000000000000e+01 1.173148231270412650e-01 1.041946823731336458e-01 1.304349638809488843e-01
4.100000000000000000e+01 1.173045140070219788e-01 1.041878920350087223e-01 1.304211359790352354e-01
4.300000000000000000e+01 1.172633815246323791e-01 1.042090548031871927e-01 1.303177082460775793e-01
4.500000000000000000e+01 1.172584253363311291e-01 1.042037280061966914e-01 1.303131226664655529e-01
4.800000000000000000e+01 1.172359447615842071e-01 1.041992744342548627e-01 1.302726150889135515e-01
5.000000000000000000e+01 1.172274149333437238e-01 1.041871357937149273e-01 1.302676940729725064e-01
5.300000000000000000e+01 1.172261182218790054e-01 1.041860515930965736e-01 1.302661848506614373e-01
5.600000000000000000e+01 1.172168149302403178e-01 1.041794373807452267e-01 1.302541924797354089e-01
5.900000000000000000e+01 1.172075814877947125e-01 1.041818688287904637e-01 1.302332941467989613e-01
6.200000000000000000e+01 1.172043547655145374e-01 1.041806343997840195e-01 1.302280751312450691e-01
6.600000000000000000e+01 1.172041318689783368e-01 1.041790542166150801e-01 1.302292095213415934e-01
6.900000000000000000e+01 1.172033267406125817e-01 1.041780774817439859e-01 1.302285759994811776e-01
7.300000000000000000e+01 1.172021902166306973e-01 1.041778274694435680e-01 1.302265529638178265e-01
7.700000000000000000e+01 1.171996605892976079e-01 1.041764250159376709e-01 1.302228961626575310e-01
8.100000000000000000e+01 1.171980875854690823e-01 1.041757614955363398e-01 1.302204136754018249e-01
8.500000000000000000e+01 1.171948590005437579e-01 1.041752287182939885e-01 1.302144892827935274e-01
9.000000000000000000e+01 1.171950981952250004e-01 1.041753238877391879e-01 1.302148725027107989e-01
9.500000000000000000e+01 1.171947127828995433e-01 1.041752285000598494e-01 1.302141970657392511e-01
1.000000000000000000e+02 1.171946162357926369e-01 1.041752260837283395e-01 1.302140063878569343e-01
1.060000000000000000e+02 1.171942215102414336e-01 1.041746036584726143e-01 1.302138393620102530e-01
1.120000000000000000e+02 1.171930859175821099e-01 1.041749960216575982e-01 1.302111758135066077e-01
1.180000000000000000e+02 1.171930854519208226e-01 1.041752054706615027e-01 1.302109654331801425e-01
1.240000000000000000e+02 1.171925187421341691e-01 1.041743175641659802e-01 1.302107199201023580e-01
1.310000000000000000e+02 1.171923615038394928e-01 1.041740549359028017e-01 1.302106680717761977e-01
1.380000000000000000e+02 1.171925015126665387e-01 1.041743041145944265e-01 1.302106989107386648e-01
1.460000000000000000e+02 1.171927133885522637e-01 1.041743390279977338e-01 1.302110877491068075e-01
1.540000000000000000e+02 1.171922441571950912e-01 1.041741748625793079e-01 1.302103134518108607e-01
1.620000000000000000e+02 1.171920994917551723e-01 1.041737913125646009e-01 1.302104076709457436e-01
1.710000000000000000e+02 1.171914314230283055e-01 1.041737624878060348e-01 1.302091003582505901e-01
1.800000000000000000e+02 1.171915040661891255e-01 1.041736387747444620e-01 1.302093693576337752e-01
1.900000000000000000e+02 1.171914559478561130e-01 1.041733861578574977e-01 1.302095257378547422e-01
2.000000000000000000e+02 1.171913954118887630e-01 1.041733547937958998e-01 1.302094360299816400e-01


==> plots/data/vanderpol/overN/test_risk_over_D_by_N62_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.321372879048188342e-01 3.186535269901571987e-01 3.456210488194804697e-01
3.000000000000000000e+00 3.328974240769942416e-01 3.190080687940436976e-01 3.467867793599447857e-01
4.000000000000000000e+00 3.343780214587847577e-01 3.178664539335027128e-01 3.508895889840668025e-01
5.000000000000000000e+00 3.335605865965287076e-01 3.151100250508192535e-01 3.520111481422381616e-01
6.000000000000000000e+00 3.293799230207999362e-01 3.115816531573606940e-01 3.471781928842391785e-01
7.000000000000000000e+00 3.235565728197495328e-01 3.058291772663224162e-01 3.412839683731766494e-01
8.000000000000000000e+00 3.198936091115077152e-01 3.003767435013813825e-01 3.394104747216340479e-01
9.000000000000000000e+00 3.145155161619186401e-01 2.926732267369099305e-01 3.363578055869273498e-01
1.000000000000000000e+01 3.113914032777150287e-01 2.885397776325447916e-01 3.342430289228852658e-01
1.100000000000000000e+01 3.029814235245187892e-01 2.792028347904334518e-01 3.267600122586041267e-01
1.200000000000000000e+01 2.971734879538416862e-01 2.711215090957373453e-01 3.232254668119460272e-01
1.300000000000000000e+01 2.901419068997104778e-01 2.667881853551081761e-01 3.134956284443127794e-01
1.400000000000000000e+01 2.785528652990857945e-01 2.514051809637388168e-01 3.057005496344327722e-01
1.500000000000000000e+01 2.708923571432630406e-01 2.384141089725789753e-01 3.033706053139471059e-01
1.600000000000000000e+01 2.664297095810373439e-01 2.322773168461361171e-01 3.005821023159385708e-01
1.700000000000000000e+01 2.609148205568392886e-01 2.247559944945516919e-01 2.970736466191268854e-01
1.800000000000000000e+01 2.545094384501377927e-01 2.185605334810442613e-01 2.904583434192313240e-01
1.900000000000000000e+01 2.456136544545491629e-01 2.112817505514582583e-01 2.799455583576400675e-01
2.100000000000000000e+01 2.347089617202679224e-01 2.000667020030963972e-01 2.693512214374394476e-01
2.200000000000000000e+01 2.287992176910241537e-01 1.858795213901271448e-01 2.717189139919211627e-01
2.300000000000000000e+01 2.188485215107599802e-01 1.837827632820442647e-01 2.539142797394756679e-01
2.400000000000000000e+01 2.122448732455571585e-01 1.783516055911506248e-01 2.461381408999636922e-01
2.500000000000000000e+01 2.062244989598790712e-01 1.742660929650620971e-01 2.381829049546960453e-01
2.700000000000000000e+01 1.956565584987401962e-01 1.648711872889786489e-01 2.264419297085017435e-01
2.800000000000000000e+01 1.903978297486901283e-01 1.590868010018245682e-01 2.217088584955556885e-01
3.000000000000000000e+01 1.848998668914040022e-01 1.527740055519332119e-01 2.170257282308747926e-01
3.100000000000000000e+01 1.817238414660096169e-01 1.504148525167439132e-01 2.130328304152753205e-01
3.300000000000000000e+01 1.692173887665072984e-01 1.435844689966218890e-01 1.948503085363927079e-01
3.500000000000000000e+01 1.623232900165021420e-01 1.363110963696982092e-01 1.883354836633060747e-01
3.700000000000000000e+01 1.546328995997706957e-01 1.299110146751916717e-01 1.793547845243497196e-01
3.900000000000000000e+01 7.986311644005278376e-01 9.999999999999999988e-15 5.305389007360790998e+00
4.100000000000000000e+01 3.163215277716517448e+00 9.999999999999999988e-15 2.408685186990763327e+01
4.300000000000000000e+01 2.238056457911928587e-01 9.999999999999999988e-15 8.249030274521756967e-01
4.500000000000000000e+01 1.377407832381626063e-01 9.061292718162217152e-02 1.848686392947030410e-01
4.800000000000000000e+01 1.570797492749989033e-01 9.999999999999999988e-15 3.779320669516864628e-01
5.000000000000000000e+01 1.278031043087442808e-01 9.996120087949506017e-02 1.556450077379935015e-01
5.300000000000000000e+01 7.763106191220382479e-01 9.999999999999999988e-15 5.334055770796354068e+00
5.600000000000000000e+01 1.543385245216389590e-01 9.999999999999999988e-15 3.194234654024553643e-01
5.900000000000000000e+01 1.169834009682138715e-01 7.549744142090313026e-02 1.584693605155246265e-01
6.200000000000000000e+01 1.092860439481834617e-01 8.703490366461182071e-02 1.315371842317550888e-01
6.600000000000000000e+01 1.533909429175158434e-01 9.999999999999999988e-15 3.925247679094571174e-01
6.900000000000000000e+01 1.027614665217697620e-01 7.760064143367170764e-02 1.279222916098678164e-01
7.300000000000000000e+01 6.983282997583349916e-01 9.999999999999999988e-15 4.446391162214490045e+00
7.700000000000000000e+01 1.446464261583362942e+00 9.999999999999999988e-15 9.989071945180395318e+00
8.100000000000000000e+01 3.629273967817425728e-01 9.999999999999999988e-15 1.988461612751522445e+00
8.500000000000000000e+01 7.659317361462551332e+01 9.999999999999999988e-15 6.045947658007629570e+02
9.000000000000000000e+01 1.262919179939975267e+00 9.999999999999999988e-15 8.881029850204102516e+00
9.500000000000000000e+01 6.986394788449009630e-01 9.999999999999999988e-15 2.956032294204433697e+00
1.000000000000000000e+02 2.021983621860854328e+02 9.999999999999999988e-15 1.529525576143195849e+03
1.060000000000000000e+02 1.060146485222503543e+00 9.999999999999999988e-15 4.929035591242600489e+00
1.120000000000000000e+02 1.317864497269814139e+00 9.999999999999999988e-15 7.797630860071238068e+00
1.180000000000000000e+02 1.806705460418015718e+00 9.999999999999999988e-15 8.159620760455444710e+00
1.240000000000000000e+02 4.444974316175406415e+01 9.999999999999999988e-15 2.438960242935436042e+02
1.310000000000000000e+02 1.223722125446268620e+02 9.999999999999999988e-15 6.791346656790757379e+02
1.380000000000000000e+02 3.362403200396025937e+01 9.999999999999999988e-15 1.811863290415108736e+02
1.460000000000000000e+02 1.273025001404651704e+02 9.999999999999999988e-15 5.749519367660682292e+02
1.540000000000000000e+02 2.957807511999892813e+04 9.999999999999999988e-15 2.328997640878701350e+05
1.620000000000000000e+02 6.304966452823331338e+02 9.999999999999999988e-15 4.087145107057648147e+03
1.710000000000000000e+02 4.461810829021657696e+02 9.999999999999999988e-15 2.246208569853980862e+03
1.800000000000000000e+02 6.161328911875359336e+04 9.999999999999999988e-15 4.588724206125325290e+05
1.900000000000000000e+02 7.675211610699538141e+03 9.999999999999999988e-15 4.933672319807910389e+04
2.000000000000000000e+02 1.156937140649370849e+04 9.999999999999999988e-15 6.632720075441627705e+04


==> plots/data/vanderpol/overN/test_risk_over_N_by_D10_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.386794533580541611e-01 3.251354555751152509e-01 3.522234511409930713e-01
4.000000000000000000e+00 3.308170158416032791e-01 3.163854568672173628e-01 3.452485748159891954e-01
6.000000000000000000e+00 3.229911786814530505e-01 3.072178014931580825e-01 3.387645558697480186e-01
1.100000000000000000e+01 3.037231372048457279e-01 2.834501108852562345e-01 3.239961635244352212e-01
1.900000000000000000e+01 2.795391005153457509e-01 2.526083948754514474e-01 3.064698061552400543e-01
3.500000000000000000e+01 2.416531142468253679e-01 2.029948689501640535e-01 2.803113595434866823e-01
6.200000000000000000e+01 1.994275993977983885e-01 1.446943984314473797e-01 2.541608003641493974e-01
1.120000000000000000e+02 1.627342752180993557e-01 9.704690618247398259e-02 2.284216442537247427e-01
2.000000000000000000e+02 1.380399519888063364e-01 6.324857674851946943e-02 2.128313272290932034e-01


==> plots/data/vanderpol/overN/test_risk_over_N_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 5.571012795859327298e+02 9.999999999999999988e-15 4.413287432593997437e+03
4.000000000000000000e+00 3.081827480345964432e-01 2.842830270468002518e-01 3.320824690223926345e-01
6.000000000000000000e+00 3.029596873869498386e-01 2.780287680072907053e-01 3.278906067666089719e-01
1.100000000000000000e+01 3.023062140370408879e-01 2.782635865718690038e-01 3.263488415022127720e-01
1.900000000000000000e+01 3.062394388640920506e-01 2.810774153623566973e-01 3.314014623658274039e-01
3.500000000000000000e+01 3.061482943594455719e-01 2.807659942098251205e-01 3.315305945090660233e-01
6.200000000000000000e+01 3.113914032777150287e-01 2.885397776325447916e-01 3.342430289228852658e-01
1.120000000000000000e+02 3.075501775989930020e-01 2.888471160036520380e-01 3.262532391943339660e-01
2.000000000000000000e+02 3.091780307392279492e-01 2.905447893440682439e-01 3.278112721343876546e-01


==> plots/data/vanderpol/overN/test_risk_over_N_by_D112_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.339068939288457050e-01 3.199723411591219868e-01 3.478414466985694231e-01
4.000000000000000000e+00 3.219227871547142850e-01 3.072842250088435034e-01 3.365613493005850665e-01
6.000000000000000000e+00 3.096297501275936948e-01 2.944896749642468281e-01 3.247698252909405614e-01
1.100000000000000000e+01 2.794923235972722186e-01 2.618750260359469229e-01 2.971096211585975144e-01
1.900000000000000000e+01 2.420595859487851553e-01 2.239086070690654851e-01 2.602105648285048534e-01
3.500000000000000000e+01 1.824465837950507707e-01 1.661278567465575562e-01 1.987653108435439853e-01
6.200000000000000000e+01 1.171930859175821099e-01 1.041749960216575982e-01 1.302111758135066077e-01
1.120000000000000000e+02 5.785801067637900280e-02 4.758352158306934643e-02 6.813249976968865917e-02
2.000000000000000000e+02 1.883734946992869294e-02 1.317434710590339314e-02 2.450035183395399274e-02


==> plots/data/vanderpol/overN/test_risk_over_N_by_D112_theirs.csv <==
N y ym yp
2.000000000000000000e+00 2.829602149616300619e+27 9.999999999999999988e-15 1.804554098522894396e+28
4.000000000000000000e+00 3.268487316472687022e+27 9.999999999999999988e-15 1.888148666110687520e+28
6.000000000000000000e+00 3.516605460150286201e+26 9.999999999999999988e-15 2.104212002889257212e+27
1.100000000000000000e+01 1.987424231388251806e+28 9.999999999999999988e-15 1.575670039202247329e+29
1.900000000000000000e+01 8.838279946375152640e+18 9.999999999999999988e-15 7.006192871156632781e+19
3.500000000000000000e+01 4.122188935354026034e+04 9.999999999999999988e-15 3.169775408155697514e+05
6.200000000000000000e+01 1.317864497269814139e+00 9.999999999999999988e-15 7.797630860071238068e+00
1.120000000000000000e+02 2.436280155670829117e+00 9.999999999999999988e-15 1.613476943651424733e+01
2.000000000000000000e+02 4.844541913674523248e-01 9.999999999999999988e-15 3.200049003140842618e+00


==> plots/data/vanderpol/overN/test_risk_over_N_by_D200_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.339068864782651080e-01 3.199723258260629422e-01 3.478414471304672739e-01
4.000000000000000000e+00 3.219227604568004608e-01 3.072841820811099134e-01 3.365613388324910082e-01
6.000000000000000000e+00 3.096297016988198147e-01 2.944896223423636994e-01 3.247697810552759301e-01
1.100000000000000000e+01 2.794921497503916608e-01 2.618748161416446507e-01 2.971094833591386708e-01
1.900000000000000000e+01 2.420592379445830888e-01 2.239083023266165706e-01 2.602101735625496071e-01
3.500000000000000000e+01 1.824458825091520853e-01 1.661269968274850239e-01 1.987647681908191466e-01
6.200000000000000000e+01 1.171913954118887630e-01 1.041733547937958998e-01 1.302094360299816400e-01
1.120000000000000000e+02 5.785579032575090958e-02 4.758127744556643612e-02 6.813030320593538303e-02
2.000000000000000000e+02 1.883168582571670413e-02 1.316937155580577383e-02 2.449400009562763270e-02


==> plots/data/vanderpol/overN/test_risk_over_N_by_D200_theirs.csv <==
N y ym yp
2.000000000000000000e+00 2.829602149616300619e+27 9.999999999999999988e-15 1.804554098522894396e+28
4.000000000000000000e+00 3.268487316472687022e+27 9.999999999999999988e-15 1.888148666110687520e+28
6.000000000000000000e+00 3.516605460150286201e+26 9.999999999999999988e-15 2.104212002889257212e+27
1.100000000000000000e+01 2.004702885728009255e+24 9.999999999999999988e-15 1.541520360335914865e+25
1.900000000000000000e+01 1.592367012390415939e+24 9.999999999999999988e-15 1.262458982694113478e+25
3.500000000000000000e+01 1.189412886287809961e+13 9.999999999999999988e-15 9.429655911901501562e+13
6.200000000000000000e+01 1.156937140649370849e+04 9.999999999999999988e-15 6.632720075441627705e+04
1.120000000000000000e+02 5.392411332321353257e+01 9.999999999999999988e-15 3.145399871269716527e+02
2.000000000000000000e+02 8.591588913307836028e-01 9.999999999999999988e-15 2.913347788121839255e+00


==> plots/data/vanderpol/overN/test_risk_over_N_by_D41_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.339075148105621338e-01 3.199728732381568741e-01 3.478421563829673935e-01
4.000000000000000000e+00 3.219248708337545395e-01 3.072858825844339559e-01 3.365638590830751231e-01
6.000000000000000000e+00 3.096341167887051715e-01 2.944935787276161121e-01 3.247746548497942309e-01
1.100000000000000000e+01 2.795041035860776901e-01 2.618835494211408932e-01 2.971246577510144871e-01
1.900000000000000000e+01 2.420843712364633971e-01 2.239221585419089444e-01 2.602465839310178497e-01
3.500000000000000000e+01 1.825042096897959709e-01 1.661561153369674193e-01 1.988523040426245225e-01
6.200000000000000000e+01 1.173045140070219788e-01 1.041878920350087223e-01 1.304211359790352354e-01
1.120000000000000000e+02 5.805433370793858933e-02 4.772318227719605371e-02 6.838548513868111800e-02
2.000000000000000000e+02 1.913033051338667787e-02 1.328528917686271245e-02 2.497537184991064502e-02


==> plots/data/vanderpol/overN/test_risk_over_N_by_D41_theirs.csv <==
N y ym yp
2.000000000000000000e+00 2.829602149616300619e+27 9.999999999999999988e-15 1.804554098522894396e+28
4.000000000000000000e+00 5.205511483380567472e+25 9.999999999999999988e-15 3.069574548758182955e+26
6.000000000000000000e+00 3.502243885928605234e+23 9.999999999999999988e-15 2.388414191709088089e+24
1.100000000000000000e+01 2.859597749408040568e+07 9.999999999999999988e-15 2.048234478526106775e+08
1.900000000000000000e+01 8.610675221309065819e+00 9.999999999999999988e-15 4.936175847850439879e+01
3.500000000000000000e+01 2.246596196976800852e-01 9.999999999999999988e-15 6.720123008756534455e-01
6.200000000000000000e+01 3.163215277716517448e+00 9.999999999999999988e-15 2.408685186990763327e+01
1.120000000000000000e+02 1.319926854533453875e-01 1.114292803740988963e-01 1.525560905325918926e-01
2.000000000000000000e+02 1.275745130454500609e-01 1.118693014001463509e-01 1.432797246907537847e-01


==> plots/data/vanderpol/overN/test_risk_over_N_by_D50_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.339070820560057773e-01 3.199724599000521308e-01 3.478417042119594238e-01
4.000000000000000000e+00 3.219233695417642593e-01 3.072846327670950561e-01 3.365621063164334625e-01
6.000000000000000000e+00 3.096310235559940338e-01 2.944907326702659867e-01 3.247713144417220810e-01
1.100000000000000000e+01 2.794956673557559834e-01 2.618769823867439506e-01 2.971143523247680163e-01
1.900000000000000000e+01 2.420665295794606209e-01 2.239117557772774547e-01 2.602213033816437870e-01
3.500000000000000000e+01 1.824626469363768988e-01 1.661366067534153779e-01 1.987886871193384197e-01
6.200000000000000000e+01 1.172274149333437238e-01 1.041871357937149273e-01 1.302676940729725064e-01
1.120000000000000000e+02 5.791944017012914253e-02 4.763295277646198422e-02 6.820592756379630084e-02
2.000000000000000000e+02 1.893236202886328101e-02 1.322008305261986386e-02 2.464464100510669817e-02


==> plots/data/vanderpol/overN/test_risk_over_N_by_D50_theirs.csv <==
N y ym yp
2.000000000000000000e+00 2.829602149616300619e+27 9.999999999999999988e-15 1.804554098522894396e+28
4.000000000000000000e+00 5.160659605255611121e+28 9.999999999999999988e-15 3.946145180638861665e+29
6.000000000000000000e+00 1.824766400302587033e+24 9.999999999999999988e-15 1.206120593855038337e+25
1.100000000000000000e+01 6.213614455478473663e+10 9.999999999999999988e-15 4.870709465329382935e+11
1.900000000000000000e+01 2.901533434167504311e+00 9.999999999999999988e-15 1.214604408976504146e+01
3.500000000000000000e+01 1.786566741454104490e-01 9.999999999999999988e-15 3.640396300755350811e-01
6.200000000000000000e+01 1.278031043087442808e-01 9.996120087949506017e-02 1.556450077379935015e-01
1.120000000000000000e+02 1.169143146835267544e-01 9.588566280851060220e-02 1.379429665585429066e-01
2.000000000000000000e+02 1.115922455986340794e-01 9.718998825364984218e-02 1.259945029436183028e-01


==> plots/data/vanderpol/overN/train_risk_over_D_by_N19_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.075255804384748326e-01 2.579274052803163797e-01 3.571237555966332855e-01
3.000000000000000000e+00 2.934502897163231983e-01 2.442460298151760967e-01 3.426545496174702721e-01
4.000000000000000000e+00 2.666846585149566518e-01 2.136653235945817353e-01 3.197039934353315682e-01
5.000000000000000000e+00 2.456210053836306029e-01 1.768660844363333373e-01 3.143759263309278684e-01
6.000000000000000000e+00 2.191749607445672154e-01 1.481553706644312962e-01 2.901945508247031347e-01
7.000000000000000000e+00 1.960324145620688796e-01 1.221708318195419279e-01 2.698939973045958451e-01
8.000000000000000000e+00 1.747934376956739866e-01 9.576308896889741684e-02 2.538237864224505702e-01
9.000000000000000000e+00 1.473205823470683240e-01 7.021949320807696626e-02 2.244216714860596817e-01
1.000000000000000000e+01 1.217462239559002485e-01 4.552879036913701216e-02 1.979636575426634848e-01
1.100000000000000000e+01 9.764820986553483795e-02 2.123413674094394576e-02 1.740622829901257163e-01
1.200000000000000000e+01 7.907779341621790081e-02 4.649506501392008939e-03 1.535060803310437927e-01
1.300000000000000000e+01 6.855175768275027781e-02 9.999999999999999988e-15 1.427503015952527599e-01
1.400000000000000000e+01 5.657879541998530465e-02 9.999999999999999988e-15 1.289579853365186435e-01
1.500000000000000000e+01 4.456098085885665944e-02 9.999999999999999988e-15 1.081582284144252393e-01
1.600000000000000000e+01 3.703415202285972180e-02 9.999999999999999988e-15 9.267487095160803490e-02
1.700000000000000000e+01 2.978874061462495962e-02 9.999999999999999988e-15 8.161593487282794990e-02
1.800000000000000000e+01 2.440545986826236913e-02 9.999999999999999988e-15 7.114798002247801900e-02
1.900000000000000000e+01 1.866026522742221874e-02 9.999999999999999988e-15 5.841906113821206115e-02
2.100000000000000000e+01 9.983741932875508582e-03 9.999999999999999988e-15 3.511809483032029416e-02
2.200000000000000000e+01 5.129743546566108321e-03 9.999999999999999988e-15 1.883248549577232894e-02
2.300000000000000000e+01 3.396693560472267229e-03 9.999999999999999988e-15 1.195780974790879893e-02
2.400000000000000000e+01 2.761547975782837391e-03 9.999999999999999988e-15 1.050669857099773181e-02
2.500000000000000000e+01 1.326146301963149199e-03 9.999999999999999988e-15 5.022451961687678101e-03
2.700000000000000000e+01 7.276736833139452187e-04 9.999999999999999988e-15 3.082284280247485179e-03
2.800000000000000000e+01 3.573849744703168634e-04 9.999999999999999988e-15 1.450897143124226050e-03
3.000000000000000000e+01 1.902425831346310492e-04 9.999999999999999988e-15 9.743581896645754246e-04
3.100000000000000000e+01 9.595152155855712905e-05 9.999999999999999988e-15 4.615768828093696607e-04
3.300000000000000000e+01 8.448732360213002956e-05 9.999999999999999988e-15 4.473037910098406054e-04
3.500000000000000000e+01 5.851500682022928867e-05 9.999999999999999988e-15 2.728073580562377274e-04
3.700000000000000000e+01 2.070259325154255592e-05 9.999999999999999988e-15 9.910606190979720401e-05
3.900000000000000000e+01 4.623991860297493872e-06 9.999999999999999988e-15 2.234384859586932733e-05
4.100000000000000000e+01 4.355064076727588329e-06 9.999999999999999988e-15 2.245496303414957299e-05
4.300000000000000000e+01 1.312767804832285942e-06 9.999999999999999988e-15 6.628063738504079975e-06
4.500000000000000000e+01 1.169510083831593050e-06 9.999999999999999988e-15 6.236395853925276991e-06
4.800000000000000000e+01 4.709205257853270035e-07 9.999999999999999988e-15 1.750938907323630153e-06
5.000000000000000000e+01 2.710898426387202123e-07 9.999999999999999988e-15 9.986742307784713214e-07
5.300000000000000000e+01 2.523025616739856267e-07 9.999999999999999988e-15 9.650149624049132316e-07
5.600000000000000000e+01 1.439406977215886558e-07 9.999999999999999988e-15 5.921553965465442022e-07
5.900000000000000000e+01 6.897120795439544449e-08 9.999999999999999988e-15 3.603675651865594814e-07
6.200000000000000000e+01 3.857707417514085596e-08 9.999999999999999988e-15 1.460881370835550075e-07
6.600000000000000000e+01 3.480290293774122173e-08 9.999999999999999988e-15 1.397127864880593979e-07
6.900000000000000000e+01 3.211043761008197661e-08 9.999999999999999988e-15 1.342241371593183133e-07
7.300000000000000000e+01 3.286417112752237912e-08 9.999999999999999988e-15 1.404557702912722735e-07
7.700000000000000000e+01 2.376501300494863670e-08 9.999999999999999988e-15 1.271803942266666829e-07
8.100000000000000000e+01 2.115701633693146602e-08 9.999999999999999988e-15 1.220540645013889600e-07
8.500000000000000000e+01 7.264216799555041535e-09 9.999999999999999988e-15 3.942916971056783920e-08
9.000000000000000000e+01 7.389138925439446372e-09 9.999999999999999988e-15 4.057184236304784720e-08
9.500000000000000000e+01 5.067082385189908278e-09 9.999999999999999988e-15 2.553819766888665536e-08
1.000000000000000000e+02 5.184318200140518120e-09 9.999999999999999988e-15 2.667418581157955333e-08
1.060000000000000000e+02 4.972087755984270864e-09 9.999999999999999988e-15 2.684931841015802276e-08
1.120000000000000000e+02 2.282392053421419032e-09 9.999999999999999988e-15 8.588059806325982594e-09
1.180000000000000000e+02 2.229303481977399592e-09 9.999999999999999988e-15 8.703424121391744066e-09
1.240000000000000000e+02 2.088865549282337142e-09 9.999999999999999988e-15 8.982317383816825968e-09
1.310000000000000000e+02 2.016835164587310603e-09 9.999999999999999988e-15 9.017196473569278591e-09
1.380000000000000000e+02 1.816494679789578242e-09 9.999999999999999988e-15 7.607652483978860933e-09
1.460000000000000000e+02 1.791932584665571366e-09 9.999999999999999988e-15 7.654746180190288146e-09
1.540000000000000000e+02 1.637674631538646453e-09 9.999999999999999988e-15 7.514467907646390330e-09
1.620000000000000000e+02 1.097650351759964620e-09 9.999999999999999988e-15 5.422022150301237797e-09
1.710000000000000000e+02 4.496174430308983992e-10 9.999999999999999988e-15 1.158171133888404431e-09
1.800000000000000000e+02 4.550980443913711939e-10 9.999999999999999988e-15 1.236522064174687557e-09
1.900000000000000000e+02 4.050645054474767983e-10 9.999999999999999988e-15 1.139732794391932598e-09
2.000000000000000000e+02 3.717885806800898542e-10 9.999999999999999988e-15 1.062801889868247120e-09


==> plots/data/vanderpol/overN/train_risk_over_D_by_N19_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.250379196057717190e-01 2.871462314051470011e-01 3.629296078063964370e-01
3.000000000000000000e+00 3.203259753063321114e-01 2.783224059141786721e-01 3.623295446984855506e-01
4.000000000000000000e+00 3.180701155215501785e-01 2.735896976875555331e-01 3.625505333555448240e-01
5.000000000000000000e+00 3.130915689592559947e-01 2.724763643297239968e-01 3.537067735887879927e-01
6.000000000000000000e+00 3.053242834284901619e-01 2.628150273862676078e-01 3.478335394707127159e-01
7.000000000000000000e+00 2.972045944382746829e-01 2.498251254752771044e-01 3.445840634012722892e-01
8.000000000000000000e+00 2.921232267593343868e-01 2.447807455658638220e-01 3.394657079528049515e-01
9.000000000000000000e+00 2.838561941559116231e-01 2.363765728178409131e-01 3.313358154939823330e-01
1.000000000000000000e+01 2.737874376277129040e-01 2.260748978925105901e-01 3.214999773629152457e-01
1.100000000000000000e+01 2.640734445303678513e-01 2.176227260832490906e-01 3.105241629774865841e-01
1.200000000000000000e+01 2.525099935010075569e-01 2.120876724186725737e-01 2.929323145833425679e-01
1.300000000000000000e+01 2.457012599334120750e-01 2.083946612899968687e-01 2.830078585768272537e-01
1.400000000000000000e+01 2.366968269149462289e-01 1.955761507337462346e-01 2.778175030961462233e-01
1.500000000000000000e+01 2.299138922244310379e-01 1.899630005539756084e-01 2.698647838948864952e-01
1.600000000000000000e+01 2.192668393254280090e-01 1.823161743935171331e-01 2.562175042573389128e-01
1.700000000000000000e+01 2.108650859445333481e-01 1.758131816380394952e-01 2.459169902510272010e-01
1.800000000000000000e+01 2.043294406806429320e-01 1.703804294251305418e-01 2.382784519361553222e-01
1.900000000000000000e+01 1.954224688621858663e-01 1.612691325499616690e-01 2.295758051744100636e-01
2.100000000000000000e+01 1.847503121631840772e-01 1.499549611272363303e-01 2.195456631991318242e-01
2.200000000000000000e+01 1.899722316302359104e-01 8.966657067664496328e-02 2.902778925838268576e-01
2.300000000000000000e+01 2.042144993320107460e-01 2.349672487250847874e-02 3.849322737915130133e-01
2.400000000000000000e+01 1.980719687417149544e-01 1.727434747730194342e-02 3.788695900061279653e-01
2.500000000000000000e+01 6.019465373518566587e+00 9.999999999999999988e-15 4.652377000257483530e+01
2.700000000000000000e+01 2.974000975023955107e+00 9.999999999999999988e-15 2.232600310677024069e+01
2.800000000000000000e+01 2.964790544938296080e+00 9.999999999999999988e-15 2.231649905379071086e+01
3.000000000000000000e+01 2.875580441361913930e+00 9.999999999999999988e-15 2.176527586464305486e+01
3.100000000000000000e+01 5.684701157112916015e+00 9.999999999999999988e-15 3.252089421803066926e+01
3.300000000000000000e+01 3.073524163880696047e+00 9.999999999999999988e-15 2.197966780101065609e+01
3.500000000000000000e+01 6.887566769495606422e+00 9.999999999999999988e-15 3.990501221715581437e+01
3.700000000000000000e+01 7.869218029004211523e+00 9.999999999999999988e-15 4.469236609946347727e+01
3.900000000000000000e+01 9.027685880816230579e+00 9.999999999999999988e-15 4.678691240806396934e+01
4.100000000000000000e+01 4.365723962585131090e+01 9.999999999999999988e-15 1.957860390751528996e+02
4.300000000000000000e+01 9.649804923349681474e+01 9.999999999999999988e-15 4.450838190309426068e+02
4.500000000000000000e+01 2.862828813982196152e+01 9.999999999999999988e-15 1.617728607914423833e+02
4.800000000000000000e+01 5.689340816818488378e+01 9.999999999999999988e-15 2.140648200137693777e+02
5.000000000000000000e+01 3.951067793466305744e+01 9.999999999999999988e-15 1.828266385124568103e+02
5.300000000000000000e+01 1.116791897554649040e+03 9.999999999999999988e-15 7.464874813442213963e+03
5.600000000000000000e+01 5.338318021042621695e+03 9.999999999999999988e-15 4.059955624468471797e+04
5.900000000000000000e+01 8.311931785944228750e+02 9.999999999999999988e-15 5.172279068220924273e+03
6.200000000000000000e+01 8.898182946947752498e+03 9.999999999999999988e-15 5.799764770076891000e+04
6.600000000000000000e+01 5.978991541795327148e+12 9.999999999999999988e-15 4.740266002018214062e+13
6.900000000000000000e+01 1.469453991720760250e+15 9.999999999999999988e-15 1.165012982174225800e+16
7.300000000000000000e+01 2.419641698529361572e+11 9.999999999999999988e-15 1.918285517226247070e+12
7.700000000000000000e+01 1.942459091316400400e+16 9.999999999999999988e-15 1.540021042718173120e+17
8.100000000000000000e+01 3.664718352350682400e+16 9.999999999999999988e-15 2.905462986976230400e+17
8.500000000000000000e+01 9.660374458036921600e+16 9.999999999999999988e-15 7.658941189264581120e+17
9.000000000000000000e+01 4.452682956324676000e+16 9.999999999999999988e-15 3.530177219544983680e+17
9.500000000000000000e+01 1.005920635167534219e+21 9.999999999999999988e-15 7.975143228444177859e+21
1.000000000000000000e+02 2.517916720977506816e+18 9.999999999999999988e-15 1.996235903952979968e+19
1.060000000000000000e+02 2.537095628405803254e+20 9.999999999999999988e-15 2.011460774486431760e+21
1.120000000000000000e+02 9.246621976509133619e+19 9.999999999999999988e-15 7.329566765501380035e+20
1.180000000000000000e+02 1.382926065636762419e+19 9.999999999999999988e-15 1.096369727502940242e+20
1.240000000000000000e+02 9.304798786445983744e+18 9.999999999999999988e-15 7.376698645201258906e+19
1.310000000000000000e+02 1.873472057150643896e+20 9.999999999999999988e-15 1.485285933074318623e+21
1.380000000000000000e+02 2.107719148221469696e+18 9.999999999999999988e-15 1.669502138063783526e+19
1.460000000000000000e+02 8.247286716494441472e+18 9.999999999999999988e-15 6.538180158698995712e+19
1.540000000000000000e+02 7.093764305534121574e+19 9.999999999999999988e-15 5.623432665725645619e+20
1.620000000000000000e+02 1.275906344737565280e+17 9.999999999999999988e-15 1.007802661026247424e+18
1.710000000000000000e+02 1.680762523124583424e+18 9.999999999999999988e-15 1.042141865741184205e+19
1.800000000000000000e+02 4.933414217527594189e+20 9.999999999999999988e-15 3.898144878972235678e+21
1.900000000000000000e+02 2.029956937489115709e+20 9.999999999999999988e-15 1.572301426481601184e+21
2.000000000000000000e+02 9.136664231673627897e+24 9.999999999999999988e-15 7.243712720111691878e+25


==> plots/data/vanderpol/overN/train_risk_over_D_by_N200_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.099436381210883273e-01 2.760448233505904958e-01 3.438424528915861589e-01
3.000000000000000000e+00 2.961308062076568604e-01 2.580431095225528271e-01 3.342185028927608936e-01
4.000000000000000000e+00 2.686624058211843358e-01 2.225199370354564998e-01 3.148048746069121995e-01
5.000000000000000000e+00 2.477277420305957489e-01 1.834761241206522842e-01 3.119793599405392137e-01
6.000000000000000000e+00 2.212146335514262319e-01 1.512871845317877995e-01 2.911420825710646643e-01
7.000000000000000000e+00 1.978679313518417471e-01 1.238822191429371222e-01 2.718536435607463719e-01
8.000000000000000000e+00 1.767489906245221787e-01 9.723689777587793404e-02 2.562610834731664511e-01
9.000000000000000000e+00 1.493076318583916873e-01 7.087764340934975260e-02 2.277376203074336081e-01
1.000000000000000000e+01 1.239249722032885331e-01 4.596491086829948558e-02 2.018850335382775807e-01
1.100000000000000000e+01 1.002086059161229059e-01 2.276388139434940006e-02 1.776533304378964118e-01
1.200000000000000000e+01 8.218635132410175015e-02 6.093548860135397649e-03 1.582791537880681165e-01
1.300000000000000000e+01 7.011193942131892232e-02 9.999999999999999988e-15 1.445923539929987456e-01
1.400000000000000000e+01 5.798634013687357230e-02 9.999999999999999988e-15 1.306730283235016388e-01
1.500000000000000000e+01 4.694691785365042586e-02 9.999999999999999988e-15 1.127910688427712915e-01
1.600000000000000000e+01 4.013871658404847415e-02 9.999999999999999988e-15 9.873788645518774554e-02
1.700000000000000000e+01 3.289441965512196475e-02 9.999999999999999988e-15 8.841053944088303473e-02
1.800000000000000000e+01 2.715745845900604041e-02 9.999999999999999988e-15 7.592173545253021183e-02
1.900000000000000000e+01 2.151214490671312166e-02 9.999999999999999988e-15 6.302497457734160258e-02
2.100000000000000000e+01 1.196059243362886625e-02 9.999999999999999988e-15 3.850280251506123241e-02
2.200000000000000000e+01 7.376315819641376947e-03 9.999999999999999988e-15 2.479373488804342135e-02
2.300000000000000000e+01 5.601113698550837412e-03 9.999999999999999988e-15 1.854471568793718619e-02
2.400000000000000000e+01 4.723395481050829403e-03 9.999999999999999988e-15 1.675436372260063686e-02
2.500000000000000000e+01 2.967267426659721870e-03 9.999999999999999988e-15 1.030887382630489742e-02
2.700000000000000000e+01 2.016148509251062485e-03 9.999999999999999988e-15 7.436440809489255899e-03
2.800000000000000000e+01 1.242263561366030444e-03 9.999999999999999988e-15 4.791115056634821269e-03
3.000000000000000000e+01 6.494854010602087993e-04 9.999999999999999988e-15 3.069350123348023405e-03
3.100000000000000000e+01 4.152535771808629761e-04 9.999999999999999988e-15 1.503025608766891778e-03
3.300000000000000000e+01 3.404299533376805025e-04 9.999999999999999988e-15 1.388665709260385531e-03
3.500000000000000000e+01 3.090121552015527291e-04 9.999999999999999988e-15 1.307031465257756531e-03
3.700000000000000000e+01 2.144127280369426960e-04 9.999999999999999988e-15 1.014956873525266678e-03
3.900000000000000000e+01 8.987687565683206991e-05 9.999999999999999988e-15 3.798115562258034530e-04
4.100000000000000000e+01 8.316898347497196631e-05 9.999999999999999988e-15 3.761244425861797608e-04
4.300000000000000000e+01 3.914157697574675165e-05 9.999999999999999988e-15 1.671448786070753431e-04
4.500000000000000000e+01 3.601083147645548632e-05 9.999999999999999988e-15 1.633496273264173999e-04
4.800000000000000000e+01 1.854088494823713518e-05 9.999999999999999988e-15 5.677407235125212116e-05
5.000000000000000000e+01 1.431523971658540081e-05 9.999999999999999988e-15 4.564801740833197201e-05
5.300000000000000000e+01 1.263254997792747322e-05 9.999999999999999988e-15 4.156025208529155355e-05
5.600000000000000000e+01 9.324569927156764110e-06 9.999999999999999988e-15 3.446348221264542290e-05
5.900000000000000000e+01 5.481988242905799780e-06 9.999999999999999988e-15 2.216763577273741408e-05
6.200000000000000000e+01 3.779896616743864353e-06 9.999999999999999988e-15 1.173221356286905660e-05
6.600000000000000000e+01 3.258069556958768327e-06 9.999999999999999988e-15 1.122276310287906236e-05
6.900000000000000000e+01 3.056393616122458308e-06 9.999999999999999988e-15 1.081081488319432523e-05
7.300000000000000000e+01 2.967068213640307921e-06 9.999999999999999988e-15 1.086794332977191098e-05
7.700000000000000000e+01 1.933330964950149326e-06 9.999999999999999988e-15 8.110927701707729202e-06
8.100000000000000000e+01 1.560977786733512170e-06 9.999999999999999988e-15 7.531760789935943874e-06
8.500000000000000000e+01 7.134837306151572394e-07 9.999999999999999988e-15 1.774415570859975029e-06
9.000000000000000000e+01 7.012939328513804211e-07 9.999999999999999988e-15 1.803424670821517229e-06
9.500000000000000000e+01 5.464716368308586425e-07 9.999999999999999988e-15 1.288413486086954523e-06
1.000000000000000000e+02 5.103071706683929304e-07 9.999999999999999988e-15 1.259757369215148947e-06
1.060000000000000000e+02 4.388846257530332196e-07 9.999999999999999988e-15 1.149871726846801628e-06
1.120000000000000000e+02 3.446729508471690906e-07 9.999999999999999988e-15 7.805713190973042080e-07
1.180000000000000000e+02 3.112892055974943459e-07 9.999999999999999988e-15 7.007538748891214807e-07
1.240000000000000000e+02 2.533916305669237090e-07 9.999999999999999988e-15 6.373272660421051992e-07
1.310000000000000000e+02 2.286888906022355172e-07 9.999999999999999988e-15 5.996493074641686291e-07
1.380000000000000000e+02 2.183863931174793442e-07 9.999999999999999988e-15 5.678071191900252558e-07
1.460000000000000000e+02 2.097995355221371483e-07 9.999999999999999988e-15 5.646412990101015622e-07
1.540000000000000000e+02 1.822622384128891326e-07 9.999999999999999988e-15 4.818583375199857483e-07
1.620000000000000000e+02 1.502032930441229148e-07 9.999999999999999988e-15 4.205912177300870823e-07
1.710000000000000000e+02 1.104176149957503128e-07 9.999999999999999988e-15 2.960344979219080049e-07
1.800000000000000000e+02 1.096744313144881744e-07 9.999999999999999988e-15 3.092190643723647411e-07
1.900000000000000000e+02 9.873372721254843076e-08 9.999999999999999988e-15 2.890734552330493826e-07
2.000000000000000000e+02 8.993288515742510502e-08 9.999999999999999988e-15 2.681176661102591243e-07


==> plots/data/vanderpol/overN/train_risk_over_D_by_N200_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.275642264634370804e-01 3.135410769012005328e-01 3.415873760256736280e-01
3.000000000000000000e+00 3.302978780120611191e-01 3.151131510771831845e-01 3.454826049469390536e-01
4.000000000000000000e+00 3.325981330126523972e-01 3.176234848026405766e-01 3.475727812226642177e-01
5.000000000000000000e+00 3.317693341523408890e-01 3.175987890157330185e-01 3.459398792889487595e-01
6.000000000000000000e+00 3.271394322315852032e-01 3.139462885467438347e-01 3.403325759164265718e-01
7.000000000000000000e+00 3.221039120107889175e-01 3.077258709019788929e-01 3.364819531195989422e-01
8.000000000000000000e+00 3.127619611720244275e-01 2.969002557040897328e-01 3.286236666399591222e-01
9.000000000000000000e+00 3.089608450730641498e-01 2.947305108183775335e-01 3.231911793277507661e-01
1.000000000000000000e+01 3.046908893932898654e-01 2.908112767468090665e-01 3.185705020397706644e-01
1.100000000000000000e+01 3.036555585761864795e-01 2.840374039680323981e-01 3.232737131843405609e-01
1.200000000000000000e+01 2.911254850526650562e-01 2.709998774182025838e-01 3.112510926871275285e-01
1.300000000000000000e+01 2.821449246257543564e-01 2.575936940251304375e-01 3.066961552263782753e-01
1.400000000000000000e+01 2.725559839357932224e-01 2.492438544574341885e-01 2.958681134141522562e-01
1.500000000000000000e+01 2.704898295924067497e-01 2.461024338027798242e-01 2.948772253820336475e-01
1.600000000000000000e+01 2.637795762469370975e-01 2.368214740587896161e-01 2.907376784350845789e-01
1.700000000000000000e+01 2.514814094950755252e-01 2.193093208894555945e-01 2.836534981006954559e-01
1.800000000000000000e+01 2.417032802477478981e-01 2.126132896688289475e-01 2.707932708266668764e-01
1.900000000000000000e+01 2.276722192764282227e-01 1.974855376244835370e-01 2.578589009283728806e-01
2.100000000000000000e+01 2.028301969791451997e-01 1.771375803155249284e-01 2.285228136427654710e-01
2.200000000000000000e+01 1.970353809495767050e-01 1.686043133494509183e-01 2.254664485497024917e-01
2.300000000000000000e+01 1.882969979196786880e-01 1.598099682184841441e-01 2.167840276208732320e-01
2.400000000000000000e+01 1.841858263748387403e-01 1.560425975273775911e-01 2.123290552222998895e-01
2.500000000000000000e+01 1.775724684509138174e-01 1.538606333982132368e-01 2.012843035036143979e-01
2.700000000000000000e+01 1.635594361772139960e-01 1.368194727712775671e-01 1.902993995831504248e-01
2.800000000000000000e+01 1.578806438483297825e-01 1.317566260594751348e-01 1.840046616371844301e-01
3.000000000000000000e+01 1.485087655795117312e-01 1.263859200447516595e-01 1.706316111142718028e-01
3.100000000000000000e+01 1.438763675590356284e-01 1.246133372510723619e-01 1.631393978669989087e-01
3.300000000000000000e+01 1.368343019858002663e-01 1.200330363119043453e-01 1.536355676596961872e-01
3.500000000000000000e+01 1.302095721475780010e-01 1.171997771482459899e-01 1.432193671469100260e-01
3.700000000000000000e+01 1.257172177235285349e-01 1.134994940684201786e-01 1.379349413786368772e-01
3.900000000000000000e+01 1.221464945313831124e-01 1.093385004056177251e-01 1.349544886571485136e-01
4.100000000000000000e+01 1.169516802765429020e-01 1.050773000810587138e-01 1.288260604720270763e-01
4.300000000000000000e+01 1.132717703779538426e-01 1.021167474017773275e-01 1.244267933541303578e-01
4.500000000000000000e+01 1.095391021420558247e-01 9.781435997317378117e-02 1.212638443109378683e-01
4.800000000000000000e+01 1.039984583233793530e-01 9.317712395793455171e-02 1.148197926888241543e-01
5.000000000000000000e+01 9.980587242171168327e-02 8.895613632742320476e-02 1.106556085160001618e-01
5.300000000000000000e+01 9.486511365200082924e-02 8.594768906900306094e-02 1.037825382349985975e-01
5.600000000000000000e+01 8.998897438868880272e-02 8.113276175972918003e-02 9.884518701764842541e-02
5.900000000000000000e+01 8.546966166856388714e-02 7.722473456346035103e-02 9.371458877366742324e-02
6.200000000000000000e+01 8.132647963551183079e-02 7.316531329563578934e-02 8.948764597538787224e-02
6.600000000000000000e+01 7.647018367424607277e-02 6.907743790079100277e-02 8.386292944770114277e-02
6.900000000000000000e+01 7.307013450190424919e-02 6.461589983632368139e-02 8.152436916748481699e-02
7.300000000000000000e+01 6.931845618722339009e-02 6.011644457282407095e-02 7.852046780162270923e-02
7.700000000000000000e+01 6.496537437972922657e-02 5.752155260840111084e-02 7.240919615105734231e-02
8.100000000000000000e+01 6.223610470381876064e-02 5.416521054842519250e-02 7.030699885921232184e-02
8.500000000000000000e+01 9.078015645500272512e-01 9.999999999999999988e-15 5.971316403613183610e+00
9.000000000000000000e+01 1.451933118514716625e-01 9.999999999999999988e-15 6.484298455871140288e-01
9.500000000000000000e+01 1.086658282826344246e+00 9.999999999999999988e-15 8.099881962024536364e+00
1.000000000000000000e+02 6.004192951756218838e-02 9.999999999999999988e-15 1.212377921027962824e-01
1.060000000000000000e+02 4.613658941661317847e+00 9.999999999999999988e-15 3.621558476133928650e+01
1.120000000000000000e+02 5.417755330757548782e-01 9.999999999999999988e-15 3.600535302861462394e+00
1.180000000000000000e+02 8.230500912759453058e-02 9.999999999999999988e-15 2.838993535324668138e-01
1.240000000000000000e+02 1.779105960934733444e-01 9.999999999999999988e-15 7.337969481503122671e-01
1.310000000000000000e+02 7.418077640856306221e-02 9.999999999999999988e-15 2.078727583505974308e-01
1.380000000000000000e+02 3.082984719270219220e-01 9.999999999999999988e-15 1.507617498537615397e+00
1.460000000000000000e+02 8.256985681752364303e-02 9.999999999999999988e-15 2.180306587610367774e-01
1.540000000000000000e+02 1.338290439278353006e+00 9.999999999999999988e-15 7.475476220875814981e+00
1.620000000000000000e+02 9.764079617918469012e+00 9.999999999999999988e-15 7.450887999962202457e+01
1.710000000000000000e+02 2.006418859624924667e-01 9.999999999999999988e-15 7.469558987483092549e-01
1.800000000000000000e+02 1.821274945900464957e+02 9.999999999999999988e-15 1.434436453164905743e+03
1.900000000000000000e+02 4.922415668311683845e+01 9.999999999999999988e-15 3.478146645093510188e+02
2.000000000000000000e+02 1.359545338452638363e+00 9.999999999999999988e-15 4.385645850653051347e+00


==> plots/data/vanderpol/overN/train_risk_over_D_by_N62_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.104521458347638263e-01 2.728870169436665716e-01 3.480172747258610810e-01
3.000000000000000000e+00 2.963343271985650063e-01 2.561382718866898611e-01 3.365303825104401514e-01
4.000000000000000000e+00 2.685322786370913373e-01 2.218243369448225644e-01 3.152402203293601102e-01
5.000000000000000000e+00 2.471709347640474730e-01 1.821184655088770588e-01 3.122234040192178872e-01
6.000000000000000000e+00 2.202373795444145799e-01 1.519374422643752776e-01 2.885373168244538822e-01
7.000000000000000000e+00 1.967023485825241946e-01 1.250308639902575070e-01 2.683738331747909100e-01
8.000000000000000000e+00 1.749467194798247360e-01 9.843314574094913505e-02 2.514602932187003370e-01
9.000000000000000000e+00 1.476894422182037092e-01 7.143369557260630109e-02 2.239451888638011035e-01
1.000000000000000000e+01 1.223336638892457556e-01 4.602031383518279117e-02 1.986470139433087201e-01
1.100000000000000000e+01 9.869076375616714358e-02 2.231903736352149059e-02 1.750624901488128105e-01
1.200000000000000000e+01 8.063853519100423750e-02 5.881041610953208210e-03 1.553960287710552668e-01
1.300000000000000000e+01 6.909350343691282592e-02 9.999999999999999988e-15 1.432751700748525758e-01
1.400000000000000000e+01 5.675665949380951508e-02 9.999999999999999988e-15 1.288545622172609373e-01
1.500000000000000000e+01 4.571539646622113651e-02 9.999999999999999988e-15 1.104799726088275397e-01
1.600000000000000000e+01 3.873382202637761645e-02 9.999999999999999988e-15 9.598129297399836390e-02
1.700000000000000000e+01 3.148998198003027937e-02 9.999999999999999988e-15 8.538751739159021470e-02
1.800000000000000000e+01 2.583208176151667243e-02 9.999999999999999988e-15 7.364783707423058767e-02
1.900000000000000000e+01 1.981467370568168462e-02 9.999999999999999988e-15 5.993808436095136166e-02
2.100000000000000000e+01 1.080290959199222377e-02 9.999999999999999988e-15 3.603225438887951854e-02
2.200000000000000000e+01 6.338258064137865418e-03 9.999999999999999988e-15 2.235880176211374123e-02
2.300000000000000000e+01 4.686330288545074822e-03 9.999999999999999988e-15 1.593914748489793157e-02
2.400000000000000000e+01 3.984892208177844182e-03 9.999999999999999988e-15 1.442214014400444028e-02
2.500000000000000000e+01 2.304161363250992970e-03 9.999999999999999988e-15 8.657801762795342207e-03
2.700000000000000000e+01 1.487477999190171428e-03 9.999999999999999988e-15 6.144571387173195127e-03
2.800000000000000000e+01 8.184074128845253426e-04 9.999999999999999988e-15 3.377111976300140907e-03
3.000000000000000000e+01 3.927295729238740600e-04 9.999999999999999988e-15 2.030571274023001017e-03
3.100000000000000000e+01 2.039026342086636134e-04 9.999999999999999988e-15 7.519280367573166063e-04
3.300000000000000000e+01 1.635500348832567288e-04 9.999999999999999988e-15 6.793139982955884127e-04
3.500000000000000000e+01 1.517910142417496497e-04 9.999999999999999988e-15 6.555455221510359497e-04
3.700000000000000000e+01 8.351835253783690405e-05 9.999999999999999988e-15 4.185680743871279352e-04
3.900000000000000000e+01 2.929309592788105837e-05 9.999999999999999988e-15 1.301227332773252112e-04
4.100000000000000000e+01 2.768500870672004416e-05 9.999999999999999988e-15 1.294950288016865736e-04
4.300000000000000000e+01 1.110545803717499780e-05 9.999999999999999988e-15 5.401582741525740700e-05
4.500000000000000000e+01 1.007304938793751603e-05 9.999999999999999988e-15 5.214284214970942081e-05
4.800000000000000000e+01 4.144530035536202015e-06 9.999999999999999988e-15 1.326702743723397643e-05
5.000000000000000000e+01 2.801408490515910898e-06 9.999999999999999988e-15 9.114281198606400108e-06
5.300000000000000000e+01 2.559298269533272219e-06 9.999999999999999988e-15 8.658740792273990122e-06
5.600000000000000000e+01 1.805242748583365090e-06 9.999999999999999988e-15 6.960964000740615746e-06
5.900000000000000000e+01 8.636999705250817411e-07 9.999999999999999988e-15 3.787864140496936146e-06
6.200000000000000000e+01 5.263919821141271882e-07 9.999999999999999988e-15 1.618684198609100460e-06
6.600000000000000000e+01 4.391504329441057722e-07 9.999999999999999988e-15 1.506260436087241571e-06
6.900000000000000000e+01 4.049070502036104516e-07 9.999999999999999988e-15 1.435851754501551283e-06
7.300000000000000000e+01 3.903324811149744278e-07 9.999999999999999988e-15 1.450401763619649130e-06
7.700000000000000000e+01 2.393133416341471373e-07 9.999999999999999988e-15 1.108986239807431664e-06
8.100000000000000000e+01 1.900603235997314904e-07 9.999999999999999988e-15 1.011004641540520457e-06
8.500000000000000000e+01 6.964456395382641351e-08 9.999999999999999988e-15 2.042324613433875307e-07
9.000000000000000000e+01 6.950164688213078534e-08 9.999999999999999988e-15 2.118041419103171781e-07
9.500000000000000000e+01 5.537620779982876940e-08 9.999999999999999988e-15 1.627161693618534448e-07
1.000000000000000000e+02 5.331447832749672971e-08 9.999999999999999988e-15 1.641868918989144181e-07
1.060000000000000000e+02 4.816676509959242497e-08 9.999999999999999988e-15 1.569012389889530525e-07
1.120000000000000000e+02 3.319129114609520315e-08 9.999999999999999988e-15 8.687165088461160321e-08
1.180000000000000000e+02 3.072715532940565469e-08 9.999999999999999988e-15 8.372145733619079383e-08
1.240000000000000000e+02 2.627756237374064349e-08 9.999999999999999988e-15 8.133382351315128557e-08
1.310000000000000000e+02 2.394816518933954788e-08 9.999999999999999988e-15 7.797098777999006085e-08
1.380000000000000000e+02 2.299315132505326894e-08 9.999999999999999988e-15 7.416408883234299034e-08
1.460000000000000000e+02 2.247938131587819485e-08 9.999999999999999988e-15 7.389862554517299193e-08
1.540000000000000000e+02 1.809033220676973733e-08 9.999999999999999988e-15 5.910265626899061799e-08
1.620000000000000000e+02 1.421550568809585617e-08 9.999999999999999988e-15 4.986074502324007643e-08
1.710000000000000000e+02 9.431696600809003073e-09 9.999999999999999988e-15 3.436183677838655262e-08
1.800000000000000000e+02 9.650030629905955907e-09 9.999999999999999988e-15 3.689115536303608685e-08
1.900000000000000000e+02 8.987028503326666140e-09 9.999999999999999988e-15 3.566758606588086528e-08
2.000000000000000000e+02 8.190822180810056570e-09 9.999999999999999988e-15 3.369961950706712028e-08


==> plots/data/vanderpol/overN/train_risk_over_D_by_N62_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.294987063854932785e-01 3.035972488383147372e-01 3.554001639326718198e-01
3.000000000000000000e+00 3.295820063600937710e-01 3.026726884838523146e-01 3.564913242363352275e-01
4.000000000000000000e+00 3.305289962639411105e-01 3.031406946524297097e-01 3.579172978754525114e-01
5.000000000000000000e+00 3.276337124407291412e-01 3.016973516071203565e-01 3.535700732743379260e-01
6.000000000000000000e+00 3.221008703112602234e-01 2.972422107435633842e-01 3.469595298789570625e-01
7.000000000000000000e+00 3.150095511227846146e-01 2.897409654631338261e-01 3.402781367824354031e-01
8.000000000000000000e+00 3.110466087237000465e-01 2.838842108546676402e-01 3.382090065927324529e-01
9.000000000000000000e+00 3.045718840633829250e-01 2.786122364716075439e-01 3.305315316551583060e-01
1.000000000000000000e+01 2.993212652703126087e-01 2.752706410054435171e-01 3.233718895351817002e-01
1.100000000000000000e+01 2.904877783730626106e-01 2.625809052413171640e-01 3.183946515048080572e-01
1.200000000000000000e+01 2.837161493177215443e-01 2.531213244760553427e-01 3.143109741593877460e-01
1.300000000000000000e+01 2.752966259916623248e-01 2.430096728853306798e-01 3.075835790979939421e-01
1.400000000000000000e+01 2.607330729564030780e-01 2.312463205766131513e-01 2.902198253361930047e-01
1.500000000000000000e+01 2.505755707000692500e-01 2.178571139115639821e-01 2.832940274885745180e-01
1.600000000000000000e+01 2.461254519099990434e-01 2.140663516002241917e-01 2.781845522197738951e-01
1.700000000000000000e+01 2.398765149215857095e-01 2.081976464618471301e-01 2.715553833813242890e-01
1.800000000000000000e+01 2.330573241536816054e-01 1.988754325208325902e-01 2.672392157865305928e-01
1.900000000000000000e+01 2.242972028131286211e-01 1.905253766212804400e-01 2.580690290049768021e-01
2.100000000000000000e+01 2.088837524255116873e-01 1.784956555645433596e-01 2.392718492864800151e-01
2.200000000000000000e+01 2.033960679545998573e-01 1.705848323615529738e-01 2.362073035476467409e-01
2.300000000000000000e+01 1.932346047833561897e-01 1.659810568790084095e-01 2.204881526877039699e-01
2.400000000000000000e+01 1.854331763461232185e-01 1.591810970500563693e-01 2.116852556421900677e-01
2.500000000000000000e+01 1.798912072554230690e-01 1.553816168400213860e-01 2.044007976708247520e-01
2.700000000000000000e+01 1.682720836251974106e-01 1.446384476672256669e-01 1.919057195831691542e-01
2.800000000000000000e+01 1.642985862369338579e-01 1.372148575972804707e-01 1.913823148765872451e-01
3.000000000000000000e+01 1.579246874898672104e-01 1.302066559055252148e-01 1.856427190742092059e-01
3.100000000000000000e+01 1.552262130814293928e-01 1.281629365305723689e-01 1.822894896322864167e-01
3.300000000000000000e+01 1.445876156600812978e-01 1.191797328717337789e-01 1.699954984484288167e-01
3.500000000000000000e+01 1.361458810667196817e-01 1.132278880422115663e-01 1.590638740912277971e-01
3.700000000000000000e+01 1.278619769339760237e-01 1.059081694514094618e-01 1.498157844165425856e-01
3.900000000000000000e+01 8.968514623120427132e-01 9.999999999999999988e-15 6.272323583412788395e+00
4.100000000000000000e+01 7.617284654329220750e+00 9.999999999999999988e-15 5.957584489145077100e+01
4.300000000000000000e+01 1.923554589351018362e-01 9.999999999999999988e-15 7.573023643451061160e-01
4.500000000000000000e+01 1.326281974713007517e-01 9.999999999999999988e-15 3.256820531227762050e-01
4.800000000000000000e+01 2.412039069458842278e-01 9.999999999999999988e-15 1.230830273413033860e+00
5.000000000000000000e+01 1.149860207612315860e-01 1.845693481144315695e-02 2.115151067110200289e-01
5.300000000000000000e+01 2.983404280695443500e+00 9.999999999999999988e-15 2.301583673970089094e+01
5.600000000000000000e+01 1.569763775914907455e-01 9.999999999999999988e-15 4.238955697398362199e-01
5.900000000000000000e+01 1.116749673771361556e-01 9.999999999999999988e-15 2.902652326075262912e-01
6.200000000000000000e+01 8.841079535583655502e-02 5.428382654898897958e-02 1.225377641626841374e-01
6.600000000000000000e+01 1.527834210234383649e-01 9.999999999999999988e-15 4.660291797652758028e-01
6.900000000000000000e+01 9.419483528472483158e-02 9.999999999999999988e-15 1.884593026343708011e-01
7.300000000000000000e+01 4.964237285312265158e+00 9.999999999999999988e-15 3.782576340581874064e+01
7.700000000000000000e+01 6.400532729846115210e+00 9.999999999999999988e-15 4.792339278726412033e+01
8.100000000000000000e+01 2.393862221700449933e+00 9.999999999999999988e-15 1.628900219986510933e+01
8.500000000000000000e+01 7.303191822194494307e+02 9.999999999999999988e-15 5.785288931120118832e+03
9.000000000000000000e+01 3.952564892359077930e+00 9.999999999999999988e-15 2.979035816960380600e+01
9.500000000000000000e+01 3.980063482614544679e+00 9.999999999999999988e-15 2.456482316963645474e+01
1.000000000000000000e+02 4.679144459696642002e+02 9.999999999999999988e-15 3.638900298453545929e+03
1.060000000000000000e+02 5.341452436948505245e+00 9.999999999999999988e-15 3.014041740208247333e+01
1.120000000000000000e+02 5.240770097142861239e+00 9.999999999999999988e-15 2.971332190208055124e+01
1.180000000000000000e+02 8.764374590478837490e+00 9.999999999999999988e-15 4.370156440768275274e+01
1.240000000000000000e+02 1.169801141108036973e+02 9.999999999999999988e-15 6.198585754612090568e+02
1.310000000000000000e+02 6.728082237537406627e+02 9.999999999999999988e-15 3.410597661907027486e+03
1.380000000000000000e+02 9.633407023843999184e+01 9.999999999999999988e-15 4.008945186425895031e+02
1.460000000000000000e+02 6.806215040981769562e+02 9.999999999999999988e-15 3.360528754477819803e+03
1.540000000000000000e+02 4.482539789327606559e+04 9.999999999999999988e-15 3.444117483546644798e+05
1.620000000000000000e+02 1.304129486857137408e+03 9.999999999999999988e-15 6.563630229643626990e+03
1.710000000000000000e+02 1.065519188695354387e+04 9.999999999999999988e-15 7.835423688037326792e+04
1.800000000000000000e+02 6.467203508473221445e+05 9.999999999999999988e-15 5.013508496930576861e+06
1.900000000000000000e+02 7.326536497220645833e+04 9.999999999999999988e-15 5.177987785641675000e+05
2.000000000000000000e+02 4.248146193115413189e+04 9.999999999999999988e-15 2.226974116730018577e+05


==> plots/data/vanderpol/overN/train_risk_over_N_by_D10_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.207294816906217677e-01 3.284185033852582425e-02 2.086171130427177112e-01
4.000000000000000000e+00 1.166958755396384079e-01 3.817306370405203209e-02 1.952186873752247975e-01
6.000000000000000000e+00 1.206208290253319576e-01 3.908363148598527348e-02 2.021580265646786279e-01
1.100000000000000000e+01 1.245598086425161455e-01 4.578952283937859358e-02 2.033300944456536974e-01
1.900000000000000000e+01 1.217462239559002485e-01 4.552879036913701216e-02 1.979636575426634848e-01
3.500000000000000000e+01 1.215635048938565888e-01 4.663599693622173803e-02 1.964910128514914534e-01
6.200000000000000000e+01 1.223336638892457556e-01 4.602031383518279117e-02 1.986470139433087201e-01
1.120000000000000000e+02 1.238225047030330900e-01 4.533373113918126585e-02 2.023112782668849141e-01
2.000000000000000000e+02 1.239249722032885331e-01 4.596491086829948558e-02 2.018850335382775807e-01


==> plots/data/vanderpol/overN/train_risk_over_N_by_D10_theirs.csv <==
N y ym yp
2.000000000000000000e+00 3.701635831727460754e+04 9.999999999999999988e-15 2.927939235240288544e+05
4.000000000000000000e+00 1.620326049839301563e-01 6.967073424486378008e-02 2.543944757229965603e-01
6.000000000000000000e+00 1.998378428785751171e-01 1.223602378759837822e-01 2.773154478811664658e-01
1.100000000000000000e+01 2.587853722895185338e-01 2.078985328266824972e-01 3.096722117523545426e-01
1.900000000000000000e+01 2.737874376277129040e-01 2.260748978925105901e-01 3.214999773629152457e-01
3.500000000000000000e+01 2.857085668171445714e-01 2.517426237276252365e-01 3.196745099066639062e-01
6.200000000000000000e+01 2.993212652703126087e-01 2.752706410054435171e-01 3.233718895351817002e-01
1.120000000000000000e+02 3.009152847031752454e-01 2.826044971340057055e-01 3.192260722723447852e-01
2.000000000000000000e+02 3.046908893932898654e-01 2.908112767468090665e-01 3.185705020397706644e-01


==> plots/data/vanderpol/overN/train_risk_over_N_by_D112_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 1.261543879523969142e-11 9.999999999999999988e-15 3.528200009827552327e-11
4.000000000000000000e+00 4.696070259274740671e-11 9.999999999999999988e-15 1.273280354385806712e-10
6.000000000000000000e+00 1.541057735161427960e-10 9.999999999999999988e-15 4.628057990038444648e-10
1.100000000000000000e+01 4.839361671810094023e-10 9.999999999999999988e-15 1.310353540618036453e-09
1.900000000000000000e+01 2.282392053421419032e-09 9.999999999999999988e-15 8.588059806325982594e-09
3.500000000000000000e+01 7.491735387725925358e-09 9.999999999999999988e-15 2.095341463394065212e-08
6.200000000000000000e+01 3.319129114609520315e-08 9.999999999999999988e-15 8.687165088461160321e-08
1.120000000000000000e+02 1.211665435763009668e-07 9.999999999999999988e-15 2.910949178737617505e-07
2.000000000000000000e+02 3.446729508471690906e-07 9.999999999999999988e-15 7.805713190973042080e-07


==> plots/data/vanderpol/overN/train_risk_over_N_by_D112_theirs.csv <==
N y ym yp
2.000000000000000000e+00 2.472604182788325675e+29 9.999999999999999988e-15 1.733903261990882235e+30
4.000000000000000000e+00 1.732723209631562156e+29 9.999999999999999988e-15 1.075091982242945577e+30
6.000000000000000000e+00 9.901693938554039087e+27 9.999999999999999988e-15 6.387801901398919676e+28
1.100000000000000000e+01 1.605666407441717162e+30 9.999999999999999988e-15 1.273004926350951486e+31
1.900000000000000000e+01 9.246621976509133619e+19 9.999999999999999988e-15 7.329566765501380035e+20
3.500000000000000000e+01 1.181889482579070609e+05 9.999999999999999988e-15 8.575680449223293690e+05
6.200000000000000000e+01 5.240770097142861239e+00 9.999999999999999988e-15 2.971332190208055124e+01
1.120000000000000000e+02 3.922266282956115901e+00 9.999999999999999988e-15 2.623603675162116033e+01
2.000000000000000000e+02 5.417755330757548782e-01 9.999999999999999988e-15 3.600535302861462394e+00


==> plots/data/vanderpol/overN/train_risk_over_N_by_D200_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 3.362949841696641698e-12 9.999999999999999988e-15 9.408208132835693003e-12
4.000000000000000000e+00 1.258498467542744016e-11 9.999999999999999988e-15 3.440144591319832245e-11
6.000000000000000000e+00 4.530666289457186552e-11 9.999999999999999988e-15 1.753309153295230054e-10
1.100000000000000000e+01 1.229328152042447602e-10 9.999999999999999988e-15 3.900254189152392887e-10
1.900000000000000000e+01 3.717885806800898542e-10 9.999999999999999988e-15 1.062801889868247120e-09
3.500000000000000000e+01 1.231523473043533157e-09 9.999999999999999988e-15 3.480264431334673931e-09
6.200000000000000000e+01 8.190822180810056570e-09 9.999999999999999988e-15 3.369961950706712028e-08
1.120000000000000000e+02 3.007678115359476562e-08 9.999999999999999988e-15 1.055668308627626671e-07
2.000000000000000000e+02 8.993288515742510502e-08 9.999999999999999988e-15 2.681176661102591243e-07


==> plots/data/vanderpol/overN/train_risk_over_N_by_D200_theirs.csv <==
N y ym yp
2.000000000000000000e+00 2.472604182788325675e+29 9.999999999999999988e-15 1.733903261990882235e+30
4.000000000000000000e+00 1.732723209631562156e+29 9.999999999999999988e-15 1.075091982242945577e+30
6.000000000000000000e+00 9.901693938554039087e+27 9.999999999999999988e-15 6.387801901398919676e+28
1.100000000000000000e+01 8.663870335670101288e+25 9.999999999999999988e-15 6.670717285262346177e+26
1.900000000000000000e+01 9.136664231673627897e+24 9.999999999999999988e-15 7.243712720111691878e+25
3.500000000000000000e+01 6.755034112825558594e+13 9.999999999999999988e-15 5.355342249206343125e+14
6.200000000000000000e+01 4.248146193115413189e+04 9.999999999999999988e-15 2.226974116730018577e+05
1.120000000000000000e+02 1.028592357659169210e+02 9.999999999999999988e-15 5.545472107216311315e+02
2.000000000000000000e+02 1.359545338452638363e+00 9.999999999999999988e-15 4.385645850653051347e+00


==> plots/data/vanderpol/overN/train_risk_over_N_by_D41_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 6.603506950537817881e-08 9.999999999999999988e-15 3.436715304199166342e-07
4.000000000000000000e+00 2.176893979964275583e-07 9.999999999999999988e-15 1.100116334995857082e-06
6.000000000000000000e+00 4.589823335143563008e-07 9.999999999999999988e-15 2.216038599764043607e-06
1.100000000000000000e+01 2.082164908395282239e-06 9.999999999999999988e-15 1.138750259613423558e-05
1.900000000000000000e+01 4.355064076727588329e-06 9.999999999999999988e-15 2.245496303414957299e-05
3.500000000000000000e+01 1.137432314468611594e-05 9.999999999999999988e-15 5.495252365721869377e-05
6.200000000000000000e+01 2.768500870672004416e-05 9.999999999999999988e-15 1.294950288016865736e-04
1.120000000000000000e+02 5.238934785634086211e-05 9.999999999999999988e-15 2.444020867346174356e-04
2.000000000000000000e+02 8.316898347497196631e-05 9.999999999999999988e-15 3.761244425861797608e-04


==> plots/data/vanderpol/overN/train_risk_over_N_by_D41_theirs.csv <==
N y ym yp
2.000000000000000000e+00 2.472604182788325675e+29 9.999999999999999988e-15 1.733903261990882235e+30
4.000000000000000000e+00 2.012840257115638683e+27 9.999999999999999988e-15 1.025240691818677807e+28
6.000000000000000000e+00 6.278685078845781556e+24 9.999999999999999988e-15 4.289829761917383038e+25
1.100000000000000000e+01 5.258565371623182893e+08 9.999999999999999988e-15 3.837093510459212303e+09
1.900000000000000000e+01 4.365723962585131090e+01 9.999999999999999988e-15 1.957860390751528996e+02
3.500000000000000000e+01 4.607622129066537009e-01 9.999999999999999988e-15 2.806825275020293553e+00
6.200000000000000000e+01 7.617284654329220750e+00 9.999999999999999988e-15 5.957584489145077100e+01
1.120000000000000000e+02 1.170984087511897087e-01 1.016084265655757962e-01 1.325883909368036073e-01
2.000000000000000000e+02 1.169516802765429020e-01 1.050773000810587138e-01 1.288260604720270763e-01


==> plots/data/vanderpol/overN/train_risk_over_N_by_D50_ours_isometric_.csv <==
N y ym yp
2.000000000000000000e+00 2.699416514283526404e-09 9.999999999999999988e-15 1.035949392341369524e-08
4.000000000000000000e+00 9.673298717304915458e-09 9.999999999999999988e-15 3.862933002059405166e-08
6.000000000000000000e+00 2.084940091074428606e-08 9.999999999999999988e-15 8.213468679429090532e-08
1.100000000000000000e+01 8.024498130270822628e-08 9.999999999999999988e-15 2.959443618204100984e-07
1.900000000000000000e+01 2.710898426387202123e-07 9.999999999999999988e-15 9.986742307784713214e-07
3.500000000000000000e+01 8.984393577438076761e-07 9.999999999999999988e-15 3.020817048721234955e-06
6.200000000000000000e+01 2.801408490515910898e-06 9.999999999999999988e-15 9.114281198606400108e-06
1.120000000000000000e+02 6.991862682159677433e-06 9.999999999999999988e-15 2.250580696533412942e-05
2.000000000000000000e+02 1.431523971658540081e-05 9.999999999999999988e-15 4.564801740833197201e-05


==> plots/data/vanderpol/overN/train_risk_over_N_by_D50_theirs.csv <==
N y ym yp
2.000000000000000000e+00 2.472604182788325675e+29 9.999999999999999988e-15 1.733903261990882235e+30
4.000000000000000000e+00 1.260728572141065488e+30 9.999999999999999988e-15 9.126619859440787820e+30
6.000000000000000000e+00 4.034053808318314584e+25 9.999999999999999988e-15 2.404514217671625898e+26
1.100000000000000000e+01 1.242427408175525635e+12 9.999999999999999988e-15 9.800869945918435547e+12
1.900000000000000000e+01 3.951067793466305744e+01 9.999999999999999988e-15 1.828266385124568103e+02
3.500000000000000000e+01 2.023805758605400629e-01 9.999999999999999988e-15 6.137295639761694011e-01
6.200000000000000000e+01 1.149860207612315860e-01 1.845693481144315695e-02 2.115151067110200289e-01
1.120000000000000000e+02 1.007909866360326562e-01 8.594696733612118555e-02 1.156350059359441268e-01
2.000000000000000000e+02 9.980587242171168327e-02 8.895613632742320476e-02 1.106556085160001618e-01


==> plots/data_van_der_pol/excess_risk_over_D_by_N200_KKR.csv <==
N y ym yp
2.000000000000000000e+00 1.178779155015945504e-02 2.448856830596923828e-04 2.781461179256439209e-02
4.000000000000000000e+00 1.132781617343425751e-02 3.467351198196411133e-03 2.752643823623657227e-02
8.000000000000000000e+00 1.062306480016559328e-02 1.086056232452392578e-03 2.393979579210281372e-02
1.600000000000000000e+01 1.644978416297817464e-02 6.401523947715759277e-03 2.923553064465522766e-02
3.200000000000000000e+01 1.880449418786156457e-02 9.863789144219481386e-03 2.929567276441957802e-02
6.300000000000000000e+01 1.769188850853424880e-02 9.871260460386110935e-03 2.948372115497477353e-02
1.260000000000000000e+02 1.745757755443833048e-02 9.850035558997660701e-03 2.857816051437112037e-02
2.510000000000000000e+02 1.742440931957957989e-02 9.852876289755840844e-03 2.853553657894281059e-02
5.000000000000000000e+02 1.741449810681245866e-02 9.854481628394751169e-03 2.854600717728317250e-02


==> plots/data_van_der_pol/excess_risk_over_D_by_N200_PCR.csv <==
N y ym yp
2.000000000000000000e+00 1.336429566144943168e-02 1.376122236251831055e-03 3.535610437393188477e-02
4.000000000000000000e+00 1.377308368682861328e-02 1.169860363006591797e-03 3.198957443237304688e-02
6.000000000000000000e+00 1.511577814817428519e-02 1.554369926452636719e-03 3.756669163703918457e-02
1.100000000000000000e+01 1.371066868305206334e-02 8.241832256317138672e-04 4.531630873680114746e-02
1.900000000000000000e+01 1.576756983995437553e-02 3.706693649291992188e-03 3.641936182975769043e-02
3.500000000000000000e+01 1.097083464264869690e-02 6.489902734756469727e-04 3.300617635250091553e-02
6.200000000000000000e+01 9.364993497729300759e-03 3.904998302459716797e-04 2.599253505468368530e-02
1.120000000000000000e+02 4.619780136272311211e-02 1.409374177455902100e-03 6.851771771907806396e-01
2.000000000000000000e+02 7.314260742161422524e-01 1.027824357151985168e-03 1.325312793254852295e+01


==> plots/data_van_der_pol/excess_risk_over_D_by_N200_RRR.csv <==
N y ym yp
2.000000000000000000e+00 1.336429566144943168e-02 1.376211643218994141e-03 3.535619378089904785e-02
3.000000000000000000e+00 1.344458609819412266e-02 3.927469253540039062e-03 3.471204638481140137e-02
5.000000000000000000e+00 1.316385865211486782e-02 1.958608627319335938e-04 3.391194343566894531e-02
8.000000000000000000e+00 1.364549845457077061e-02 3.533661365509033203e-04 3.975495696067810059e-02
1.300000000000000000e+01 1.302306354045867920e-02 2.735078334808349609e-03 3.565287590026855469e-02
2.200000000000000000e+01 1.699239537119865556e-02 5.226731300354003906e-04 5.847302079200744629e-02
3.600000000000000000e+01 1.096563227474689484e-02 2.460107207298278809e-03 3.195980191230773926e-02
6.000000000000000000e+01 9.085668995976448753e-03 4.385411739349365234e-05 2.578899264335632324e-02
1.000000000000000000e+02 1.535829445347189869e-02 8.757449686527252197e-04 1.053390651941299438e-01


==> plots/data_van_der_pol/excess_risk_over_D_by_N200_SK.csv <==
N y ym yp
2.000000000000000000e+00 3.861995339393616000e-02 1.995444297790527344e-03 1.153384447097778320e-01
4.000000000000000000e+00 2.872410765849053860e-02 1.305060274899005890e-02 4.029822070151567459e-02
6.000000000000000000e+00 1.619565574701482477e-02 8.645276029710657895e-03 3.985663875937461853e-02
1.000000000000000000e+01 3.788643751841789392e-02 2.318386064962396631e-02 5.905735632404685020e-02


==> plots/data_van_der_pol/excess_risk_over_D_by_N20_SK.csv <==
N y ym yp
5.000000000000000000e+00 1.633171690627932549e-01 1.633171690627932549e-01 1.633171690627932549e-01


==> plots/data_van_der_pol/excess_risk_over_D_by_N300_PCR.csv <==
N y ym yp
2.000000000000000000e+00 1.306554824113845791e-02 9.508132934570312500e-04 3.499987721443176270e-02
4.000000000000000000e+00 1.317047178745269810e-02 6.357431411743164062e-04 2.823570370674133301e-02
7.000000000000000000e+00 1.601518392562866280e-02 6.528794765472412109e-04 4.244664311408996582e-02
1.300000000000000000e+01 1.309834495186805794e-02 1.019716262817382812e-03 3.283655643463134766e-02
2.400000000000000000e+01 1.391164883971214225e-02 3.715902566909790039e-04 4.845318198204040527e-02
4.500000000000000000e+01 8.838457986712455750e-03 5.033016204833984375e-04 2.219803631305694580e-02
8.500000000000000000e+01 6.876229122281074350e-03 1.173511147499084473e-03 1.819152012467384338e-02
1.600000000000000000e+02 6.434354316443205435e-02 1.558717340230941772e-04 8.168200254440307617e-01
3.000000000000000000e+02 3.988642740063369496e-01 1.343503594398498535e-03 5.988683700561523438e+00


==> plots/data_van_der_pol/excess_risk_over_N_by_D100_RRR.csv <==
N y ym yp
2.000000000000000000e+00 nan nan nan
4.000000000000000000e+00 nan nan nan
6.000000000000000000e+00 nan nan nan
1.100000000000000000e+01 6.743017378379232192e+25 1.462260234375000000e+06 1.348595425379069376e+27
1.900000000000000000e+01 7.865748765722440467e+25 5.530263662338256836e+00 1.573149753140532188e+27
3.500000000000000000e+01 2.644119130018167198e+03 1.449614763259887695e-02 3.729073291015625000e+04
6.200000000000000000e+01 1.665667668078094632e+00 1.955976709723472595e-02 1.372527599334716797e+01
1.120000000000000000e+02 5.017077687196433988e-01 7.090680301189422607e-04 4.422562599182128906e+00
2.000000000000000000e+02 1.535829445347189869e-02 8.757449686527252197e-04 1.053390651941299438e-01


==> plots/data_van_der_pol/excess_risk_over_N_by_D10_SK.csv <==
N y ym yp
2.000000000000000000e+00 3.230936611522906565e-01 2.978438371374068083e-01 3.591219752202050586e-01
4.000000000000000000e+00 3.153526579770357108e-01 2.905017028322163242e-01 3.524478879153321031e-01
6.000000000000000000e+00 3.077363614972398187e-01 2.785976004270196427e-01 3.524655029114001081e-01
1.100000000000000000e+01 2.809120581038257458e-01 2.589961380426757387e-01 3.399662945125783153e-01
1.900000000000000000e+01 2.429531378624972260e-01 2.191276776547965710e-01 2.765276519112376263e-01
3.500000000000000000e+01 1.887171079391180284e-01 1.633111484497931087e-01 2.208830556901375530e-01
6.200000000000000000e+01 1.310503265174929877e-01 1.063537283464484062e-01 1.577449697539350382e-01
1.120000000000000000e+02 7.187996005814056844e-02 5.136671201478293369e-02 9.301122930537530920e-02
2.000000000000000000e+02 3.788643751841789392e-02 2.318386064962396631e-02 5.905735632404685020e-02


==> plots/data_van_der_pol/excess_risk_over_N_by_D500_KKR.csv <==
N y ym yp
2.000000000000000000e+00 3.359083144827243461e-01 3.175994155738320890e-01 3.726873695450750867e-01
4.000000000000000000e+00 3.232019241236195883e-01 2.982515981996450294e-01 3.647394178196461390e-01
6.000000000000000000e+00 3.107686345892289870e-01 2.849352642378278899e-01 3.576260201581736853e-01
1.100000000000000000e+01 2.790845679270159141e-01 2.467545098933341396e-01 3.280510525452484671e-01
1.900000000000000000e+01 2.401071845349282141e-01 2.146703918301184899e-01 2.620284729459090300e-01
3.500000000000000000e+01 1.782935169570133149e-01 1.490716706819448234e-01 2.176590645234668386e-01
6.200000000000000000e+01 1.181391911022005858e-01 9.524906395162702211e-02 1.483380077121125851e-01
1.120000000000000000e+02 5.371661711941442402e-02 3.441926163003472539e-02 8.619089614307995362e-02
2.000000000000000000e+02 1.741449810681245866e-02 9.854481628394751169e-03 2.854600717728317250e-02


==> plots/data_van_der_pol/excess_risk_over_N_by_D5_SK.csv <==
N y ym yp
2.000000000000000000e+01 1.633171690627932549e-01 1.633171690627932549e-01 1.633171690627932549e-01


==> plots/data_van_der_pol/excess_risk_over_N_by_D62_PCR.csv <==
N y ym yp
2.000000000000000000e+00 nan nan nan
4.000000000000000000e+00 nan nan nan
6.000000000000000000e+00 1.990247614624300195e+31 1.874313560485839844e+03 3.957778205047241994e+32
1.100000000000000000e+01 4.588659396677123388e+22 1.817917604446411133e+02 9.177318587353255306e+23
1.900000000000000000e+01 1.936313474143585250e+15 1.937926560640335083e-02 3.872626948282777600e+16
3.500000000000000000e+01 1.219440804589539695e+01 2.924092113971710205e-03 2.142379913330078125e+02
6.200000000000000000e+01 4.591465517878532548e-02 9.279325604438781738e-03 2.219921648502349854e-01
1.120000000000000000e+02 1.708414200693368981e-02 6.437152624130249023e-04 3.392869606614112854e-02
2.000000000000000000e+02 9.364993497729300759e-03 3.904998302459716797e-04 2.599253505468368530e-02


==> plots/data_van_der_pol/excess_risk_over_N_by_D85_PCR.csv <==
N y ym yp
2.000000000000000000e+00 nan nan nan
4.000000000000000000e+00 nan nan nan
7.000000000000000000e+00 3.657228227207869974e+30 6.270710244140625000e+05 7.311613920185154381e+31
1.300000000000000000e+01 2.350221102294251445e+22 4.798325424194335938e+02 4.700365993365973877e+23
2.400000000000000000e+01 4.870228422136784792e+08 2.376042306423187256e-02 9.740179840000000000e+09
4.500000000000000000e+01 1.794401687663048417e+00 6.715208292007446289e-05 3.077526855468750000e+01
8.500000000000000000e+01 2.414661990478634765e-02 2.951513975858688354e-03 6.888070702552795410e-02
1.600000000000000000e+02 6.605294961482285898e-02 7.813610136508941650e-04 1.132029294967651367e+00
3.000000000000000000e+02 6.876229122281074350e-03 1.173511147499084473e-03 1.819152012467384338e-02


==> plots/data_van_der_pol/test_risk_over_D_by_N200_KKR.csv <==
N y ym yp
2.000000000000000000e+00 3.121499076485633739e-01 1.930337250232696533e-01 3.650808334350585938e-01
4.000000000000000000e+00 2.847890131175517814e-01 1.387750804424285889e-01 3.548776209354400635e-01
8.000000000000000000e+00 1.897164973430335577e-01 1.679191179573535919e-02 3.102003633975982666e-01
1.600000000000000000e+01 7.132008820772170465e-02 1.013715378940105438e-02 2.013348340988159180e-01
3.200000000000000000e+01 2.180937384255230566e-02 9.885922074317932129e-03 5.929538235068321228e-02
6.300000000000000000e+01 1.778301084414124489e-02 9.880030527710914612e-03 2.966751158237457275e-02
1.260000000000000000e+02 1.746712289750575881e-02 9.851389564573764801e-03 2.858298458158969879e-02
2.510000000000000000e+02 1.742641613818705221e-02 9.853360243141651154e-03 2.853652648627758026e-02
5.000000000000000000e+02 1.741540138609707494e-02 9.854891337454319000e-03 2.854723110795021057e-02


==> plots/data_van_der_pol/test_risk_over_D_by_N200_PCR.csv <==
N y ym yp
2.000000000000000000e+00 3.226367712020873912e-01 3.026223778724670410e-01 3.525575995445251465e-01
4.000000000000000000e+00 3.326031178236007468e-01 3.101547658443450928e-01 3.604213595390319824e-01
6.000000000000000000e+00 3.205305770039558189e-01 3.009280264377593994e-01 3.463712930679321289e-01
1.100000000000000000e+01 2.984719291329384072e-01 2.620315551757812500e-01 3.447499871253967285e-01
1.900000000000000000e+01 2.317653752863407246e-01 1.946922987699508667e-01 3.006577491760253906e-01
3.500000000000000000e+01 1.272319581359624974e-01 9.497374296188354492e-02 1.702266484498977661e-01
6.200000000000000000e+01 7.929187957197428305e-02 6.083451583981513977e-02 9.772817790508270264e-02
1.120000000000000000e+02 1.037689321674406528e-01 2.341533266007900238e-02 6.039728522300720215e-01
2.000000000000000000e+02 2.985601349268108828e-01 1.187938358634710312e-02 1.777746677398681641e+00


==> plots/data_van_der_pol/test_risk_over_D_by_N200_RRR.csv <==
N y ym yp
2.000000000000000000e+00 3.226367875933647267e-01 3.026224374771118164e-01 3.525575995445251465e-01
3.000000000000000000e+00 3.276971191167831199e-01 3.075127899646759033e-01 3.565243780612945557e-01
5.000000000000000000e+00 3.289852902293205483e-01 3.082231879234313965e-01 3.632410466670989990e-01
8.000000000000000000e+00 3.063139498233795055e-01 2.793827056884765625e-01 3.475102484226226807e-01
1.300000000000000000e+01 2.762762486934661754e-01 2.459708154201507568e-01 3.101765513420104980e-01
2.200000000000000000e+01 2.126866467297077179e-01 1.754004806280136108e-01 2.798157036304473877e-01
3.600000000000000000e+01 1.233776081353425980e-01 9.411090612411499023e-02 1.666330695152282715e-01
6.000000000000000000e+01 8.233304060995579043e-02 6.827941536903381348e-02 9.785414487123489380e-02
1.000000000000000000e+02 5.879812836647033830e-02 3.231056034564971924e-02 2.404523938894271851e-01


==> plots/data_van_der_pol/test_risk_over_D_by_N200_SK.csv <==
N y ym yp
2.000000000000000000e+00 1.082434850931167647e+00 1.018341898918151855e+00 1.213533401489257812e+00
4.000000000000000000e+00 4.388233115896582326e-02 2.682128362357616425e-02 5.499115958809852600e-02
6.000000000000000000e+00 1.839408883824944496e-02 8.742419071495532990e-03 5.957595258951187134e-02
1.000000000000000000e+01 3.814442474395036975e-02 2.319167181849479675e-02 6.375368684530258179e-02


==> plots/data_van_der_pol/test_risk_over_D_by_N20_SK.csv <==
N y ym yp
5.000000000000000000e+00 1.759417951107025146e-01 1.759417951107025146e-01 1.759417951107025146e-01


==> plots/data_van_der_pol/test_risk_over_D_by_N300_PCR.csv <==
N y ym yp
2.000000000000000000e+00 3.224917158484458812e-01 3.023914992809295654e-01 3.517342507839202881e-01
4.000000000000000000e+00 3.337921425700187683e-01 3.090157210826873779e-01 3.642963767051696777e-01
7.000000000000000000e+00 3.119088694453239219e-01 2.909044921398162842e-01 3.415301144123077393e-01
1.300000000000000000e+01 2.727310195565223472e-01 2.450009584426879883e-01 3.073301911354064941e-01
2.400000000000000000e+01 1.915649630129337422e-01 1.608712673187255859e-01 2.278854101896286011e-01
4.500000000000000000e+01 1.068278964608907755e-01 8.676821738481521606e-02 1.271219104528427124e-01
8.500000000000000000e+01 5.064134933054446897e-02 3.447680175304412842e-02 6.863348931074142456e-02
1.600000000000000000e+02 1.292862918693572227e-01 1.305420882999897003e-02 8.302177190780639648e-01
3.000000000000000000e+02 1.215095062274485826e+00 1.092460006475448608e-02 1.848162460327148438e+01


==> plots/data_van_der_pol/test_risk_over_N_by_D100_RRR.csv <==
N y ym yp
2.000000000000000000e+00 nan nan nan
4.000000000000000000e+00 nan nan nan
6.000000000000000000e+00 nan nan nan
1.100000000000000000e+01 5.262928739953645139e+24 1.688042656250000000e+05 1.052584406267879718e+26
1.900000000000000000e+01 1.124234327266353715e+25 8.448898792266845703e-01 2.248468654523557345e+26
3.500000000000000000e+01 7.058092991009355046e+02 7.519776374101638794e-02 8.184583496093750000e+03
6.200000000000000000e+01 1.104860262386500924e+00 4.371831566095352173e-02 1.468605709075927734e+01
1.120000000000000000e+02 6.219329951331019624e-01 3.599464893341064453e-02 7.410866737365722656e+00
2.000000000000000000e+02 5.879812836647033830e-02 3.231056034564971924e-02 2.404523938894271851e-01


==> plots/data_van_der_pol/test_risk_over_N_by_D10_SK.csv <==
N y ym yp
2.000000000000000000e+00 3.230960473418235668e-01 2.978471815586090088e-01 3.591244518756866455e-01
4.000000000000000000e+00 3.153552860021591187e-01 2.905049622058868408e-01 3.524495363235473633e-01
6.000000000000000000e+00 3.077393278479576000e-01 2.786017954349517822e-01 3.524701893329620361e-01
1.100000000000000000e+01 2.809151634573936462e-01 2.589989006519317627e-01 3.399701118469238281e-01
1.900000000000000000e+01 2.429565303027629852e-01 2.191314548254013062e-01 2.765309512615203857e-01
3.500000000000000000e+01 1.887197054922580830e-01 1.633156239986419678e-01 2.208912372589111328e-01
6.200000000000000000e+01 1.310533050447702519e-01 1.063551977276802063e-01 1.577464491128921509e-01
1.120000000000000000e+02 7.189230136573314389e-02 5.136779695749282837e-02 9.301220625638961792e-02
2.000000000000000000e+02 3.814442474395036975e-02 2.319167181849479675e-02 6.375368684530258179e-02


==> plots/data_van_der_pol/test_risk_over_N_by_D500_KKR.csv <==
N y ym yp
2.000000000000000000e+00 3.359083145856857078e-01 3.175994157791137695e-01 3.726873695850372314e-01
4.000000000000000000e+00 3.232019245624542236e-01 2.982515990734100342e-01 3.647394180297851562e-01
6.000000000000000000e+00 3.107686355710029824e-01 2.849352657794952393e-01 3.576260209083557129e-01
1.100000000000000000e+01 2.790845714509487263e-01 2.467545121908187866e-01 3.280510604381561279e-01
1.900000000000000000e+01 2.401071958243846949e-01 2.146704047918319702e-01 2.620284855365753174e-01
3.500000000000000000e+01 1.782935492694378010e-01 1.490717083215713501e-01 2.176591008901596069e-01
6.200000000000000000e+01 1.181393131613731329e-01 9.524925053119659424e-02 1.483383029699325562e-01
1.120000000000000000e+02 5.371697805821895599e-02 3.441986441612243652e-02 8.619140088558197021e-02
2.000000000000000000e+02 1.741540138609707494e-02 9.854891337454319000e-03 2.854723110795021057e-02


==> plots/data_van_der_pol/test_risk_over_N_by_D5_SK.csv <==
N y ym yp
2.000000000000000000e+01 1.759417951107025146e-01 1.759417951107025146e-01 1.759417951107025146e-01


==> plots/data_van_der_pol/test_risk_over_N_by_D62_PCR.csv <==
N y ym yp
2.000000000000000000e+00 nan nan nan
4.000000000000000000e+00 nan nan nan
6.000000000000000000e+00 2.291943471313935595e+29 2.480130767822265625e+01 4.461966279176293319e+30
1.100000000000000000e+01 3.581478661064489435e+21 1.276968669891357422e+01 7.162957192934264406e+22
1.900000000000000000e+01 2.767532507271375000e+14 1.221034228801727295e-01 5.535065014534144000e+15
3.500000000000000000e+01 4.674578648805618464e+00 8.656225353479385376e-02 7.615361022949218750e+01
6.200000000000000000e+01 1.021174620836973190e-01 6.748768687248229980e-02 2.194792032241821289e-01
1.120000000000000000e+02 8.137722387909888944e-02 6.816996634006500244e-02 1.128518804907798767e-01
2.000000000000000000e+02 7.929187957197428305e-02 6.083451583981513977e-02 9.772817790508270264e-02


==> plots/data_van_der_pol/test_risk_over_N_by_D85_PCR.csv <==
N y ym yp
2.000000000000000000e+00 nan nan nan
4.000000000000000000e+00 nan nan nan
7.000000000000000000e+00 3.752413686595202165e+28 8.194038085937500000e+03 7.500117605334090446e+29
1.300000000000000000e+01 2.199088143365278532e+21 1.160625991821289062e+02 4.398109561498783187e+22
2.400000000000000000e+01 9.131549903130021691e+07 7.459693402051925659e-02 1.826286208000000000e+09
4.500000000000000000e+01 6.735952738672494888e-01 6.110420823097229004e-02 1.019714355468750000e+01
8.500000000000000000e+01 7.584090624004602432e-02 3.990904986858367920e-02 1.536069214344024658e-01
1.600000000000000000e+02 1.251654081046581213e-01 3.825533390045166016e-02 1.458340644836425781e+00
3.000000000000000000e+02 5.064134933054446897e-02 3.447680175304412842e-02 6.863348931074142456e-02


==> plots/data_van_der_pol/train_risk_over_D_by_N200_KKR.csv <==
N y ym yp
2.000000000000000000e+00 3.107230097055435070e-01 1.683796346187591553e-01 3.567005693912506104e-01
4.000000000000000000e+00 2.817961972206831089e-01 1.146251633763313293e-01 3.443048298358917236e-01
8.000000000000000000e+00 1.820820273132994771e-01 2.563966438174247742e-03 3.012901842594146729e-01
1.600000000000000000e+01 5.487030404474353695e-02 2.985670871566981077e-04 1.949333101511001587e-01
3.200000000000000000e+01 3.004879654690739785e-03 2.213293009845074266e-05 3.613365814089775085e-02
6.300000000000000000e+01 9.112233560699678221e-05 5.107212473376421258e-06 2.790025901049375534e-04
1.260000000000000000e+02 9.545343067429712053e-06 1.042310714183258824e-06 8.048255403991788626e-05
2.510000000000000000e+02 2.006818607469540269e-06 4.839533858103095554e-07 1.006218371912837029e-05
5.000000000000000000e+02 9.032792846142001297e-07 4.097090595678309910e-07 2.023396064032567665e-06


==> plots/data_van_der_pol/train_risk_over_D_by_N200_PCR.csv <==
N y ym yp
2.000000000000000000e+00 3.216349497437477334e-01 2.900131940841674805e-01 3.413815200328826904e-01
4.000000000000000000e+00 3.316736578941344993e-01 2.857552468776702881e-01 3.513371050357818604e-01
6.000000000000000000e+00 3.214870452880859153e-01 2.922999858856201172e-01 3.508009910583496094e-01
1.100000000000000000e+01 2.949654713273048290e-01 2.632886469364166260e-01 3.143633008003234863e-01
1.900000000000000000e+01 2.238549552857875824e-01 1.795328259468078613e-01 2.917494475841522217e-01
3.500000000000000000e+01 1.204379457980394308e-01 9.861943870782852173e-02 1.539737880229949951e-01
6.200000000000000000e+01 7.029626499861478528e-02 6.122501567006111145e-02 8.208175748586654663e-02
1.120000000000000000e+02 1.359207922592759188e-01 1.861464045941829681e-02 1.128989338874816895e+00
2.000000000000000000e+02 1.029755937028676183e+00 1.766003295779228210e-02 1.483804702758789062e+01


==> plots/data_van_der_pol/train_risk_over_D_by_N200_RRR.csv <==
N y ym yp
2.000000000000000000e+00 3.216349482536315918e-01 2.900131940841674805e-01 3.413815200328826904e-01
3.000000000000000000e+00 3.270067289471626504e-01 2.882961630821228027e-01 3.485020995140075684e-01
5.000000000000000000e+00 3.285515710711479076e-01 2.992087900638580322e-01 3.548785448074340820e-01
8.000000000000000000e+00 3.035548135638236888e-01 2.841642200946807861e-01 3.408491909503936768e-01
1.300000000000000000e+01 2.723607063293457253e-01 2.501528561115264893e-01 3.039199113845825195e-01
2.200000000000000000e+01 1.999091610312461742e-01 1.699459254741668701e-01 2.381614297628402710e-01
3.600000000000000000e+01 1.171600893139839172e-01 9.783781319856643677e-02 1.402201503515243530e-01
6.000000000000000000e+01 7.377685382962226313e-02 6.125394254922866821e-02 8.801370114088058472e-02
1.000000000000000000e+02 6.128771426156163354e-02 2.747029997408390045e-02 3.457914590835571289e-01


==> plots/data_van_der_pol/train_risk_over_D_by_N200_SK.csv <==
N y ym yp
2.000000000000000000e+00 1.065236330032348633e+00 1.000526785850524902e+00 1.133998870849609375e+00
4.000000000000000000e+00 1.515822350047528813e-02 9.468775242567062378e-03 2.246637456119060516e-02
6.000000000000000000e+00 2.198433091234619323e-03 2.287616553076077253e-05 2.027828432619571686e-02
1.000000000000000000e+01 2.579872255324744184e-04 6.560451879522588570e-07 4.696330521255731583e-03


==> plots/data_van_der_pol/train_risk_over_D_by_N20_SK.csv <==
N y ym yp
5.000000000000000000e+00 1.262462604790925980e-02 1.262462604790925980e-02 1.262462604790925980e-02


==> plots/data_van_der_pol/train_risk_over_D_by_N300_PCR.csv <==
N y ym yp
2.000000000000000000e+00 3.204008370637893566e-01 3.000912368297576904e-01 3.399827778339385986e-01
4.000000000000000000e+00 3.309108003973960654e-01 3.000857532024383545e-01 3.495004475116729736e-01
7.000000000000000000e+00 3.101122096180916055e-01 2.934496700763702393e-01 3.283883631229400635e-01
1.300000000000000000e+01 2.674777217209339253e-01 2.298226505517959595e-01 2.831033468246459961e-01
2.400000000000000000e+01 1.843623757362365667e-01 1.602939218282699585e-01 2.263904362916946411e-01
4.500000000000000000e+01 1.009386554360389709e-01 8.342878520488739014e-02 1.157440766692161560e-01
8.500000000000000000e+01 4.505261592566967010e-02 3.746039792895317078e-02 5.424325540661811829e-02
1.600000000000000000e+02 1.878014300484210364e-01 1.079949270933866501e-02 1.647037744522094727e+00
3.000000000000000000e+02 1.564347128570079848e+00 1.421556621789932251e-02 2.447030830383300781e+01


==> plots/data_van_der_pol/train_risk_over_N_by_D100_RRR.csv <==
N y ym yp
2.000000000000000000e+00 nan nan nan
4.000000000000000000e+00 nan nan nan
6.000000000000000000e+00 nan nan nan
1.100000000000000000e+01 7.269310252374596598e+25 1.631064500000000000e+06 1.453853866005857348e+27
1.900000000000000000e+01 8.989983092988793108e+25 6.375153541564941406e+00 1.797996618592887923e+27
3.500000000000000000e+01 3.349919702240265906e+03 3.916223347187042236e-02 4.547531640625000000e+04
6.200000000000000000e+01 2.731064311880618156e+00 1.936709135770797729e-02 2.841133308410644531e+01
1.120000000000000000e+02 1.101874137204140514e+00 2.415880560874938965e-02 1.183342933654785156e+01
2.000000000000000000e+02 6.128771426156163354e-02 2.747029997408390045e-02 3.457914590835571289e-01


==> plots/data_van_der_pol/train_risk_over_N_by_D10_SK.csv <==
N y ym yp
2.000000000000000000e+00 2.386189532899152424e-06 9.029332659338251688e-07 4.342983174865366891e-06
4.000000000000000000e+00 2.628025123385668764e-06 8.602545449321041815e-07 5.246470664133084938e-06
6.000000000000000000e+00 2.966350717770183279e-06 1.429790700058219954e-06 7.163019290601368994e-06
1.100000000000000000e+01 3.105353567889324210e-06 1.391820660501252860e-06 7.163470399973448366e-06
1.900000000000000000e+01 3.392440265770346572e-06 1.644941221456974745e-06 7.359346454904880375e-06
3.500000000000000000e+01 2.597553140049058214e-06 1.605476882104994729e-06 8.181568773579783738e-06
6.200000000000000000e+01 2.978527277264220174e-06 1.014646500152593944e-06 2.761061296041589230e-05
1.120000000000000000e+02 1.234130759257823161e-05 9.072193734027678147e-07 2.171013766201213002e-04
2.000000000000000000e+02 2.579872255324744184e-04 6.560451879522588570e-07 4.696330521255731583e-03


==> plots/data_van_der_pol/train_risk_over_N_by_D500_KKR.csv <==
N y ym yp
2.000000000000000000e+00 1.029613901082360146e-10 2.555185923958092076e-11 2.986978442365284536e-10
4.000000000000000000e+00 4.388346297456991103e-10 1.374759056593788387e-10 1.063664156752963663e-09
6.000000000000000000e+00 9.817739593520614366e-10 2.484751571163457129e-10 2.494667583619047946e-09
1.100000000000000000e+01 3.523932792792727670e-09 8.063446021999709501e-10 8.938831896898591367e-09
1.900000000000000000e+01 1.128945650297197323e-08 4.021095456607781671e-09 2.581815294888656354e-08
3.500000000000000000e+01 3.231242446943838596e-08 1.003087213291564694e-08 7.049386141488866997e-08
6.200000000000000000e+01 1.220591725470399069e-07 3.636070644574829203e-08 2.952578199710842455e-07
1.120000000000000000e+02 3.609388045333616689e-07 1.298853788966880529e-07 7.588671451230766252e-07
2.000000000000000000e+02 9.032792846142001297e-07 4.097090595678309910e-07 2.023396064032567665e-06


==> plots/data_van_der_pol/train_risk_over_N_by_D5_SK.csv <==
N y ym yp
2.000000000000000000e+01 1.262462604790925980e-02 1.262462604790925980e-02 1.262462604790925980e-02


==> plots/data_van_der_pol/train_risk_over_N_by_D62_PCR.csv <==
N y ym yp
2.000000000000000000e+00 nan nan nan
4.000000000000000000e+00 nan nan nan
6.000000000000000000e+00 2.013167049337439657e+31 1.899114868164062500e+03 4.002397867839004927e+32
1.100000000000000000e+01 4.946807262783572279e+22 1.945614471435546875e+02 9.893614306646681746e+23
1.900000000000000000e+01 2.213066724870722500e+15 6.449679285287857056e-02 4.426133449736192000e+16
3.500000000000000000e+01 1.680429951008409262e+01 3.505580127239227295e-02 2.903916015625000000e+02
6.200000000000000000e+01 7.840202338993548792e-02 3.745268657803535461e-02 4.414713680744171143e-01
1.120000000000000000e+02 6.543172579258679789e-02 4.732474684715270996e-02 8.152922242879867554e-02
2.000000000000000000e+02 7.029626499861478528e-02 6.122501567006111145e-02 8.208175748586654663e-02


==> plots/data_van_der_pol/train_risk_over_N_by_D85_PCR.csv <==
N y ym yp
2.000000000000000000e+00 nan nan nan
4.000000000000000000e+00 nan nan nan
7.000000000000000000e+00 3.694752364073822022e+30 6.352650625000000000e+05 7.386615096238495285e+31
1.300000000000000000e+01 2.570129916630779350e+22 5.958951416015625000e+02 5.140176949515852196e+23
2.400000000000000000e+01 5.783383412260239124e+08 2.186045795679092407e-02 1.156646604800000000e+10
4.500000000000000000e+01 2.421065980289131225e+00 1.936764270067214966e-02 4.097241210937500000e+01
8.500000000000000000e+01 6.871015401557087343e-02 2.416735328733921051e-02 2.224876284599304199e-01
1.600000000000000000e+02 1.723935240879654884e-01 3.564516082406044006e-02 2.590369939804077148e+00
3.000000000000000000e+02 4.505261592566967010e-02 3.746039792895317078e-02 5.424325540661811829e-02

